Identification of $dq$-Asymmetric Impedances as Complex Transfer Functions Using a Single Arbitrary Excitation

Cross-coupling between the $dq$ coordinates makes the identification of asymmetric grid impedances a challenging problem, particularly near the fundamental frequency where the asymmetric coupling is strongest. Existing schemes usually handle it either by perturbing the two coordinates sequentially, which lengthens the measurement, or by using a time-domain method with a global parametric model whose order must be tuned. This paper develops a single-shot active non-parametric frequency-domain method that avoids both. The equivalent impedance is parameterized by a pair of single-input single-output complex transfer functions. Each spectral line is fitted with a local rational model; the leakage and transient contributions are estimated, so that neither periodic steady-state excitation nor repeated excitation cycles are required. We give the exact finite-time discrete Fourier transform relation for the conjugate-coupled complex-signal model, and analyse the distortion that a stationary-frame filter placed ahead of the Park transform imposes on the identified pair. The method is validated on a controller hardware-in-the-loop platform against an analytically derived small-signal model, for a symmetric grid and for the same grid with an added grid-following converter that renders it asymmetric. Both complex transfer functions and all four real transfer functions of the $dq$ impedance are recovered over a wide band from a single one-second record of a random excitation, at 1 Hz resolution.

==> figures/data/case1_Ghat.dat <==
f Gp_mag Gp_ph Gm_mag Gm_ph
-1000.0000 5.9228 7.0440 -68.0206 40.9365
-995.0000 5.9257 6.8810 -65.7828 30.4971
-990.0000 5.9274 6.6948 -66.4644 79.9031
-985.0000 5.9295 6.5063 -68.0089 104.3597
-980.0000 5.9325 6.3317 -73.5077 140.3522
-975.0000 5.9357 6.1687 -70.1982 142.5834
-970.0000 5.9379 6.0069 -76.2031 95.0342
-965.0000 5.9403 5.8404 -69.2049 44.1488
-960.0000 5.9414 5.6665 -65.4618 24.0975
-955.0000 5.9461 5.4981 -68.8993 19.5867
-950.0000 5.9502 5.3286 -70.5839 31.1183
-945.0000 5.9505 5.1585 -77.2618 45.5572
-940.0000 5.9521 4.9775 -73.6256 60.4267
-935.0000 5.9553 4.8035 -62.7690 89.5597
-930.0000 5.9586 4.6378 -60.0434 67.8764
-925.0000 5.9600 4.4624 -67.7411 39.5822
-920.0000 5.9622 4.2853 -86.1070 -90.7454
-915.0000 5.9645 4.1052 -75.0544 -129.9412
-910.0000 5.9647 3.9331 -72.1519 -170.6565
-905.0000 5.9676 3.7580 -70.4827 -151.2745
-900.0000 5.9696 3.5822 -76.8941 -97.5175
-895.0000 5.9689 3.4065 -85.7920 31.2118
-890.0000 5.9702 3.2237 -77.0969 90.2120
-885.0000 5.9719 3.0368 -71.5314 -154.5886
-880.0000 5.9741 2.8540 -68.3120 -121.8898
-875.0000 5.9761 2.6835 -99.2055 149.7526
-870.0000 5.9780 2.5093 -75.5582 -34.8354
-865.0000 5.9787 2.3300 -70.4369 -16.5967
-860.0000 5.9795 2.1564 -71.4917 -13.0545
-855.0000 5.9817 1.9784 -68.1867 -76.4928
-850.0000 5.9826 1.7952 -73.2874 143.4577
-845.0000 5.9820 1.5942 -72.2627 52.7395
-840.0000 5.9817 1.4043 -77.4792 108.1174
-835.0000 5.9828 1.2223 -67.6339 75.4644
-830.0000 5.9846 1.0325 -66.0934 106.4379
-825.0000 5.9844 0.8378 -66.1077 90.7862
-820.0000 5.9828 0.6502 -70.4212 63.8886
-815.0000 5.9838 0.4696 -75.4848 171.0547
-810.0000 5.9841 0.2730 -70.1655 139.6032
-805.0000 5.9835 0.0734 -65.7577 85.5266
-800.0000 5.9837 -0.1032 -66.4481 54.1378
-795.0000 5.9835 -0.2976 -76.5999 27.8429
-790.0000 5.9813 -0.4975 -77.4969 138.4047
-785.0000 5.9799 -0.6930 -68.3847 110.3608
-780.0000 5.9799 -0.9120 -65.4434 76.8780
-775.0000 5.9794 -1.0934 -72.0796 71.7666
-770.0000 5.9780 -1.2894 -69.3747 104.7510
-765.0000 5.9753 -1.4923 -68.2073 80.4519
-760.0000 5.9733 -1.6914 -67.8232 56.8872
-755.0000 5.9737 -1.8939 -63.8580 78.3812
-750.0000 5.9719 -2.1058 -65.2508 127.1041
-745.0000 5.9700 -2.3137 -66.6348 176.6431
-740.0000 5.9703 -2.5063 -72.3949 -128.0381
-735.0000 5.9698 -2.7116 -89.7086 58.8372
-730.0000 5.9677 -2.9189 -79.3764 -50.5075
-725.0000 5.9646 -3.1275 -76.3962 -68.6434
-720.0000 5.9614 -3.3417 -77.4021 -79.3874
-715.0000 5.9596 -3.5519 -72.3806 106.7019
-710.0000 5.9586 -3.7670 -76.1158 131.2600
-705.0000 5.9566 -3.9961 -75.6924 -91.0459
-700.0000 5.9529 -4.2226 -75.7835 -20.9667
-695.0000 5.9495 -4.4376 -73.4844 26.7806
-690.0000 5.9460 -4.6444 -74.5232 2.3322
-685.0000 5.9435 -4.8622 -70.8620 18.9761
-680.0000 5.9404 -5.0926 -70.5040 19.8650
-675.0000 5.9373 -5.3275 -71.2020 -61.9522
-670.0000 5.9330 -5.5515 -70.9068 -68.6008
-665.0000 5.9294 -5.7772 -73.5618 -67.2742
-660.0000 5.9238 -6.0120 -69.4920 -30.7966
-655.0000 5.9201 -6.2334 -79.3183 13.2584
-650.0000 5.9171 -6.4635 -70.6387 142.6774
-645.0000 5.9112 -6.6981 -73.3662 153.7944
-640.0000 5.9076 -6.9344 -71.3814 -65.4971
-635.0000 5.9023 -7.1829 -71.0278 -77.0992
-630.0000 5.8956 -7.4350 -81.1463 -149.2747
-625.0000 5.8901 -7.6838 -79.4630 83.8173
-620.0000 5.8839 -7.9302 -78.3906 -144.8009
-615.0000 5.8782 -8.1781 -84.9091 -151.7594
-610.0000 5.8731 -8.4218 -90.2172 -105.2594
-605.0000 5.8666 -8.6722 -83.4441 -175.9682
-600.0000 5.8598 -8.9310 -75.6562 75.0954
-595.0000 5.8519 -9.1848 -74.2377 43.8439
-590.0000 5.8437 -9.4443 -72.0893 39.6318
-585.0000 5.8360 -9.7111 -74.7005 29.1628
-580.0000 5.8287 -9.9786 -81.0793 -71.5877
-575.0000 5.8206 -10.2437 -72.5070 -123.7562
-570.0000 5.8137 -10.5227 -77.4115 -81.9716
-565.0000 5.8051 -10.8061 -77.0244 106.7584
-560.0000 5.7946 -11.0787 -69.5979 126.9235
-555.0000 5.7841 -11.3535 -72.1535 130.0829
-550.0000 5.7749 -11.6373 -75.0461 -98.6666
-545.0000 5.7654 -11.9298 -72.5743 -94.7749
-540.0000 5.7554 -12.2145 -69.8804 -134.9137
-535.0000 5.7442 -12.5133 -71.3745 -176.8754
-530.0000 5.7326 -12.8183 -80.9058 -162.5247
-525.0000 5.7211 -13.1183 -73.7424 51.2588
-520.0000 5.7100 -13.4102 -72.3876 90.6433
-515.0000 5.6973 -13.7078 -78.1019 111.7719
-510.0000 5.6837 -14.0258 -74.2180 56.2496
-505.0000 5.6702 -14.3488 -74.2629 7.7742
-500.0000 5.6561 -14.6673 -74.6433 -100.6076
-495.0000 5.6417 -14.9917 -75.3629 -134.7840
-490.0000 5.6268 -15.3180 -87.5027 130.4567
-485.0000 5.6116 -15.6471 -84.5531 47.1064
-480.0000 5.5961 -15.9797 -77.8932 -43.3763
-475.0000 5.5796 -16.3250 -71.7700 -67.5268
-470.0000 5.5623 -16.6731 -70.3558 -12.2741
-465.0000 5.5446 -17.0217 -69.4938 37.6687
-460.0000 5.5255 -17.3769 -70.1968 81.1993
-455.0000 5.5056 -17.7389 -72.5262 99.0127
-450.0000 5.4854 -18.1069 -76.9973 55.7745
-445.0000 5.4652 -18.4744 -83.8169 18.3667
-440.0000 5.4439 -18.8488 -84.4925 -108.2406
-435.0000 5.4213 -19.2280 -76.5192 168.0580
-430.0000 5.3980 -19.6141 -77.7927 134.5164
-425.0000 5.3741 -20.0103 -82.1634 79.1642
-420.0000 5.3493 -20.4163 -73.0400 111.1778
-415.0000 5.3237 -20.8201 -72.8867 149.6423
-410.0000 5.2966 -21.2319 -78.7421 -166.7000
-405.0000 5.2688 -21.6491 -79.8796 -119.1307
-400.0000 5.2402 -22.0720 -75.1840 -154.8041
-395.0000 5.2103 -22.5008 -84.4657 -169.3882
-390.0000 5.1794 -22.9390 -78.3354 94.1138
-385.0000 5.1468 -23.3865 -72.1085 63.8595
-380.0000 5.1125 -23.8380 -73.9719 52.6171
-375.0000 5.0775 -24.3021 -79.2815 104.2907
-370.0000 5.0414 -24.7737 -92.7754 22.7705
-365.0000 5.0032 -25.2548 -78.2849 -136.0673
-360.0000 4.9635 -25.7457 -81.3226 -142.9108
-355.0000 4.9229 -26.2423 -79.1784 -119.8062
-350.0000 4.8808 -26.7410 -80.2316 -135.1137
-345.0000 4.8353 -27.2551 -84.9127 -29.0639
-340.0000 4.7884 -27.7803 -75.6885 -0.4282
-335.0000 4.7403 -28.3137 -82.0500 -0.4380
-330.0000 4.6898 -28.8540 -91.8265 120.4187
-325.0000 4.6364 -29.4060 -85.0089 165.2079
-320.0000 4.5807 -29.9712 -96.3856 -166.1254
-315.0000 4.5229 -30.5454 -80.5203 7.6235
-310.0000 4.4632 -31.1307 -96.8195 3.8413
-305.0000 4.4001 -31.7268 -82.8477 172.4890
-300.0000 4.3332 -32.3265 -77.5905 97.3039
-295.0000 4.2649 -32.9530 -76.5360 60.7125
-290.0000 4.1932 -33.5891 -87.9718 20.7039
-285.0000 4.1173 -34.2359 -85.0129 -148.1030
-280.0000 4.0377 -34.8922 -84.4512 142.4995
-275.0000 3.9547 -35.5624 -83.7273 94.2572
-270.0000 3.8677 -36.2450 -85.6025 -171.5354
-265.0000 3.7764 -36.9425 -89.5759 -152.0082
-260.0000 3.6806 -37.6563 -96.1424 -77.5039
-255.0000 3.5800 -38.3838 -87.3408 35.9409
-250.0000 3.4741 -39.1235 -83.0181 49.0844
-245.0000 3.3628 -39.8771 -81.6636 67.0969
-240.0000 3.2453 -40.6469 -87.6683 134.3990
-235.0000 3.1222 -41.4319 -114.5157 -89.0603
-230.0000 2.9925 -42.2333 -97.3603 79.9564
-225.0000 2.8557 -43.0500 -102.1156 155.8392
-220.0000 2.7110 -43.8814 -93.2962 70.7346
-215.0000 2.5587 -44.7261 -86.8049 -74.3656
-210.0000 2.3978 -45.5859 -84.5246 -60.5507
-205.0000 2.2278 -46.4617 -91.2843 -79.1301
-200.0000 2.0480 -47.3509 -92.9525 -140.8859
-195.0000 1.8571 -48.2552 -91.4693 38.1889
-190.0000 1.6551 -49.1750 -93.3637 41.2044
-185.0000 1.4412 -50.1059 -94.2629 97.8280
-180.0000 1.2136 -51.0484 -93.7319 -118.0225
-175.0000 0.9719 -52.0042 -101.7284 112.4241
-170.0000 0.7146 -52.9697 -87.5313 103.3136
-165.0000 0.4406 -53.9434 -88.8983 62.4110
-160.0000 0.1485 -54.9235 -91.9568 29.8630
-155.0000 -0.1636 -55.9087 -91.9271 42.7889
-150.0000 -0.4946 -56.8162 -61.7468 130.4262
-145.0000 -0.8547 -57.8780 -94.9927 155.6746
-140.0000 -1.2386 -58.8557 -103.2907 -118.6380
-135.0000 -1.6517 -59.8216 -99.7711 -35.6917
-130.0000 -2.0971 -60.7693 -104.6406 -32.6068
-125.0000 -2.5787 -61.6897 -116.6909 4.2131
-120.0000 -3.1010 -62.5728 -102.8046 -149.2424
-115.0000 -3.6695 -63.4058 -101.8589 -121.9896
-110.0000 -4.2909 -64.1693 -98.5436 -136.1754
-105.0000 -4.9732 -64.8398 -100.6023 152.5030
-100.0000 -5.7266 -65.3834 -108.3252 -124.6290
-95.0000 -6.5642 -65.7542 -101.7714 -116.7973
-90.0000 -7.5031 -65.8849 -108.0122 0.2063
-85.0000 -8.5657 -65.6697 -105.1003 80.9484
-80.0000 -9.7818 -64.9439 -99.3508 121.1056
-75.0000 -11.1927 -63.4302 -97.0963 139.9573
-70.0000 -12.8543 -60.6251 -100.1028 -131.4958
-65.0000 -14.8338 -55.5479 -103.5560 -71.8874
-60.0000 -17.1656 -46.1678 -104.2542 -83.4264
-55.0000 -19.5957 -28.5594 -107.2220 -120.1856
-50.0000 -20.8485 0.0002 -109.9092 -138.7087
-45.0000 -19.5958 28.5596 -101.7838 59.5231
-40.0000 -17.1655 46.1694 -105.8044 6.4498
-35.0000 -14.8337 55.5493 -102.5874 -59.3803
-30.0000 -12.8543 60.6248 -105.2516 -105.6173
-25.0000 -11.1927 63.4310 -103.2478 -119.1061
-20.0000 -9.7816 64.9452 -108.1334 -136.1512
-15.0000 -8.5656 65.6698 -107.3206 -177.8179
-10.0000 -7.5032 65.8858 -106.6283 139.6775
-5.0000 -6.5638 65.7549 -103.5594 -69.8219
0.0000 -5.4952 65.1653 -37.1957 -64.9886
5.0000 -4.9733 64.8403 -93.5021 66.5394
10.0000 -4.2909 64.1692 -101.7713 111.9794
15.0000 -3.6696 63.4057 -107.6905 160.6727
20.0000 -3.1011 62.5733 -110.8368 173.7953
25.0000 -2.5788 61.6895 -113.7287 66.4986
30.0000 -2.0972 60.7687 -107.4909 -34.5597
35.0000 -1.6518 59.8208 -107.1273 73.5012
40.0000 -1.2387 58.8559 -106.6262 -169.3345
45.0000 -0.8546 57.8788 -103.8096 -119.3402
50.0000 -0.4970 56.8943 -115.1305 -101.5113
55.0000 -0.1634 55.9074 -103.2060 166.6675
60.0000 0.1484 54.9225 -103.9098 -175.2270
65.0000 0.4406 53.9431 -104.0747 -141.2438
70.0000 0.7146 52.9692 -109.3383 177.6561
75.0000 0.9718 52.0029 -117.9766 109.7259
80.0000 1.2136 51.0484 -98.3117 100.3279
85.0000 1.4410 50.1061 -101.8698 29.4132
90.0000 1.6552 49.1750 -103.2232 -10.5935
95.0000 1.8573 48.2555 -108.4649 119.5265
100.0000 2.0480 47.3492 -103.4345 80.4321
105.0000 2.2280 46.4579 -94.4491 1.0886
110.0000 2.3982 45.5838 -95.9036 44.2190
115.0000 2.5591 44.7242 -92.9785 66.0474
120.0000 2.7113 43.8790 -91.6777 47.3215
125.0000 2.8556 43.0488 -93.8343 110.1566
130.0000 2.9924 42.2339 -93.7461 122.3340
135.0000 3.1223 41.4335 -94.8265 171.1822
140.0000 3.2457 40.6488 -95.5468 -150.5958
145.0000 3.3627 39.8801 -90.7249 -31.0121
150.0000 3.4735 39.1237 -76.9663 -3.7385
155.0000 3.5795 38.3818 -91.1292 5.1822
160.0000 3.6806 37.6566 -96.2526 159.1263
165.0000 3.7770 36.9454 -88.8580 -174.0131
170.0000 3.8683 36.2486 -85.4165 150.8526
175.0000 3.9554 35.5614 -83.3427 153.1979
180.0000 4.0381 34.8897 -89.4295 -174.7730
185.0000 4.1169 34.2323 -96.2213 -131.8226
190.0000 4.1923 33.5886 -90.9394 12.4030
195.0000 4.2648 32.9546 -96.3955 -85.7889
200.0000 4.3338 32.3337 -84.0958 56.0511
205.0000 4.3995 31.7286 -85.9003 20.5234
210.0000 4.4627 31.1314 -85.9870 -142.8904
215.0000 4.5232 30.5452 -89.6659 -141.6395
220.0000 4.5810 29.9703 -86.3821 120.0005
225.0000 4.6361 29.4078 -81.5186 80.3940
230.0000 4.6889 28.8557 -87.8644 44.1954
235.0000 4.7396 28.3116 -86.8239 106.8740
240.0000 4.7886 27.7786 -80.6262 105.3246
245.0000 4.8351 27.2557 -85.4995 135.3098
250.0000 4.8797 26.7438 -88.7305 -45.2931
255.0000 4.9224 26.2403 -82.6199 -2.4293
260.0000 4.9637 25.7433 -92.3523 53.3588
265.0000 5.0031 25.2568 -92.0122 46.0890
270.0000 5.0407 24.7794 -75.6410 74.6044
275.0000 5.0779 24.3098 -75.2496 45.9756
280.0000 5.1136 23.8475 -75.8309 25.8084
285.0000 5.1469 23.3932 -79.3634 51.8830
290.0000 5.1792 22.9420 -86.2429 34.7509
295.0000 5.2098 22.5015 -81.7068 -134.8859
300.0000 5.2398 22.0734 -74.7287 -118.1532
305.0000 5.2697 21.6477 -73.3021 -124.1330
310.0000 5.2980 21.2243 -78.0273 -144.8295
315.0000 5.3248 20.8095 -86.6425 -156.7229
320.0000 5.3498 20.4066 -89.0828 -101.8281
325.0000 5.3743 20.0077 -81.5347 -108.7997
330.0000 5.3987 19.6156 -75.9464 -107.9411
335.0000 5.4217 19.2304 -80.5603 173.2549
340.0000 5.4439 18.8499 -75.1308 131.1245
345.0000 5.4649 18.4756 -85.3012 86.7700
350.0000 5.4854 18.1064 -89.8126 119.4025
355.0000 5.5054 17.7380 -82.7583 -45.0113
360.0000 5.5256 17.3789 -76.5772 -110.1367
365.0000 5.5442 17.0211 -75.3231 -117.5822
370.0000 5.5617 16.6672 -73.6785 -124.5478
375.0000 5.5777 16.3246 -71.0223 -134.7395
380.0000 5.5945 15.9889 -71.5167 -171.6262
385.0000 5.6119 15.6525 -81.0263 -66.7698
390.0000 5.6276 15.3162 -79.5274 -4.1391
395.0000 5.6423 14.9886 -74.5638 174.9733
400.0000 5.6568 14.6716 -76.4952 112.3300
405.0000 5.6707 14.3559 -94.3095 -104.1083
410.0000 5.6830 14.0373 -70.1863 -90.1991
415.0000 5.6954 13.7140 -68.5015 -68.3543
420.0000 5.7097 13.4061 -79.6836 -30.0705
425.0000 5.7222 13.1142 -80.4407 -118.7717
430.0000 5.7335 12.8139 -85.1208 172.3901
435.0000 5.7448 12.5147 -76.4215 138.9528
440.0000 5.7561 12.2244 -73.3363 -128.7754
445.0000 5.7668 11.9294 -74.4423 -126.3304
450.0000 5.7760 11.6407 -80.6427 -120.0123
455.0000 5.7856 11.3572 -73.8132 -40.1188
460.0000 5.7948 11.0750 -70.8580 -17.5614
465.0000 5.8032 10.8035 -73.5378 47.8348
470.0000 5.8119 10.5284 -78.7387 -178.6205
475.0000 5.8202 10.2549 -81.7099 -60.2375
480.0000 5.8289 9.9865 -82.9049 9.0895
485.0000 5.8380 9.7139 -82.2011 -176.0620
490.0000 5.8465 9.4486 -74.3947 -150.0710
495.0000 5.8528 9.1922 -68.2795 -85.8683
500.0000 5.8589 8.9337 -68.0490 -38.8090
505.0000 5.8651 8.6809 -70.2289 14.2029
510.0000 5.8715 8.4273 -67.2165 68.6876
515.0000 5.8784 8.1679 -64.7968 22.1695
520.0000 5.8846 7.9213 -74.5631 -7.9745
525.0000 5.8901 7.6754 -76.1869 -112.4500
530.0000 5.8963 7.4337 -66.9208 -95.0103
535.0000 5.9024 7.1897 -71.5100 -108.1555
540.0000 5.9064 6.9462 -74.6380 162.6348
545.0000 5.9097 6.7091 -80.8897 -123.5539
550.0000 5.9147 6.4649 -66.7290 -123.0049
555.0000 5.9195 6.2316 -66.5580 -131.3002
560.0000 5.9249 6.0057 -76.4260 -144.7869
565.0000 5.9296 5.7775 -80.0292 79.9829
570.0000 5.9328 5.5518 -85.4531 2.0029
575.0000 5.9371 5.3197 -91.0346 -63.3065
580.0000 5.9413 5.0838 -73.7571 24.8453
585.0000 5.9451 4.8559 -72.3682 46.1834
590.0000 5.9475 4.6379 -69.4711 -0.0756
595.0000 5.9497 4.4278 -70.7390 -68.2921
600.0000 5.9516 4.2108 -69.8842 -123.0617
605.0000 5.9548 3.9897 -72.9746 -80.3916
610.0000 5.9579 3.7821 -74.8422 -20.6549
615.0000 5.9601 3.5663 -72.8329 27.9492
620.0000 5.9637 3.3534 -71.4543 92.1044
625.0000 5.9653 3.1356 -66.8151 -123.5779
630.0000 5.9664 2.9271 -67.3696 -143.5262
635.0000 5.9698 2.7313 -69.4513 81.7915
640.0000 5.9718 2.5182 -72.8411 68.2654
645.0000 5.9736 2.3043 -72.1592 -42.0161
650.0000 5.9748 2.0959 -72.6251 -60.7889
655.0000 5.9751 1.8924 -74.5891 -55.6868
660.0000 5.9768 1.6934 -79.4744 142.2333
665.0000 5.9777 1.4928 -80.7467 -0.7748
670.0000 5.9784 1.2876 -69.7861 -52.9519
675.0000 5.9802 1.0754 -65.5266 -155.9177
680.0000 5.9817 0.8793 -64.8827 -118.7008
685.0000 5.9822 0.6935 -72.9096 -102.4287
690.0000 5.9817 0.4955 -63.6687 90.7010
695.0000 5.9820 0.2978 -64.7032 88.7059
700.0000 5.9835 0.1101 -79.7455 95.2068
705.0000 5.9842 -0.0839 -75.3095 -41.3807
710.0000 5.9854 -0.2814 -79.0969 -178.6149
715.0000 5.9840 -0.4692 -69.2615 -154.2537
720.0000 5.9834 -0.6542 -68.0590 -112.1594
725.0000 5.9824 -0.8411 -67.0486 -71.1420
730.0000 5.9812 -1.0339 -68.1486 -113.6276
735.0000 5.9816 -1.2184 -70.6303 -126.1441
740.0000 5.9807 -1.3925 -73.1488 -96.2798
745.0000 5.9814 -1.5831 -70.3561 -152.6169
750.0000 5.9818 -1.7754 -70.2245 -72.8981
755.0000 5.9792 -1.9506 -74.4436 -42.5496
760.0000 5.9769 -2.1336 -67.5344 119.8437
765.0000 5.9766 -2.3338 -72.1466 171.5037
770.0000 5.9781 -2.5186 -67.2095 -170.3144
775.0000 5.9766 -2.6962 -71.6377 166.1344
780.0000 5.9744 -2.8744 -73.7996 81.8074
785.0000 5.9723 -3.0511 -70.9686 -53.3005
790.0000 5.9707 -3.2228 -65.5808 -37.7954
795.0000 5.9704 -3.3991 -64.9584 -33.2460
800.0000 5.9706 -3.5846 -69.5638 -37.9763
805.0000 5.9679 -3.7615 -73.6768 72.4753
810.0000 5.9649 -3.9290 -72.1462 59.7063
815.0000 5.9634 -4.1079 -80.7082 149.0222
820.0000 5.9605 -4.2893 -68.4352 13.3646
825.0000 5.9584 -4.4728 -64.6807 -37.2913
830.0000 5.9552 -4.6508 -65.6950 -18.5411
835.0000 5.9543 -4.8209 -65.7684 7.6699
840.0000 5.9538 -4.9732 -68.2758 15.7356
845.0000 5.9522 -5.1491 -68.2704 4.4289
850.0000 5.9509 -5.3299 -72.6759 -98.0056
855.0000 5.9458 -5.5143 -65.7098 154.3764
860.0000 5.9445 -5.6623 -69.8523 -170.6839
865.0000 5.9426 -5.8250 -62.4182 -107.1632
870.0000 5.9407 -6.0084 -59.3500 -86.9075
875.0000 5.9367 -6.1824 -62.6547 -70.1094
880.0000 5.9324 -6.3428 -69.7815 -43.0439
885.0000 5.9290 -6.5092 -71.2116 -13.5153
890.0000 5.9260 -6.6728 -77.7927 6.1036
895.0000 5.9241 -6.8394 -71.0328 -104.7331
900.0000 5.9218 -7.0143 -63.7259 -74.7503
905.0000 5.9185 -7.1921 -61.8888 -90.1838
910.0000 5.9150 -7.3657 -65.6166 -62.3971
915.0000 5.9105 -7.5430 -64.7109 -10.5011
920.0000 5.9061 -7.7106 -67.4675 -23.9525
925.0000 5.9037 -7.8659 -68.4351 -33.5934
930.0000 5.8997 -8.0299 -64.5498 -20.0372
935.0000 5.8959 -8.2062 -75.9718 150.2889
940.0000 5.8940 -8.3596 -68.8433 168.6025
945.0000 5.8896 -8.5183 -73.4169 -69.3251
950.0000 5.8845 -8.6831 -68.7680 -55.2139
955.0000 5.8789 -8.8475 -66.7537 -114.0835
960.0000 5.8761 -9.0155 -68.2703 -125.8511
965.0000 5.8736 -9.1840 -64.8934 9.2609
970.0000 5.8692 -9.3488 -64.3252 12.5020
975.0000 5.8653 -9.5080 -72.1710 18.9838
980.0000 5.8620 -9.6714 -71.3181 15.2312
985.0000 5.8583 -9.8392 -69.9352 -53.1867
990.0000 5.8543 -10.0032 -62.7434 -84.8753
995.0000 5.8497 -10.1616 -67.1596 -40.0989
1000.0000 5.8461 -10.3239 -60.2864 -17.9781


==> figures/data/case1_Gtrue.dat <==
f Gp_mag Gp_ph
-1000.0000 5.9349 7.0394
-998.0000 5.9361 6.9720
-996.0000 5.9373 6.9046
-994.0000 5.9385 6.8371
-992.0000 5.9396 6.7695
-990.0000 5.9408 6.7019
-988.0000 5.9419 6.6343
-986.0000 5.9431 6.5666
-984.0000 5.9442 6.4988
-982.0000 5.9453 6.4310
-980.0000 5.9464 6.3631
-978.0000 5.9475 6.2951
-976.0000 5.9486 6.2271
-974.0000 5.9496 6.1590
-972.0000 5.9507 6.0909
-970.0000 5.9517 6.0227
-968.0000 5.9528 5.9544
-966.0000 5.9538 5.8860
-964.0000 5.9548 5.8176
-962.0000 5.9558 5.7491
-960.0000 5.9568 5.6806
-958.0000 5.9577 5.6120
-956.0000 5.9587 5.5433
-954.0000 5.9596 5.4745
-952.0000 5.9606 5.4057
-950.0000 5.9615 5.3368
-948.0000 5.9624 5.2678
-946.0000 5.9633 5.1987
-944.0000 5.9642 5.1296
-942.0000 5.9650 5.0604
-940.0000 5.9659 4.9911
-938.0000 5.9668 4.9218
-936.0000 5.9676 4.8523
-934.0000 5.9684 4.7828
-932.0000 5.9692 4.7132
-930.0000 5.9700 4.6435
-928.0000 5.9708 4.5737
-926.0000 5.9716 4.5039
-924.0000 5.9723 4.4339
-922.0000 5.9731 4.3639
-920.0000 5.9738 4.2938
-918.0000 5.9745 4.2236
-916.0000 5.9752 4.1533
-914.0000 5.9759 4.0829
-912.0000 5.9766 4.0124
-910.0000 5.9773 3.9419
-908.0000 5.9779 3.8712
-906.0000 5.9786 3.8005
-904.0000 5.9792 3.7296
-902.0000 5.9798 3.6587
-900.0000 5.9804 3.5876
-898.0000 5.9810 3.5165
-896.0000 5.9816 3.4453
-894.0000 5.9822 3.3739
-892.0000 5.9827 3.3025
-890.0000 5.9833 3.2310
-888.0000 5.9838 3.1593
-886.0000 5.9843 3.0876
-884.0000 5.9848 3.0157
-882.0000 5.9853 2.9438
-880.0000 5.9858 2.8717
-878.0000 5.9862 2.7996
-876.0000 5.9867 2.7273
-874.0000 5.9871 2.6549
-872.0000 5.9875 2.5824
-870.0000 5.9879 2.5098
-868.0000 5.9883 2.4371
-866.0000 5.9887 2.3642
-864.0000 5.9890 2.2913
-862.0000 5.9894 2.2182
-860.0000 5.9897 2.1450
-858.0000 5.9900 2.0717
-856.0000 5.9903 1.9983
-854.0000 5.9906 1.9247
-852.0000 5.9909 1.8511
-850.0000 5.9911 1.7773
-848.0000 5.9914 1.7034
-846.0000 5.9916 1.6293
-844.0000 5.9918 1.5551
-842.0000 5.9920 1.4808
-840.0000 5.9922 1.4064
-838.0000 5.9924 1.3318
-836.0000 5.9925 1.2572
-834.0000 5.9927 1.1823
-832.0000 5.9928 1.1074
-830.0000 5.9929 1.0323
-828.0000 5.9930 0.9570
-826.0000 5.9931 0.8817
-824.0000 5.9931 0.8061
-822.0000 5.9932 0.7305
-820.0000 5.9932 0.6547
-818.0000 5.9932 0.5787
-816.0000 5.9932 0.5027
-814.0000 5.9932 0.4264
-812.0000 5.9932 0.3500
-810.0000 5.9931 0.2735
-808.0000 5.9930 0.1968
-806.0000 5.9930 0.1200
-804.0000 5.9928 0.0430
-802.0000 5.9927 -0.0341
-800.0000 5.9926 -0.1114
-798.0000 5.9924 -0.1889
-796.0000 5.9923 -0.2665
-794.0000 5.9921 -0.3443
-792.0000 5.9919 -0.4222
-790.0000 5.9917 -0.5003
-788.0000 5.9914 -0.5786
-786.0000 5.9912 -0.6570
-784.0000 5.9909 -0.7356
-782.0000 5.9906 -0.8144
-780.0000 5.9903 -0.8933
-778.0000 5.9900 -0.9724
-776.0000 5.9896 -1.0517
-774.0000 5.9893 -1.1312
-772.0000 5.9889 -1.2108
-770.0000 5.9885 -1.2906
-768.0000 5.9881 -1.3706
-766.0000 5.9876 -1.4508
-764.0000 5.9872 -1.5312
-762.0000 5.9867 -1.6117
-760.0000 5.9862 -1.6925
-758.0000 5.9857 -1.7734
-756.0000 5.9851 -1.8545
-754.0000 5.9846 -1.9358
-752.0000 5.9840 -2.0173
-750.0000 5.9834 -2.0990
-748.0000 5.9828 -2.1809
-746.0000 5.9822 -2.2630
-744.0000 5.9815 -2.3453
-742.0000 5.9808 -2.4278
-740.0000 5.9801 -2.5105
-738.0000 5.9794 -2.5934
-736.0000 5.9787 -2.6765
-734.0000 5.9779 -2.7599
-732.0000 5.9771 -2.8434
-730.0000 5.9763 -2.9272
-728.0000 5.9755 -3.0112
-726.0000 5.9746 -3.0953
-724.0000 5.9738 -3.1798
-722.0000 5.9729 -3.2644
-720.0000 5.9720 -3.3493
-718.0000 5.9710 -3.4343
-716.0000 5.9701 -3.5197
-714.0000 5.9691 -3.6052
-712.0000 5.9681 -3.6910
-710.0000 5.9670 -3.7770
-708.0000 5.9660 -3.8632
-706.0000 5.9649 -3.9497
-704.0000 5.9638 -4.0365
-702.0000 5.9627 -4.1234
-700.0000 5.9615 -4.2107
-698.0000 5.9603 -4.2981
-696.0000 5.9591 -4.3858
-694.0000 5.9579 -4.4738
-692.0000 5.9566 -4.5620
-690.0000 5.9554 -4.6505
-688.0000 5.9541 -4.7393
-686.0000 5.9527 -4.8283
-684.0000 5.9514 -4.9175
-682.0000 5.9500 -5.0070
-680.0000 5.9486 -5.0968
-678.0000 5.9471 -5.1869
-676.0000 5.9457 -5.2773
-674.0000 5.9442 -5.3679
-672.0000 5.9426 -5.4588
-670.0000 5.9411 -5.5500
-668.0000 5.9395 -5.6414
-666.0000 5.9379 -5.7332
-664.0000 5.9362 -5.8252
-662.0000 5.9346 -5.9176
-660.0000 5.9329 -6.0102
-658.0000 5.9311 -6.1031
-656.0000 5.9294 -6.1964
-654.0000 5.9276 -6.2899
-652.0000 5.9258 -6.3837
-650.0000 5.9239 -6.4779
-648.0000 5.9220 -6.5723
-646.0000 5.9201 -6.6671
-644.0000 5.9182 -6.7622
-642.0000 5.9162 -6.8576
-640.0000 5.9142 -6.9533
-638.0000 5.9121 -7.0494
-636.0000 5.9100 -7.1458
-634.0000 5.9079 -7.2425
-632.0000 5.9058 -7.3396
-630.0000 5.9036 -7.4370
-628.0000 5.9014 -7.5347
-626.0000 5.8991 -7.6328
-624.0000 5.8968 -7.7312
-622.0000 5.8945 -7.8300
-620.0000 5.8921 -7.9291
-618.0000 5.8897 -8.0286
-616.0000 5.8873 -8.1285
-614.0000 5.8848 -8.2287
-612.0000 5.8823 -8.3293
-610.0000 5.8797 -8.4303
-608.0000 5.8771 -8.5316
-606.0000 5.8745 -8.6334
-604.0000 5.8718 -8.7355
-602.0000 5.8691 -8.8380
-600.0000 5.8663 -8.9409
-598.0000 5.8635 -9.0441
-596.0000 5.8607 -9.1478
-594.0000 5.8578 -9.2519
-592.0000 5.8549 -9.3564
-590.0000 5.8519 -9.4613
-588.0000 5.8489 -9.5666
-586.0000 5.8458 -9.6723
-584.0000 5.8427 -9.7785
-582.0000 5.8396 -9.8851
-580.0000 5.8364 -9.9921
-578.0000 5.8331 -10.0995
-576.0000 5.8298 -10.2074
-574.0000 5.8265 -10.3157
-572.0000 5.8231 -10.4245
-570.0000 5.8197 -10.5337
-568.0000 5.8162 -10.6434
-566.0000 5.8126 -10.7535
-564.0000 5.8090 -10.8641
-562.0000 5.8054 -10.9752
-560.0000 5.8017 -11.0868
-558.0000 5.7979 -11.1988
-556.0000 5.7941 -11.3113
-554.0000 5.7903 -11.4243
-552.0000 5.7864 -11.5378
-550.0000 5.7824 -11.6518
-548.0000 5.7784 -11.7663
-546.0000 5.7743 -11.8813
-544.0000 5.7701 -11.9968
-542.0000 5.7659 -12.1129
-540.0000 5.7617 -12.2295
-538.0000 5.7573 -12.3465
-536.0000 5.7529 -12.4642
-534.0000 5.7485 -12.5824
-532.0000 5.7440 -12.7011
-530.0000 5.7394 -12.8203
-528.0000 5.7348 -12.9402
-526.0000 5.7301 -13.0606
-524.0000 5.7253 -13.1815
-522.0000 5.7204 -13.3031
-520.0000 5.7155 -13.4252
-518.0000 5.7105 -13.5479
-516.0000 5.7055 -13.6712
-514.0000 5.7004 -13.7951
-512.0000 5.6952 -13.9196
-510.0000 5.6899 -14.0447
-508.0000 5.6845 -14.1704
-506.0000 5.6791 -14.2967
-504.0000 5.6736 -14.4237
-502.0000 5.6681 -14.5513
-500.0000 5.6624 -14.6796
-498.0000 5.6567 -14.8085
-496.0000 5.6508 -14.9381
-494.0000 5.6449 -15.0683
-492.0000 5.6390 -15.1992
-490.0000 5.6329 -15.3308
-488.0000 5.6267 -15.4631
-486.0000 5.6205 -15.5960
-484.0000 5.6141 -15.7297
-482.0000 5.6077 -15.8640
-480.0000 5.6012 -15.9991
-478.0000 5.5946 -16.1349
-476.0000 5.5879 -16.2714
-474.0000 5.5811 -16.4087
-472.0000 5.5742 -16.5467
-470.0000 5.5672 -16.6855
-468.0000 5.5601 -16.8250
-466.0000 5.5529 -16.9653
-464.0000 5.5456 -17.1064
-462.0000 5.5382 -17.2483
-460.0000 5.5307 -17.3909
-458.0000 5.5230 -17.5344
-456.0000 5.5153 -17.6787
-454.0000 5.5074 -17.8237
-452.0000 5.4995 -17.9697
-450.0000 5.4914 -18.1164
-448.0000 5.4832 -18.2640
-446.0000 5.4749 -18.4125
-444.0000 5.4664 -18.5618
-442.0000 5.4579 -18.7121
-440.0000 5.4492 -18.8632
-438.0000 5.4404 -19.0151
-436.0000 5.4314 -19.1680
-434.0000 5.4223 -19.3218
-432.0000 5.4131 -19.4766
-430.0000 5.4038 -19.6323
-428.0000 5.3943 -19.7889
-426.0000 5.3846 -19.9464
-424.0000 5.3749 -20.1050
-422.0000 5.3649 -20.2645
-420.0000 5.3549 -20.4250
-418.0000 5.3446 -20.5865
-416.0000 5.3342 -20.7490
-414.0000 5.3237 -20.9125
-412.0000 5.3130 -21.0771
-410.0000 5.3022 -21.2427
-408.0000 5.2911 -21.4094
-406.0000 5.2799 -21.5771
-404.0000 5.2686 -21.7459
-402.0000 5.2570 -21.9158
-400.0000 5.2453 -22.0868
-398.0000 5.2334 -22.2589
-396.0000 5.2213 -22.4322
-394.0000 5.2091 -22.6066
-392.0000 5.1966 -22.7821
-390.0000 5.1840 -22.9588
-388.0000 5.1711 -23.1367
-386.0000 5.1581 -23.3158
-384.0000 5.1448 -23.4961
-382.0000 5.1313 -23.6775
-380.0000 5.1177 -23.8603
-378.0000 5.1038 -24.0443
-376.0000 5.0897 -24.2295
-374.0000 5.0753 -24.4160
-372.0000 5.0607 -24.6038
-370.0000 5.0459 -24.7929
-368.0000 5.0309 -24.9833
-366.0000 5.0156 -25.1751
-364.0000 5.0001 -25.3682
-362.0000 4.9843 -25.5626
-360.0000 4.9683 -25.7585
-358.0000 4.9520 -25.9557
-356.0000 4.9354 -26.1543
-354.0000 4.9185 -26.3544
-352.0000 4.9014 -26.5559
-350.0000 4.8840 -26.7588
-348.0000 4.8663 -26.9632
-346.0000 4.8483 -27.1691
-344.0000 4.8300 -27.3765
-342.0000 4.8114 -27.5855
-340.0000 4.7925 -27.7959
-338.0000 4.7733 -28.0079
-336.0000 4.7537 -28.2215
-334.0000 4.7338 -28.4367
-332.0000 4.7136 -28.6534
-330.0000 4.6930 -28.8718
-328.0000 4.6721 -29.0919
-326.0000 4.6508 -29.3135
-324.0000 4.6292 -29.5369
-322.0000 4.6071 -29.7619
-320.0000 4.5847 -29.9887
-318.0000 4.5619 -30.2172
-316.0000 4.5387 -30.4474
-314.0000 4.5150 -30.6794
-312.0000 4.4910 -30.9131
-310.0000 4.4665 -31.1487
-308.0000 4.4416 -31.3861
-306.0000 4.4163 -31.6253
-304.0000 4.3904 -31.8664
-302.0000 4.3642 -32.1093
-300.0000 4.3374 -32.3541
-298.0000 4.3102 -32.6009
-296.0000 4.2824 -32.8495
-294.0000 4.2542 -33.1001
-292.0000 4.2254 -33.3527
-290.0000 4.1961 -33.6073
-288.0000 4.1662 -33.8638
-286.0000 4.1358 -34.1224
-284.0000 4.1048 -34.3830
-282.0000 4.0733 -34.6457
-280.0000 4.0411 -34.9105
-278.0000 4.0084 -35.1773
-276.0000 3.9750 -35.4462
-274.0000 3.9409 -35.7173
-272.0000 3.9063 -35.9906
-270.0000 3.8709 -36.2660
-268.0000 3.8349 -36.5435
-266.0000 3.7981 -36.8233
-264.0000 3.7607 -37.1053
-262.0000 3.7225 -37.3895
-260.0000 3.6835 -37.6760
-258.0000 3.6438 -37.9647
-256.0000 3.6033 -38.2557
-254.0000 3.5620 -38.5490
-252.0000 3.5198 -38.8446
-250.0000 3.4768 -39.1425
-248.0000 3.4329 -39.4428
-246.0000 3.3881 -39.7454
-244.0000 3.3425 -40.0504
-242.0000 3.2958 -40.3577
-240.0000 3.2482 -40.6674
-238.0000 3.1997 -40.9795
-236.0000 3.1501 -41.2940
-234.0000 3.0994 -41.6109
-232.0000 3.0477 -41.9303
-230.0000 2.9949 -42.2520
-228.0000 2.9410 -42.5762
-226.0000 2.8859 -42.9028
-224.0000 2.8297 -43.2318
-222.0000 2.7722 -43.5632
-220.0000 2.7135 -43.8971
-218.0000 2.6535 -44.2334
-216.0000 2.5922 -44.5722
-214.0000 2.5295 -44.9133
-212.0000 2.4654 -45.2569
-210.0000 2.3999 -45.6028
-208.0000 2.3330 -45.9512
-206.0000 2.2645 -46.3019
-204.0000 2.1945 -46.6550
-202.0000 2.1228 -47.0104
-200.0000 2.0496 -47.3681
-198.0000 1.9746 -47.7281
-196.0000 1.8979 -48.0904
-194.0000 1.8194 -48.4549
-192.0000 1.7391 -48.8216
-190.0000 1.6568 -49.1904
-188.0000 1.5726 -49.5614
-186.0000 1.4864 -49.9344
-184.0000 1.3981 -50.3094
-182.0000 1.3077 -50.6863
-180.0000 1.2150 -51.0652
-178.0000 1.1201 -51.4458
-176.0000 1.0228 -51.8282
-174.0000 0.9231 -52.2123
-172.0000 0.8208 -52.5979
-170.0000 0.7160 -52.9850
-168.0000 0.6085 -53.3734
-166.0000 0.4982 -53.7631
-164.0000 0.3851 -54.1540
-162.0000 0.2690 -54.5458
-160.0000 0.1498 -54.9384
-158.0000 0.0274 -55.3318
-156.0000 -0.0982 -55.7256
-154.0000 -0.2273 -56.1198
-152.0000 -0.3599 -56.5141
-150.0000 -0.4962 -56.9083
-148.0000 -0.6363 -57.3022
-146.0000 -0.7803 -57.6955
-144.0000 -0.9285 -58.0879
-142.0000 -1.0810 -58.4792
-140.0000 -1.2379 -58.8690
-138.0000 -1.3995 -59.2568
-136.0000 -1.5659 -59.6425
-134.0000 -1.7374 -60.0254
-132.0000 -1.9142 -60.4052
-130.0000 -2.0965 -60.7813
-128.0000 -2.2846 -61.1531
-126.0000 -2.4788 -61.5201
-124.0000 -2.6793 -61.8814
-122.0000 -2.8864 -62.2365
-120.0000 -3.1006 -62.5844
-118.0000 -3.3222 -62.9242
-116.0000 -3.5515 -63.2547
-114.0000 -3.7891 -63.5750
-112.0000 -4.0353 -63.8836
-110.0000 -4.2906 -64.1791
-108.0000 -4.5558 -64.4597
-106.0000 -4.8312 -64.7237
-104.0000 -5.1177 -64.9688
-102.0000 -5.4159 -65.1926
-100.0000 -5.7266 -65.3922
-98.0000 -6.0508 -65.5643
-96.0000 -6.3893 -65.7052
-94.0000 -6.7435 -65.8104
-92.0000 -7.1143 -65.8746
-90.0000 -7.5033 -65.8917
-88.0000 -7.9120 -65.8543
-86.0000 -8.3420 -65.7534
-84.0000 -8.7955 -65.5783
-82.0000 -9.2746 -65.3159
-80.0000 -9.7818 -64.9499
-78.0000 -10.3201 -64.4600
-76.0000 -10.8926 -63.8206
-74.0000 -11.5031 -62.9991
-72.0000 -12.1556 -61.9535
-70.0000 -12.8545 -60.6284
-68.0000 -13.6044 -58.9508
-66.0000 -14.4096 -56.8229
-64.0000 -15.2730 -54.1125
-62.0000 -16.1943 -50.6409
-60.0000 -17.1658 -46.1700
-58.0000 -18.1648 -40.3968
-56.0000 -19.1420 -32.9793
-54.0000 -20.0063 -23.6448
-52.0000 -20.6222 -12.4352
-50.0000 -20.8486 0.0000
-48.0000 -20.6222 12.4352
-46.0000 -20.0063 23.6448
-44.0000 -19.1420 32.9793
-42.0000 -18.1648 40.3968
-40.0000 -17.1658 46.1700
-38.0000 -16.1943 50.6409
-36.0000 -15.2730 54.1125
-34.0000 -14.4096 56.8229
-32.0000 -13.6044 58.9508
-30.0000 -12.8545 60.6284
-28.0000 -12.1556 61.9535
-26.0000 -11.5031 62.9991
-24.0000 -10.8926 63.8206
-22.0000 -10.3201 64.4600
-20.0000 -9.7818 64.9499
-18.0000 -9.2746 65.3159
-16.0000 -8.7955 65.5783
-14.0000 -8.3420 65.7534
-12.0000 -7.9120 65.8543
-10.0000 -7.5033 65.8917
-8.0000 -7.1143 65.8746
-6.0000 -6.7435 65.8104
-4.0000 -6.3893 65.7052
-2.0000 -6.0508 65.5643
0.0000 -5.7266 65.3922
2.0000 -5.4159 65.1926
4.0000 -5.1177 64.9688
6.0000 -4.8312 64.7237
8.0000 -4.5558 64.4597
10.0000 -4.2906 64.1791
12.0000 -4.0353 63.8836
14.0000 -3.7891 63.5750
16.0000 -3.5515 63.2547
18.0000 -3.3222 62.9242
20.0000 -3.1006 62.5844
22.0000 -2.8864 62.2365
24.0000 -2.6793 61.8814
26.0000 -2.4788 61.5201
28.0000 -2.2846 61.1531
30.0000 -2.0965 60.7813
32.0000 -1.9142 60.4052
34.0000 -1.7374 60.0254
36.0000 -1.5659 59.6425
38.0000 -1.3995 59.2568
40.0000 -1.2379 58.8690
42.0000 -1.0810 58.4792
44.0000 -0.9285 58.0879
46.0000 -0.7803 57.6955
48.0000 -0.6363 57.3022
50.0000 -0.4962 56.9083
52.0000 -0.3599 56.5141
54.0000 -0.2273 56.1198
56.0000 -0.0982 55.7256
58.0000 0.0274 55.3318
60.0000 0.1498 54.9384
62.0000 0.2690 54.5458
64.0000 0.3851 54.1540
66.0000 0.4982 53.7631
68.0000 0.6085 53.3734
70.0000 0.7160 52.9850
72.0000 0.8208 52.5979
74.0000 0.9231 52.2123
76.0000 1.0228 51.8282
78.0000 1.1201 51.4458
80.0000 1.2150 51.0652
82.0000 1.3077 50.6863
84.0000 1.3981 50.3094
86.0000 1.4864 49.9344
88.0000 1.5726 49.5614
90.0000 1.6568 49.1904
92.0000 1.7391 48.8216
94.0000 1.8194 48.4549
96.0000 1.8979 48.0904
98.0000 1.9746 47.7281
100.0000 2.0496 47.3681
102.0000 2.1228 47.0104
104.0000 2.1945 46.6550
106.0000 2.2645 46.3019
108.0000 2.3330 45.9512
110.0000 2.3999 45.6028
112.0000 2.4654 45.2569
114.0000 2.5295 44.9133
116.0000 2.5922 44.5722
118.0000 2.6535 44.2334
120.0000 2.7135 43.8971
122.0000 2.7722 43.5632
124.0000 2.8297 43.2318
126.0000 2.8859 42.9028
128.0000 2.9410 42.5762
130.0000 2.9949 42.2520
132.0000 3.0477 41.9303
134.0000 3.0994 41.6109
136.0000 3.1501 41.2940
138.0000 3.1997 40.9795
140.0000 3.2482 40.6674
142.0000 3.2958 40.3577
144.0000 3.3425 40.0504
146.0000 3.3881 39.7454
148.0000 3.4329 39.4428
150.0000 3.4768 39.1425
152.0000 3.5198 38.8446
154.0000 3.5620 38.5490
156.0000 3.6033 38.2557
158.0000 3.6438 37.9647
160.0000 3.6835 37.6760
162.0000 3.7225 37.3895
164.0000 3.7607 37.1053
166.0000 3.7981 36.8233
168.0000 3.8349 36.5435
170.0000 3.8709 36.2660
172.0000 3.9063 35.9906
174.0000 3.9409 35.7173
176.0000 3.9750 35.4462
178.0000 4.0084 35.1773
180.0000 4.0411 34.9105
182.0000 4.0733 34.6457
184.0000 4.1048 34.3830
186.0000 4.1358 34.1224
188.0000 4.1662 33.8638
190.0000 4.1961 33.6073
192.0000 4.2254 33.3527
194.0000 4.2542 33.1001
196.0000 4.2824 32.8495
198.0000 4.3102 32.6009
200.0000 4.3374 32.3541
202.0000 4.3642 32.1093
204.0000 4.3904 31.8664
206.0000 4.4163 31.6253
208.0000 4.4416 31.3861
210.0000 4.4665 31.1487
212.0000 4.4910 30.9131
214.0000 4.5150 30.6794
216.0000 4.5387 30.4474
218.0000 4.5619 30.2172
220.0000 4.5847 29.9887
222.0000 4.6071 29.7619
224.0000 4.6292 29.5369
226.0000 4.6508 29.3135
228.0000 4.6721 29.0919
230.0000 4.6930 28.8718
232.0000 4.7136 28.6534
234.0000 4.7338 28.4367
236.0000 4.7537 28.2215
238.0000 4.7733 28.0079
240.0000 4.7925 27.7959
242.0000 4.8114 27.5855
244.0000 4.8300 27.3765
246.0000 4.8483 27.1691
248.0000 4.8663 26.9632
250.0000 4.8840 26.7588
252.0000 4.9014 26.5559
254.0000 4.9185 26.3544
256.0000 4.9354 26.1543
258.0000 4.9520 25.9557
260.0000 4.9683 25.7585
262.0000 4.9843 25.5626
264.0000 5.0001 25.3682
266.0000 5.0156 25.1751
268.0000 5.0309 24.9833
270.0000 5.0459 24.7929
272.0000 5.0607 24.6038
274.0000 5.0753 24.4160
276.0000 5.0897 24.2295
278.0000 5.1038 24.0443
280.0000 5.1177 23.8603
282.0000 5.1313 23.6775
284.0000 5.1448 23.4961
286.0000 5.1581 23.3158
288.0000 5.1711 23.1367
290.0000 5.1840 22.9588
292.0000 5.1966 22.7821
294.0000 5.2091 22.6066
296.0000 5.2213 22.4322
298.0000 5.2334 22.2589
300.0000 5.2453 22.0868
302.0000 5.2570 21.9158
304.0000 5.2686 21.7459
306.0000 5.2799 21.5771
308.0000 5.2911 21.4094
310.0000 5.3022 21.2427
312.0000 5.3130 21.0771
314.0000 5.3237 20.9125
316.0000 5.3342 20.7490
318.0000 5.3446 20.5865
320.0000 5.3549 20.4250
322.0000 5.3649 20.2645
324.0000 5.3749 20.1050
326.0000 5.3846 19.9464
328.0000 5.3943 19.7889
330.0000 5.4038 19.6323
332.0000 5.4131 19.4766
334.0000 5.4223 19.3218
336.0000 5.4314 19.1680
338.0000 5.4404 19.0151
340.0000 5.4492 18.8632
342.0000 5.4579 18.7121
344.0000 5.4664 18.5618
346.0000 5.4749 18.4125
348.0000 5.4832 18.2640
350.0000 5.4914 18.1164
352.0000 5.4995 17.9697
354.0000 5.5074 17.8237
356.0000 5.5153 17.6787
358.0000 5.5230 17.5344
360.0000 5.5307 17.3909
362.0000 5.5382 17.2483
364.0000 5.5456 17.1064
366.0000 5.5529 16.9653
368.0000 5.5601 16.8250
370.0000 5.5672 16.6855
372.0000 5.5742 16.5467
374.0000 5.5811 16.4087
376.0000 5.5879 16.2714
378.0000 5.5946 16.1349
380.0000 5.6012 15.9991
382.0000 5.6077 15.8640
384.0000 5.6141 15.7297
386.0000 5.6205 15.5960
388.0000 5.6267 15.4631
390.0000 5.6329 15.3308
392.0000 5.6390 15.1992
394.0000 5.6449 15.0683
396.0000 5.6508 14.9381
398.0000 5.6567 14.8085
400.0000 5.6624 14.6796
402.0000 5.6681 14.5513
404.0000 5.6736 14.4237
406.0000 5.6791 14.2967
408.0000 5.6845 14.1704
410.0000 5.6899 14.0447
412.0000 5.6952 13.9196
414.0000 5.7004 13.7951
416.0000 5.7055 13.6712
418.0000 5.7105 13.5479
420.0000 5.7155 13.4252
422.0000 5.7204 13.3031
424.0000 5.7253 13.1815
426.0000 5.7301 13.0606
428.0000 5.7348 12.9402
430.0000 5.7394 12.8203
432.0000 5.7440 12.7011
434.0000 5.7485 12.5824
436.0000 5.7529 12.4642
438.0000 5.7573 12.3465
440.0000 5.7617 12.2295
442.0000 5.7659 12.1129
444.0000 5.7701 11.9968
446.0000 5.7743 11.8813
448.0000 5.7784 11.7663
450.0000 5.7824 11.6518
452.0000 5.7864 11.5378
454.0000 5.7903 11.4243
456.0000 5.7941 11.3113
458.0000 5.7979 11.1988
460.0000 5.8017 11.0868
462.0000 5.8054 10.9752
464.0000 5.8090 10.8641
466.0000 5.8126 10.7535
468.0000 5.8162 10.6434
470.0000 5.8197 10.5337
472.0000 5.8231 10.4245
474.0000 5.8265 10.3157
476.0000 5.8298 10.2074
478.0000 5.8331 10.0995
480.0000 5.8364 9.9921
482.0000 5.8396 9.8851
484.0000 5.8427 9.7785
486.0000 5.8458 9.6723
488.0000 5.8489 9.5666
490.0000 5.8519 9.4613
492.0000 5.8549 9.3564
494.0000 5.8578 9.2519
496.0000 5.8607 9.1478
498.0000 5.8635 9.0441
500.0000 5.8663 8.9409
502.0000 5.8691 8.8380
504.0000 5.8718 8.7355
506.0000 5.8745 8.6334
508.0000 5.8771 8.5316
510.0000 5.8797 8.4303
512.0000 5.8823 8.3293
514.0000 5.8848 8.2287
516.0000 5.8873 8.1285
518.0000 5.8897 8.0286
520.0000 5.8921 7.9291
522.0000 5.8945 7.8300
524.0000 5.8968 7.7312
526.0000 5.8991 7.6328
528.0000 5.9014 7.5347
530.0000 5.9036 7.4370
532.0000 5.9058 7.3396
534.0000 5.9079 7.2425
536.0000 5.9100 7.1458
538.0000 5.9121 7.0494
540.0000 5.9142 6.9533
542.0000 5.9162 6.8576
544.0000 5.9182 6.7622
546.0000 5.9201 6.6671
548.0000 5.9220 6.5723
550.0000 5.9239 6.4779
552.0000 5.9258 6.3837
554.0000 5.9276 6.2899
556.0000 5.9294 6.1964
558.0000 5.9311 6.1031
560.0000 5.9329 6.0102
562.0000 5.9346 5.9176
564.0000 5.9362 5.8252
566.0000 5.9379 5.7332
568.0000 5.9395 5.6414
570.0000 5.9411 5.5500
572.0000 5.9426 5.4588
574.0000 5.9442 5.3679
576.0000 5.9457 5.2773
578.0000 5.9471 5.1869
580.0000 5.9486 5.0968
582.0000 5.9500 5.0070
584.0000 5.9514 4.9175
586.0000 5.9527 4.8283
588.0000 5.9541 4.7393
590.0000 5.9554 4.6505
592.0000 5.9566 4.5620
594.0000 5.9579 4.4738
596.0000 5.9591 4.3858
598.0000 5.9603 4.2981
600.0000 5.9615 4.2107
602.0000 5.9627 4.1234
604.0000 5.9638 4.0365
606.0000 5.9649 3.9497
608.0000 5.9660 3.8632
610.0000 5.9670 3.7770
612.0000 5.9681 3.6910
614.0000 5.9691 3.6052
616.0000 5.9701 3.5197
618.0000 5.9710 3.4343
620.0000 5.9720 3.3493
622.0000 5.9729 3.2644
624.0000 5.9738 3.1798
626.0000 5.9746 3.0953
628.0000 5.9755 3.0112
630.0000 5.9763 2.9272
632.0000 5.9771 2.8434
634.0000 5.9779 2.7599
636.0000 5.9787 2.6765
638.0000 5.9794 2.5934
640.0000 5.9801 2.5105
642.0000 5.9808 2.4278
644.0000 5.9815 2.3453
646.0000 5.9822 2.2630
648.0000 5.9828 2.1809
650.0000 5.9834 2.0990
652.0000 5.9840 2.0173
654.0000 5.9846 1.9358
656.0000 5.9851 1.8545
658.0000 5.9857 1.7734
660.0000 5.9862 1.6925
662.0000 5.9867 1.6117
664.0000 5.9872 1.5312
666.0000 5.9876 1.4508
668.0000 5.9881 1.3706
670.0000 5.9885 1.2906
672.0000 5.9889 1.2108
674.0000 5.9893 1.1312
676.0000 5.9896 1.0517
678.0000 5.9900 0.9724
680.0000 5.9903 0.8933
682.0000 5.9906 0.8144
684.0000 5.9909 0.7356
686.0000 5.9912 0.6570
688.0000 5.9914 0.5786
690.0000 5.9917 0.5003
692.0000 5.9919 0.4222
694.0000 5.9921 0.3443
696.0000 5.9923 0.2665
698.0000 5.9924 0.1889
700.0000 5.9926 0.1114
702.0000 5.9927 0.0341
704.0000 5.9928 -0.0430
706.0000 5.9930 -0.1200
708.0000 5.9930 -0.1968
710.0000 5.9931 -0.2735
712.0000 5.9932 -0.3500
714.0000 5.9932 -0.4264
716.0000 5.9932 -0.5027
718.0000 5.9932 -0.5787
720.0000 5.9932 -0.6547
722.0000 5.9932 -0.7305
724.0000 5.9931 -0.8061
726.0000 5.9931 -0.8817
728.0000 5.9930 -0.9570
730.0000 5.9929 -1.0323
732.0000 5.9928 -1.1074
734.0000 5.9927 -1.1823
736.0000 5.9925 -1.2572
738.0000 5.9924 -1.3318
740.0000 5.9922 -1.4064
742.0000 5.9920 -1.4808
744.0000 5.9918 -1.5551
746.0000 5.9916 -1.6293
748.0000 5.9914 -1.7034
750.0000 5.9911 -1.7773
752.0000 5.9909 -1.8511
754.0000 5.9906 -1.9247
756.0000 5.9903 -1.9983
758.0000 5.9900 -2.0717
760.0000 5.9897 -2.1450
762.0000 5.9894 -2.2182
764.0000 5.9890 -2.2913
766.0000 5.9887 -2.3642
768.0000 5.9883 -2.4371
770.0000 5.9879 -2.5098
772.0000 5.9875 -2.5824
774.0000 5.9871 -2.6549
776.0000 5.9867 -2.7273
778.0000 5.9862 -2.7996
780.0000 5.9858 -2.8717
782.0000 5.9853 -2.9438
784.0000 5.9848 -3.0157
786.0000 5.9843 -3.0876
788.0000 5.9838 -3.1593
790.0000 5.9833 -3.2310
792.0000 5.9827 -3.3025
794.0000 5.9822 -3.3739
796.0000 5.9816 -3.4453
798.0000 5.9810 -3.5165
800.0000 5.9804 -3.5876
802.0000 5.9798 -3.6587
804.0000 5.9792 -3.7296
806.0000 5.9786 -3.8005
808.0000 5.9779 -3.8712
810.0000 5.9773 -3.9419
812.0000 5.9766 -4.0124
814.0000 5.9759 -4.0829
816.0000 5.9752 -4.1533
818.0000 5.9745 -4.2236
820.0000 5.9738 -4.2938
822.0000 5.9731 -4.3639
824.0000 5.9723 -4.4339
826.0000 5.9716 -4.5039
828.0000 5.9708 -4.5737
830.0000 5.9700 -4.6435
832.0000 5.9692 -4.7132
834.0000 5.9684 -4.7828
836.0000 5.9676 -4.8523
838.0000 5.9668 -4.9218
840.0000 5.9659 -4.9911
842.0000 5.9650 -5.0604
844.0000 5.9642 -5.1296
846.0000 5.9633 -5.1987
848.0000 5.9624 -5.2678
850.0000 5.9615 -5.3368
852.0000 5.9606 -5.4057
854.0000 5.9596 -5.4745
856.0000 5.9587 -5.5433
858.0000 5.9577 -5.6120
860.0000 5.9568 -5.6806
862.0000 5.9558 -5.7491
864.0000 5.9548 -5.8176
866.0000 5.9538 -5.8860
868.0000 5.9528 -5.9544
870.0000 5.9517 -6.0227
872.0000 5.9507 -6.0909
874.0000 5.9496 -6.1590
876.0000 5.9486 -6.2271
878.0000 5.9475 -6.2951
880.0000 5.9464 -6.3631
882.0000 5.9453 -6.4310
884.0000 5.9442 -6.4988
886.0000 5.9431 -6.5666
888.0000 5.9419 -6.6343
890.0000 5.9408 -6.7019
892.0000 5.9396 -6.7695
894.0000 5.9385 -6.8371
896.0000 5.9373 -6.9046
898.0000 5.9361 -6.9720
900.0000 5.9349 -7.0394
902.0000 5.9337 -7.1067
904.0000 5.9324 -7.1740
906.0000 5.9312 -7.2412
908.0000 5.9299 -7.3084
910.0000 5.9287 -7.3755
912.0000 5.9274 -7.4425
914.0000 5.9261 -7.5096
916.0000 5.9248 -7.5765
918.0000 5.9235 -7.6434
920.0000 5.9222 -7.7103
922.0000 5.9209 -7.7771
924.0000 5.9195 -7.8439
926.0000 5.9182 -7.9107
928.0000 5.9168 -7.9774
930.0000 5.9154 -8.0440
932.0000 5.9140 -8.1106
934.0000 5.9126 -8.1772
936.0000 5.9112 -8.2437
938.0000 5.9098 -8.3102
940.0000 5.9083 -8.3767
942.0000 5.9069 -8.4431
944.0000 5.9054 -8.5094
946.0000 5.9040 -8.5758
948.0000 5.9025 -8.6421
950.0000 5.9010 -8.7083
952.0000 5.8995 -8.7745
954.0000 5.8980 -8.8407
956.0000 5.8964 -8.9069
958.0000 5.8949 -8.9730
960.0000 5.8933 -9.0391
962.0000 5.8918 -9.1052
964.0000 5.8902 -9.1712
966.0000 5.8886 -9.2372
968.0000 5.8870 -9.3032
970.0000 5.8854 -9.3691
972.0000 5.8838 -9.4350
974.0000 5.8821 -9.5009
976.0000 5.8805 -9.5668
978.0000 5.8788 -9.6326
980.0000 5.8772 -9.6984
982.0000 5.8755 -9.7642
984.0000 5.8738 -9.8300
986.0000 5.8721 -9.8957
988.0000 5.8704 -9.9614
990.0000 5.8687 -10.0271
992.0000 5.8669 -10.0928
994.0000 5.8652 -10.1584
996.0000 5.8634 -10.2241
998.0000 5.8617 -10.2897
1000.0000 5.8599 -10.3553


==> figures/data/case1_Zhat.dat <==
f dd_mag dd_ph dq_mag dq_ph qd_mag qd_ph qq_mag qq_ph
1.0000 -13.3266 2.1713 -6.5543 179.4237 -6.5540 -0.5589 -13.3265 2.1400
6.0000 -13.0613 12.8363 -6.5601 176.5651 -6.5598 -3.4354 -13.0617 12.8308
11.0000 -12.4804 22.3621 -6.5741 173.7029 -6.5739 -6.2972 -12.4804 22.3606
16.0000 -11.6945 30.2930 -6.5960 170.8478 -6.5960 -9.1523 -11.6943 30.2920
21.0000 -10.8099 36.5954 -6.6261 168.0001 -6.6261 -12.0002 -10.8099 36.5942
26.0000 -9.9006 41.4710 -6.6641 165.1620 -6.6642 -14.8387 -9.9007 41.4697
31.0000 -9.0101 45.1853 -6.7101 162.3362 -6.7102 -17.6647 -9.0102 45.1853
36.0000 -8.1601 47.9864 -6.7638 159.5235 -6.7638 -20.4759 -8.1603 47.9860
41.0000 -7.3597 50.0769 -6.8251 156.7292 -6.8251 -23.2698 -7.3596 50.0770
46.0000 -6.6109 51.6121 -6.8939 153.9528 -6.8940 -26.0463 -6.6107 51.6133
51.0000 -5.9126 52.7136 -6.9703 151.1974 -6.9703 -28.8029 -5.9126 52.7128
56.0000 -5.2620 53.4707 -7.0539 148.4638 -7.0540 -31.5358 -5.2620 53.4696
61.0000 -4.6555 53.9534 -7.1444 145.7557 -7.1446 -34.2443 -4.6555 53.9527
66.0000 -4.0895 54.2163 -7.2415 143.0753 -7.2417 -36.9248 -4.0896 54.2156
71.0000 -3.5608 54.2982 -7.3454 140.4217 -7.3453 -39.5796 -3.5608 54.2971
76.0000 -3.0663 54.2319 -7.4554 137.7966 -7.4551 -42.2036 -3.0661 54.2316
81.0000 -2.6028 54.0464 -7.5713 135.2052 -7.5710 -44.7929 -2.6028 54.0460
86.0000 -2.1684 53.7602 -7.6933 132.6483 -7.6931 -47.3517 -2.1684 53.7609
91.0000 -1.7602 53.3899 -7.8207 130.1229 -7.8208 -49.8782 -1.7603 53.3905
96.0000 -1.3764 52.9499 -7.9533 127.6310 -7.9533 -52.3696 -1.3765 52.9492
101.0000 -1.0152 52.4508 -8.0907 125.1757 -8.0904 -54.8248 -1.0153 52.4512
106.0000 -0.6750 51.9038 -8.2331 122.7568 -8.2325 -57.2451 -0.6751 51.9041
111.0000 -0.3541 51.3198 -8.3799 120.3796 -8.3796 -59.6207 -0.3543 51.3186
116.0000 -0.0513 50.7012 -8.5314 118.0391 -8.5308 -61.9589 -0.0515 50.7004
121.0000 0.2347 50.0552 -8.6863 115.7389 -8.6857 -64.2600 0.2345 50.0547
126.0000 0.5049 49.3877 -8.8444 113.4758 -8.8445 -66.5207 0.5048 49.3866
131.0000 0.7605 48.7024 -9.0060 111.2549 -9.0063 -68.7426 0.7604 48.7012
136.0000 1.0025 48.0021 -9.1701 109.0727 -9.1707 -70.9257 1.0025 48.0011
141.0000 1.2316 47.2924 -9.3377 106.9347 -9.3378 -73.0674 1.2317 47.2921
146.0000 1.4485 46.5748 -9.5088 104.8351 -9.5072 -75.1660 1.4485 46.5768
151.0000 1.6539 45.8495 -9.6817 102.7700 -9.6788 -77.2289 1.6534 45.8561
156.0000 1.8490 45.1257 -9.8533 100.7461 -9.8535 -79.2507 1.8489 45.1272
161.0000 2.0342 44.4002 -10.0277 98.7706 -10.0287 -81.2243 2.0343 44.4011
166.0000 2.2100 43.6753 -10.2034 96.8324 -10.2051 -83.1576 2.2104 43.6759
171.0000 2.3765 42.9538 -10.3827 94.9262 -10.3839 -85.0604 2.3767 42.9516
176.0000 2.5349 42.2330 -10.5606 93.0642 -10.5632 -86.9331 2.5352 42.2302
181.0000 2.6852 41.5167 -10.7427 91.2362 -10.7436 -88.7677 2.6854 41.5155
186.0000 2.8280 40.8067 -10.9249 89.4392 -10.9247 -90.5598 2.8280 40.8078
191.0000 2.9638 40.1036 -11.1057 87.6958 -11.1060 -92.3082 2.9637 40.1047
196.0000 3.0932 39.4062 -11.2884 85.9791 -11.2875 -94.0207 3.0932 39.4076
201.0000 3.2167 38.7180 -11.4695 84.2904 -11.4677 -95.6993 3.2162 38.7171
206.0000 3.3336 38.0384 -11.6514 82.6668 -11.6503 -97.3454 3.3333 38.0387
211.0000 3.4451 37.3659 -11.8312 81.0615 -11.8324 -98.9580 3.4450 37.3650
216.0000 3.5514 36.7014 -12.0105 79.4826 -12.0118 -100.5263 3.5514 36.7006
221.0000 3.6528 36.0466 -12.1904 77.9253 -12.1911 -102.0532 3.6528 36.0457
226.0000 3.7494 35.4014 -12.3724 76.4114 -12.3728 -103.5702 3.7492 35.3992
231.0000 3.8414 34.7634 -12.5528 74.9428 -12.5528 -105.0481 3.8413 34.7637
236.0000 3.9292 34.1363 -12.7299 73.4926 -12.7311 -106.4947 3.9291 34.1340
241.0000 4.0132 33.5186 -12.9058 72.0715 -12.9083 -107.8963 4.0133 33.5155
246.0000 4.0934 32.9093 -13.0825 70.6797 -13.0866 -109.2955 4.0935 32.9109
251.0000 4.1699 32.3115 -13.2600 69.3175 -13.2607 -110.6697 4.1697 32.3148
256.0000 4.2430 31.7244 -13.4358 67.9897 -13.4358 -112.0045 4.2427 31.7261
261.0000 4.3128 31.1451 -13.6097 66.6840 -13.6091 -113.3090 4.3126 31.1437
266.0000 4.3796 30.5733 -13.7825 65.4052 -13.7800 -114.5907 4.3795 30.5716
271.0000 4.4434 30.0156 -13.9521 64.1192 -13.9522 -115.8251 4.4430 30.0108
276.0000 4.5051 29.4609 -14.1201 62.9096 -14.1167 -117.0330 4.5044 29.4622
281.0000 4.5637 28.9198 -14.2888 61.7117 -14.2810 -118.2399 4.5631 28.9199
286.0000 4.6199 28.3872 -14.4521 60.5138 -14.4507 -119.4560 4.6195 28.3843
291.0000 4.6734 27.8574 -14.6135 59.3468 -14.6172 -120.6378 4.6733 27.8587
296.0000 4.7240 27.3358 -14.7774 58.2245 -14.7857 -121.7791 4.7244 27.3423
301.0000 4.7728 26.8289 -14.9463 57.1561 -14.9453 -122.8757 4.7741 26.8358
306.0000 4.8211 26.3346 -15.0990 56.0587 -15.0980 -123.9957 4.8223 26.3364
311.0000 4.8668 25.8401 -15.2518 54.9716 -15.2550 -125.0650 4.8672 25.8412
316.0000 4.9104 25.3554 -15.4066 53.9129 -15.4102 -126.1090 4.9104 25.3575
321.0000 4.9516 24.8820 -15.5679 52.8530 -15.5648 -127.1563 4.9518 24.8832
326.0000 4.9916 24.4119 -15.7255 51.8242 -15.7206 -128.1965 4.9922 24.4150
331.0000 5.0305 23.9534 -15.8753 50.8435 -15.8739 -129.2016 5.0311 23.9559
336.0000 5.0674 23.5053 -16.0162 49.8673 -16.0282 -130.1788 5.0676 23.5015
341.0000 5.1032 23.0604 -16.1617 48.9089 -16.1799 -131.0959 5.1026 23.0558
346.0000 5.1373 22.6208 -16.3233 47.9271 -16.3235 -132.0571 5.1371 22.6179
351.0000 5.1701 22.1890 -16.4706 46.9763 -16.4647 -133.0290 5.1700 22.1848
356.0000 5.2013 21.7618 -16.6105 46.1110 -16.5954 -133.9376 5.2015 21.7641
361.0000 5.2315 21.3428 -16.7480 45.2836 -16.7395 -134.7869 5.2324 21.3439
366.0000 5.2608 20.9263 -16.8888 44.3732 -16.8781 -135.6886 5.2617 20.9271
371.0000 5.2888 20.5146 -17.0250 43.4917 -17.0211 -136.5752 5.2896 20.5210
376.0000 5.3148 20.1165 -17.1633 42.6143 -17.1702 -137.4515 5.3161 20.1220
381.0000 5.3414 19.7237 -17.2947 41.8121 -17.3160 -138.2652 5.3420 19.7293
386.0000 5.3679 19.3330 -17.4295 40.9314 -17.4322 -139.0131 5.3677 19.3435
391.0000 5.3918 18.9506 -17.5600 40.1120 -17.5583 -139.8500 5.3917 18.9550
396.0000 5.4143 18.5796 -17.6903 39.3402 -17.6914 -140.7115 5.4151 18.5745
401.0000 5.4373 18.2141 -17.8166 38.5392 -17.8160 -141.4021 5.4379 18.2055
406.0000 5.4584 17.8459 -17.9490 37.8200 -17.9432 -142.2248 5.4588 17.8439
411.0000 5.4784 17.4780 -18.0829 36.9353 -18.0545 -143.0689 5.4792 17.4854
416.0000 5.4985 17.1157 -18.1896 36.0762 -18.1756 -143.8203 5.4993 17.1245
421.0000 5.5188 16.7666 -18.2950 35.4549 -18.3037 -144.4730 5.5192 16.7712
426.0000 5.5377 16.4232 -18.4354 34.8101 -18.4378 -145.1999 5.5379 16.4264
431.0000 5.5552 16.0809 -18.5547 34.0404 -18.5628 -145.9113 5.5560 16.0795
436.0000 5.5728 15.7440 -18.6698 33.3278 -18.6752 -146.6400 5.5737 15.7406
441.0000 5.5899 15.4089 -18.7898 32.7044 -18.7811 -147.4043 5.5907 15.4116
446.0000 5.6061 15.0774 -18.8917 31.9960 -18.8908 -148.1096 5.6064 15.0815
451.0000 5.6211 14.7521 -18.9974 31.2693 -19.0042 -148.7921 5.6211 14.7586
456.0000 5.6365 14.4256 -19.1188 30.4607 -19.1160 -149.4084 5.6363 14.4386
461.0000 5.6515 14.1083 -19.2231 29.7342 -19.2342 -150.1040 5.6505 14.1209
466.0000 5.6655 13.8039 -19.3307 29.1262 -19.3634 -150.9125 5.6641 13.8051
471.0000 5.6787 13.4950 -19.4455 28.5588 -19.4565 -151.6398 5.6777 13.4929
476.0000 5.6915 13.1889 -19.5681 27.8149 -19.5473 -152.2401 5.6907 13.1853
481.0000 5.7042 12.8835 -19.6611 27.2561 -19.6630 -152.7820 5.7036 12.8813
486.0000 5.7162 12.5818 -19.7415 26.7118 -19.7498 -153.3257 5.7165 12.5826
491.0000 5.7275 12.2866 -19.8449 26.1541 -19.8455 -153.9326 5.7287 12.2901
496.0000 5.7390 11.9959 -19.9747 25.4293 -19.9217 -154.5266 5.7388 12.0015
501.0000 5.7501 11.7084 -20.0697 24.7621 -20.0329 -155.1847 5.7487 11.7121
506.0000 5.7605 11.4247 -20.1419 24.1226 -20.1585 -155.8328 5.7587 11.4249
511.0000 5.7703 11.1417 -20.2440 23.4613 -20.2775 -156.3229 5.7689 11.1346
516.0000 5.7809 10.8534 -20.3461 22.7937 -20.3560 -156.8432 5.7791 10.8534
521.0000 5.7899 10.5800 -20.4239 22.3163 -20.4319 -157.5411 5.7893 10.5877
526.0000 5.7977 10.3114 -20.5035 21.9604 -20.4992 -158.2199 5.7981 10.3216
531.0000 5.8067 10.0418 -20.6180 21.4270 -20.5787 -158.6755 5.8076 10.0531
536.0000 5.8150 9.7719 -20.7099 20.8209 -20.6832 -159.1692 5.8172 9.7739
541.0000 5.8230 9.5096 -20.7970 20.1667 -20.7790 -159.8299 5.8242 9.4988
546.0000 5.8299 9.2466 -20.8890 19.5837 -20.8508 -160.5004 5.8302 9.2435
551.0000 5.8368 8.9731 -20.9656 19.1827 -20.9296 -161.0423 5.8385 8.9812
556.0000 5.8437 8.7144 -21.0357 18.6282 -21.0304 -161.4569 5.8463 8.7289
561.0000 5.8525 8.4701 -21.1049 17.9845 -21.1217 -161.9480 5.8536 8.4778
566.0000 5.8606 8.2219 -21.1885 17.4085 -21.2020 -162.5461 5.8605 8.2218
571.0000 5.8666 7.9720 -21.2999 16.9239 -21.2837 -163.0808 5.8663 7.9680
576.0000 5.8723 7.7179 -21.3818 16.5228 -21.3562 -163.4235 5.8721 7.7130
581.0000 5.8791 7.4688 -21.4169 16.0234 -21.4132 -163.8657 5.8780 7.4643
586.0000 5.8850 7.2199 -21.4829 15.6153 -21.5037 -164.3306 5.8830 7.2183
591.0000 5.8903 6.9748 -21.5788 14.9780 -21.5940 -164.9145 5.8884 6.9844
596.0000 5.8945 6.7398 -21.6785 14.4141 -21.6704 -165.6769 5.8943 6.7515
601.0000 5.8991 6.5055 -21.7496 13.8649 -21.7381 -166.2762 5.9001 6.5158
606.0000 5.9047 6.2695 -21.8193 13.3112 -21.8009 -166.6455 5.9045 6.2760
611.0000 5.9095 6.0433 -21.8973 12.8529 -21.8915 -167.0413 5.9088 6.0451
616.0000 5.9133 5.8183 -21.9397 12.4041 -21.9460 -167.4092 5.9130 5.8120
621.0000 5.9180 5.5876 -21.9899 12.0970 -22.0193 -167.9181 5.9181 5.5827
626.0000 5.9207 5.3472 -22.0761 11.6593 -22.0573 -168.6378 5.9222 5.3599
631.0000 5.9247 5.1267 -22.1491 11.0664 -22.1414 -169.1232 5.9263 5.1261
636.0000 5.9308 4.9139 -22.2521 10.5688 -22.2602 -169.4134 5.9299 4.8954
641.0000 5.9342 4.6752 -22.3094 10.1537 -22.3129 -169.8362 5.9333 4.6690
646.0000 5.9370 4.4440 -22.3585 9.5456 -22.3471 -170.1334 5.9372 4.4539
651.0000 5.9402 4.2251 -22.4235 9.0669 -22.4078 -170.6757 5.9404 4.2327
656.0000 5.9423 4.0105 -22.4692 8.8004 -22.4664 -171.2795 5.9415 4.0161
661.0000 5.9452 3.8056 -22.5153 8.5285 -22.5060 -171.7293 5.9444 3.8005
666.0000 5.9486 3.5881 -22.5898 7.7397 -22.5635 -172.1799 5.9478 3.5813
671.0000 5.9505 3.3685 -22.6476 7.3769 -22.5804 -172.6716 5.9498 3.3705
676.0000 5.9524 3.1517 -22.6605 7.1869 -22.6220 -173.3826 5.9542 3.1540
681.0000 5.9555 2.9289 -22.7472 6.8162 -22.7150 -173.6076 5.9556 2.9474
686.0000 5.9580 2.7291 -22.8237 6.2670 -22.8233 -173.8299 5.9564 2.7347
691.0000 5.9590 2.5349 -22.8099 5.7963 -22.9000 -174.3372 5.9585 2.5164
696.0000 5.9611 2.3280 -22.8406 5.2920 -22.9149 -174.7443 5.9601 2.3188
701.0000 5.9637 2.1207 -22.9312 4.9542 -22.9406 -175.1815 5.9628 2.1173
706.0000 5.9656 1.9111 -23.0207 4.4702 -22.9882 -175.4877 5.9649 1.9089
711.0000 5.9659 1.6953 -23.0586 4.1568 -23.0778 -175.8265 5.9673 1.7026
716.0000 5.9658 1.4939 -23.1295 3.8304 -23.1314 -176.3454 5.9676 1.5033
721.0000 5.9676 1.2998 -23.2237 3.3190 -23.1574 -176.6685 5.9674 1.3075
726.0000 5.9690 1.0970 -23.2789 2.7053 -23.2051 -177.2871 5.9680 1.1053
731.0000 5.9694 0.8969 -23.3098 2.2451 -23.2561 -177.9694 5.9695 0.9053
736.0000 5.9705 0.7029 -23.3655 1.8926 -23.3231 -178.2764 5.9708 0.7115
741.0000 5.9693 0.5164 -23.4064 1.5475 -23.3578 -178.4572 5.9712 0.5164
746.0000 5.9697 0.3218 -23.3841 1.3586 -23.3842 -178.4325 5.9724 0.3273
751.0000 5.9717 0.1148 -23.4271 0.8389 -23.4761 -178.8200 5.9724 0.1354
756.0000 5.9725 -0.0760 -23.4928 0.4253 -23.5729 -179.6229 5.9705 -0.0558
761.0000 5.9702 -0.2630 -23.5291 0.2237 -23.5884 -180.1240 5.9703 -0.2618
766.0000 5.9710 -0.4652 -23.5377 -0.2550 -23.5760 -180.4595 5.9722 -0.4559
771.0000 5.9727 -0.6591 -23.5846 -0.6020 -23.6092 -180.8190 5.9742 -0.6463
776.0000 5.9727 -0.8375 -23.6130 -1.0600 -23.6689 -181.3279 5.9731 -0.8361
781.0000 5.9726 -1.0262 -23.6159 -1.5387 -23.7002 -181.6311 5.9716 -1.0109
786.0000 5.9714 -1.2251 -23.7721 -2.2892 -23.7596 -181.8313 5.9712 -1.2066
791.0000 5.9726 -1.4045 -23.8209 -2.7283 -23.7871 -182.2718 5.9706 -1.3925
796.0000 5.9743 -1.5939 -23.8773 -3.0119 -23.8458 -182.8054 5.9713 -1.5819
801.0000 5.9732 -1.7837 -23.8494 -3.1464 -23.8971 -183.2360 5.9716 -1.7673
806.0000 5.9705 -1.9542 -23.8353 -3.6505 -23.9326 -183.6975 5.9703 -1.9470
811.0000 5.9698 -2.1356 -23.9296 -4.3632 -23.9812 -184.0140 5.9702 -2.1354
816.0000 5.9689 -2.3228 -23.9608 -4.4218 -24.0053 -184.3956 5.9691 -2.3260
821.0000 5.9685 -2.5060 -23.9721 -4.9505 -24.0129 -184.8534 5.9663 -2.4970
826.0000 5.9675 -2.6975 -23.9916 -5.7123 -24.0111 -185.2806 5.9658 -2.6792
831.0000 5.9664 -2.8828 -24.0086 -6.1785 -24.0770 -185.6435 5.9645 -2.8661
836.0000 5.9652 -3.0537 -24.0613 -6.1253 -24.1304 -185.9064 5.9628 -3.0491
841.0000 5.9646 -3.2289 -24.1433 -6.1310 -24.2191 -186.0980 5.9619 -3.2189
846.0000 5.9644 -3.4079 -24.1952 -6.7069 -24.2157 -186.4659 5.9620 -3.3970
851.0000 5.9617 -3.6028 -24.2384 -6.9980 -24.2096 -186.8878 5.9633 -3.5916
856.0000 5.9580 -3.7691 -24.2461 -7.4423 -24.2376 -187.7172 5.9604 -3.7856
861.0000 5.9577 -3.9402 -24.3353 -7.5137 -24.2949 -188.0266 5.9577 -3.9380
866.0000 5.9567 -4.1214 -24.4035 -7.9473 -24.2538 -188.1689 5.9564 -4.0979
871.0000 5.9556 -4.3088 -24.4065 -8.4490 -24.2527 -188.2725 5.9539 -4.2790
876.0000 5.9523 -4.4692 -24.3750 -8.9544 -24.2780 -188.5904 5.9513 -4.4590
881.0000 5.9485 -4.6258 -24.3918 -9.4237 -24.3362 -188.8635 5.9485 -4.6306
886.0000 5.9461 -4.8029 -24.4056 -9.7142 -24.4024 -189.2715 5.9458 -4.8035
891.0000 5.9445 -4.9813 -24.4420 -9.8302 -24.4591 -189.7537 5.9434 -4.9771
896.0000 5.9427 -5.1581 -24.5207 -10.0625 -24.4678 -190.1242 5.9424 -5.1487
901.0000 5.9417 -5.3378 -24.5581 -10.7962 -24.4201 -190.4917 5.9412 -5.3194
906.0000 5.9380 -5.5133 -24.5381 -11.1397 -24.4235 -190.6030 5.9391 -5.4942
911.0000 5.9359 -5.6821 -24.5115 -11.4237 -24.4658 -190.9350 5.9353 -5.6755
916.0000 5.9339 -5.8520 -24.4815 -12.2409 -24.4764 -191.4818 5.9318 -5.8560
921.0000 5.9309 -6.0281 -24.5233 -12.3907 -24.5081 -192.0517 5.9289 -6.0261
926.0000 5.9295 -6.1975 -24.5740 -12.4340 -24.5861 -192.4738 5.9253 -6.1851
931.0000 5.9268 -6.3769 -24.5333 -12.9924 -24.6255 -192.9258 5.9232 -6.3460
936.0000 5.9214 -6.5418 -24.5283 -12.8632 -24.6097 -193.2761 5.9216 -6.5260
941.0000 5.9186 -6.6965 -24.6378 -12.9260 -24.6319 -193.4376 5.9192 -6.6944
946.0000 5.9168 -6.8715 -24.6858 -13.7845 -24.6870 -193.8437 5.9151 -6.8598
951.0000 5.9140 -7.0379 -24.6840 -14.4113 -24.6720 -194.4583 5.9112 -7.0257
956.0000 5.9088 -7.2084 -24.7280 -14.5615 -24.6650 -194.8569 5.9076 -7.1939
961.0000 5.9058 -7.3748 -24.7053 -14.4425 -24.6990 -194.8206 5.9033 -7.3659
966.0000 5.9050 -7.5399 -24.6873 -15.2374 -24.7510 -194.9148 5.9006 -7.5402
971.0000 5.9003 -7.7070 -24.6883 -15.7191 -24.7611 -195.2467 5.8982 -7.7021
976.0000 5.8964 -7.8663 -24.7115 -15.9617 -24.7573 -195.6207 5.8960 -7.8665
981.0000 5.8928 -8.0297 -24.7187 -16.2522 -24.7606 -195.7769 5.8931 -8.0279
986.0000 5.8902 -8.2127 -24.7397 -16.3459 -24.7717 -196.2027 5.8898 -8.1913
991.0000 5.8877 -8.3931 -24.8181 -16.7472 -24.8146 -196.8101 5.8854 -8.3647
996.0000 5.8855 -8.5525 -24.8920 -17.2621 -24.8963 -197.3414 5.8819 -8.5428
1001.0000 5.8825 -8.7093 -24.8657 -17.9128 -24.8835 -197.2084 5.8773 -8.7036
1006.0000 5.8781 -8.8685 -24.8502 -18.4262 -24.8170 -196.8865 5.8733 -8.8607
1011.0000 5.8700 -9.0382 -24.8860 -18.5965 -24.9163 -197.2172 5.8695 -9.0163
1016.0000 5.8653 -9.2162 -24.8628 -18.4989 -24.9430 -198.2104 5.8655 -9.1836
1021.0000 5.8623 -9.3754 -24.8515 -19.1459 -24.9194 -199.0149 5.8619 -9.3530
1026.0000 5.8567 -9.5378 -24.8609 -19.6263 -24.9641 -199.0868 5.8565 -9.5097
1031.0000 5.8500 -9.7039 -24.9611 -19.6166 -24.9946 -199.3838 5.8502 -9.6756
1036.0000 5.8476 -9.8788 -24.9336 -19.7262 -24.9170 -199.6930 5.8457 -9.8406
1041.0000 5.8439 -10.0505 -24.8641 -20.3044 -24.9201 -199.6277 5.8422 -10.0196
1046.0000 5.8383 -10.2189 -24.9522 -20.8409 -24.9341 -200.2605 5.8382 -10.1847
1051.0000 5.8326 -10.3680 -24.9527 -20.8464 -24.9717 -200.9818 5.8363 -10.3478
1056.0000 5.8295 -10.5038 -24.8279 -21.0554 -24.8999 -201.4567 5.8322 -10.5193
1061.0000 5.8284 -10.6653 -24.8909 -21.8070 -24.8931 -201.7024 5.8254 -10.6738
1066.0000 5.8204 -10.8219 -24.9077 -22.1707 -24.8564 -202.3984 5.8181 -10.8191
1071.0000 5.8166 -10.9962 -24.8540 -22.3063 -24.8296 -202.6979 5.8130 -10.9903
1076.0000 5.8091 -11.1773 -24.8903 -22.6474 -24.8975 -203.2608 5.8102 -11.1586
1081.0000 5.8020 -11.3345 -25.0323 -23.2215 -24.8668 -203.4091 5.8061 -11.3057
1086.0000 5.7995 -11.4849 -25.0494 -24.2669 -24.8595 -203.2604 5.8003 -11.4665
1091.0000 5.7941 -11.6513 -24.9325 -24.3547 -24.9944 -203.6900 5.7953 -11.6474
1096.0000 5.7886 -11.8192 -24.8837 -23.9614 -25.0571 -203.7694 5.7896 -11.8337
1101.0000 5.7822 -11.9812 -24.8925 -24.0158 -25.0229 -204.0262 5.7837 -11.9898
1106.0000 5.7785 -12.1652 -24.9411 -24.8036 -24.9102 -203.9521 5.7776 -12.1308
1111.0000 5.7756 -12.3259 -24.9610 -25.8261 -24.8489 -204.4898 5.7709 -12.2901
1116.0000 5.7726 -12.4779 -24.9032 -25.7867 -24.9453 -204.7953 5.7645 -12.4557
1121.0000 5.7629 -12.6489 -24.9388 -25.9162 -24.9126 -205.2305 5.7625 -12.6226
1126.0000 5.7561 -12.7867 -24.8927 -26.6635 -24.8987 -206.3386 5.7562 -12.8083
1131.0000 5.7550 -12.9531 -24.8693 -27.1472 -25.0538 -205.9632 5.7498 -12.9674
1136.0000 5.7495 -13.1280 -24.8387 -27.5132 -24.9939 -206.8250 5.7460 -13.1293
1141.0000 5.7424 -13.2916 -24.7811 -27.8446 -24.9239 -207.3814 5.7403 -13.2970
1146.0000 5.7325 -13.4598 -24.7889 -27.8322 -24.9584 -207.6686 5.7352 -13.4600
1151.0000 5.7266 -13.6321 -24.8691 -28.1401 -24.9066 -208.1680 5.7263 -13.6069
1156.0000 5.7225 -13.7854 -24.8208 -28.0491 -24.9276 -208.3090 5.7204 -13.7714
1161.0000 5.7164 -13.9334 -24.8483 -28.4250 -24.9758 -208.0692 5.7144 -13.9490
1166.0000 5.7067 -14.1127 -24.9070 -29.1345 -24.8899 -208.1362 5.7080 -14.0951
1171.0000 5.6953 -14.2881 -24.8928 -29.8630 -24.7756 -209.0819 5.6994 -14.2408
1176.0000 5.6899 -14.4327 -24.9424 -29.7616 -24.8091 -210.2454 5.6899 -14.4206
1181.0000 5.6874 -14.5970 -24.9377 -29.2640 -24.8596 -209.7694 5.6847 -14.6097
1186.0000 5.6820 -14.7635 -24.9259 -29.2976 -24.7838 -209.9965 5.6799 -14.7547
1191.0000 5.6763 -14.9129 -24.8670 -30.6084 -24.7843 -210.4669 5.6732 -14.9106
1196.0000 5.6683 -15.0831 -24.8579 -31.4128 -24.8569 -210.5194 5.6652 -15.0825


==> figures/data/case1_Ztrue.dat <==
f dd_mag dd_ph dq_mag dq_ph qd_mag qd_ph qq_mag qq_ph
1.0000 -13.3285 2.1902 -6.5538 179.4275 -6.5538 -0.5725 -13.3285 2.1902
1.0400 -13.3278 2.2777 -6.5538 179.4046 -6.5538 -0.5954 -13.3278 2.2777
1.0800 -13.3272 2.3652 -6.5538 179.3817 -6.5538 -0.6183 -13.3272 2.3652
1.1200 -13.3265 2.4526 -6.5538 179.3588 -6.5538 -0.6412 -13.3265 2.4526
1.1600 -13.3258 2.5401 -6.5538 179.3359 -6.5538 -0.6641 -13.3258 2.5401
1.2000 -13.3250 2.6275 -6.5538 179.3130 -6.5538 -0.6870 -13.3250 2.6275
1.2400 -13.3243 2.7149 -6.5539 179.2901 -6.5539 -0.7099 -13.3243 2.7149
1.2800 -13.3235 2.8023 -6.5539 179.2672 -6.5539 -0.7328 -13.3235 2.8023
1.3200 -13.3227 2.8897 -6.5539 179.2443 -6.5539 -0.7557 -13.3227 2.8897
1.3600 -13.3219 2.9770 -6.5539 179.2214 -6.5539 -0.7786 -13.3219 2.9770
1.4000 -13.3210 3.0643 -6.5539 179.1985 -6.5539 -0.8015 -13.3210 3.0643
1.4400 -13.3201 3.1517 -6.5539 179.1756 -6.5539 -0.8244 -13.3201 3.1517
1.4800 -13.3192 3.2390 -6.5540 179.1527 -6.5540 -0.8473 -13.3192 3.2390
1.5200 -13.3183 3.3262 -6.5540 179.1298 -6.5540 -0.8702 -13.3183 3.3262
1.5600 -13.3173 3.4135 -6.5540 179.1069 -6.5540 -0.8931 -13.3173 3.4135
1.6000 -13.3163 3.5007 -6.5540 179.0840 -6.5540 -0.9160 -13.3163 3.5007
1.6400 -13.3153 3.5879 -6.5540 179.0611 -6.5540 -0.9389 -13.3153 3.5879
1.6800 -13.3143 3.6751 -6.5541 179.0382 -6.5541 -0.9618 -13.3143 3.6751
1.7200 -13.3132 3.7623 -6.5541 179.0153 -6.5541 -0.9847 -13.3132 3.7623
1.7600 -13.3121 3.8494 -6.5541 178.9924 -6.5541 -1.0076 -13.3121 3.8494
1.8000 -13.3110 3.9365 -6.5541 178.9695 -6.5541 -1.0305 -13.3110 3.9365
1.8400 -13.3099 4.0236 -6.5542 178.9466 -6.5542 -1.0534 -13.3099 4.0236
1.8800 -13.3088 4.1107 -6.5542 178.9237 -6.5542 -1.0763 -13.3088 4.1107
1.9200 -13.3076 4.1977 -6.5542 178.9008 -6.5542 -1.0992 -13.3076 4.1977
1.9600 -13.3064 4.2847 -6.5542 178.8779 -6.5542 -1.1221 -13.3064 4.2847
2.0000 -13.3051 4.3717 -6.5543 178.8550 -6.5543 -1.1450 -13.3051 4.3717
2.0400 -13.3039 4.4586 -6.5543 178.8321 -6.5543 -1.1679 -13.3039 4.4586
2.0800 -13.3026 4.5456 -6.5543 178.8092 -6.5543 -1.1908 -13.3026 4.5456
2.1200 -13.3013 4.6324 -6.5543 178.7863 -6.5543 -1.2137 -13.3013 4.6324
2.1600 -13.3000 4.7193 -6.5544 178.7634 -6.5544 -1.2366 -13.3000 4.7193
2.2000 -13.2986 4.8061 -6.5544 178.7405 -6.5544 -1.2595 -13.2986 4.8061
2.2400 -13.2973 4.8930 -6.5544 178.7176 -6.5544 -1.2824 -13.2973 4.8930
2.2800 -13.2959 4.9797 -6.5545 178.6947 -6.5545 -1.3053 -13.2959 4.9797
2.3200 -13.2944 5.0665 -6.5545 178.6718 -6.5545 -1.3282 -13.2944 5.0665
2.3600 -13.2930 5.1532 -6.5545 178.6489 -6.5545 -1.3511 -13.2930 5.1532
2.4000 -13.2915 5.2399 -6.5545 178.6260 -6.5545 -1.3740 -13.2915 5.2399
2.4400 -13.2900 5.3265 -6.5546 178.6031 -6.5546 -1.3969 -13.2900 5.3265
2.4800 -13.2885 5.4131 -6.5546 178.5802 -6.5546 -1.4198 -13.2885 5.4131
2.5200 -13.2870 5.4997 -6.5546 178.5573 -6.5546 -1.4427 -13.2870 5.4997
2.5600 -13.2854 5.5862 -6.5547 178.5344 -6.5547 -1.4656 -13.2854 5.5862
2.6000 -13.2838 5.6727 -6.5547 178.5115 -6.5547 -1.4885 -13.2838 5.6727
2.6400 -13.2822 5.7592 -6.5547 178.4886 -6.5547 -1.5114 -13.2822 5.7592
2.7000 -13.2797 5.8888 -6.5548 178.4542 -6.5548 -1.5458 -13.2797 5.8888
2.7400 -13.2780 5.9752 -6.5548 178.4313 -6.5548 -1.5687 -13.2780 5.9752
2.7800 -13.2763 6.0616 -6.5549 178.4084 -6.5549 -1.5916 -13.2763 6.0616
2.8200 -13.2746 6.1479 -6.5549 178.3855 -6.5549 -1.6145 -13.2746 6.1479
2.8600 -13.2729 6.2341 -6.5549 178.3626 -6.5549 -1.6374 -13.2729 6.2341
2.9000 -13.2711 6.3204 -6.5550 178.3397 -6.5550 -1.6603 -13.2711 6.3204
2.9600 -13.2684 6.4496 -6.5550 178.3054 -6.5550 -1.6946 -13.2684 6.4496
3.0000 -13.2665 6.5357 -6.5551 178.2825 -6.5551 -1.7175 -13.2665 6.5357
3.0600 -13.2637 6.6649 -6.5551 178.2481 -6.5551 -1.7519 -13.2637 6.6649
3.1000 -13.2619 6.7509 -6.5552 178.2252 -6.5552 -1.7748 -13.2619 6.7509
3.1400 -13.2599 6.8369 -6.5552 178.2023 -6.5552 -1.7977 -13.2599 6.8369
3.2000 -13.2570 6.9657 -6.5553 178.1680 -6.5553 -1.8320 -13.2570 6.9657
3.2400 -13.2550 7.0516 -6.5553 178.1451 -6.5553 -1.8549 -13.2550 7.0516
3.3000 -13.2520 7.1803 -6.5554 178.1108 -6.5554 -1.8892 -13.2520 7.1803
3.3600 -13.2490 7.3090 -6.5554 178.0764 -6.5554 -1.9236 -13.2490 7.3090
3.4000 -13.2469 7.3946 -6.5555 178.0535 -6.5555 -1.9465 -13.2469 7.3946
3.4600 -13.2438 7.5231 -6.5556 178.0192 -6.5556 -1.9808 -13.2438 7.5231
3.5200 -13.2406 7.6514 -6.5556 177.9848 -6.5556 -2.0152 -13.2406 7.6514
3.5600 -13.2384 7.7369 -6.5557 177.9619 -6.5557 -2.0381 -13.2384 7.7369
3.6200 -13.2351 7.8651 -6.5557 177.9276 -6.5557 -2.0724 -13.2351 7.8651
3.6800 -13.2318 7.9932 -6.5558 177.8932 -6.5558 -2.1068 -13.2318 7.9932
3.7400 -13.2284 8.1211 -6.5559 177.8589 -6.5559 -2.1411 -13.2284 8.1211
3.8000 -13.2249 8.2489 -6.5560 177.8246 -6.5560 -2.1754 -13.2249 8.2489
3.8600 -13.2214 8.3767 -6.5560 177.7902 -6.5560 -2.2098 -13.2214 8.3767
3.9200 -13.2179 8.5043 -6.5561 177.7559 -6.5561 -2.2441 -13.2179 8.5043
3.9800 -13.2143 8.6317 -6.5562 177.7215 -6.5562 -2.2785 -13.2143 8.6317
4.0400 -13.2106 8.7591 -6.5563 177.6872 -6.5563 -2.3128 -13.2106 8.7591
4.1200 -13.2057 8.9287 -6.5564 177.6414 -6.5564 -2.3586 -13.2057 8.9287
4.1800 -13.2019 9.0558 -6.5565 177.6070 -6.5565 -2.3930 -13.2019 9.0558
4.2400 -13.1981 9.1828 -6.5565 177.5727 -6.5565 -2.4273 -13.1981 9.1828
4.3200 -13.1929 9.3518 -6.5566 177.5269 -6.5566 -2.4731 -13.1929 9.3518
4.3800 -13.1890 9.4785 -6.5567 177.4926 -6.5567 -2.5074 -13.1890 9.4785
4.4400 -13.1850 9.6050 -6.5568 177.4582 -6.5568 -2.5418 -13.1850 9.6050
4.5200 -13.1796 9.7735 -6.5569 177.4124 -6.5569 -2.5876 -13.1796 9.7735
4.6000 -13.1741 9.9418 -6.5571 177.3667 -6.5571 -2.6333 -13.1741 9.9418
4.6600 -13.1699 10.0678 -6.5571 177.3323 -6.5571 -2.6677 -13.1699 10.0678
4.7400 -13.1643 10.2356 -6.5573 177.2865 -6.5573 -2.7135 -13.1643 10.2356
4.8200 -13.1585 10.4032 -6.5574 177.2408 -6.5574 -2.7593 -13.1585 10.4032
4.9000 -13.1527 10.5706 -6.5575 177.1950 -6.5575 -2.8050 -13.1527 10.5706
4.9600 -13.1483 10.6959 -6.5576 177.1606 -6.5576 -2.8394 -13.1483 10.6959
5.0400 -13.1423 10.8628 -6.5577 177.1148 -6.5577 -2.8852 -13.1423 10.8628
5.1200 -13.1362 11.0294 -6.5579 177.0691 -6.5579 -2.9309 -13.1362 11.0294
5.2000 -13.1301 11.1958 -6.5580 177.0233 -6.5580 -2.9767 -13.1301 11.1958
5.3000 -13.1223 11.4034 -6.5582 176.9661 -6.5582 -3.0339 -13.1223 11.4034
5.3800 -13.1159 11.5691 -6.5583 176.9203 -6.5583 -3.0797 -13.1159 11.5691
5.4600 -13.1095 11.7346 -6.5585 176.8745 -6.5585 -3.1255 -13.1095 11.7346
5.5400 -13.1030 11.8998 -6.5586 176.8287 -6.5586 -3.1713 -13.1030 11.8998
5.6400 -13.0947 12.1059 -6.5588 176.7715 -6.5588 -3.2285 -13.0947 12.1059
5.7200 -13.0880 12.2705 -6.5589 176.7257 -6.5589 -3.2743 -13.0880 12.2705
5.8200 -13.0795 12.4758 -6.5591 176.6685 -6.5591 -3.3315 -13.0795 12.4758
5.9000 -13.0726 12.6397 -6.5593 176.6227 -6.5593 -3.3773 -13.0726 12.6397
6.0000 -13.0639 12.8442 -6.5595 176.5655 -6.5595 -3.4345 -13.0639 12.8442
6.1000 -13.0550 13.0482 -6.5597 176.5083 -6.5597 -3.4917 -13.0550 13.0482
6.2000 -13.0461 13.2517 -6.5599 176.4511 -6.5599 -3.5489 -13.0461 13.2517
6.3000 -13.0369 13.4548 -6.5601 176.3938 -6.5601 -3.6062 -13.0369 13.4548
6.4000 -13.0277 13.6574 -6.5603 176.3366 -6.5603 -3.6634 -13.0277 13.6574
6.5000 -13.0183 13.8595 -6.5605 176.2794 -6.5605 -3.7206 -13.0183 13.8595
6.6000 -13.0088 14.0611 -6.5607 176.2222 -6.5607 -3.7778 -13.0088 14.0611
6.7000 -12.9992 14.2622 -6.5609 176.1650 -6.5609 -3.8350 -12.9992 14.2622
6.8000 -12.9895 14.4627 -6.5611 176.1078 -6.5611 -3.8922 -12.9895 14.4627
6.9200 -12.9777 14.7028 -6.5614 176.0391 -6.5614 -3.9609 -12.9777 14.7028
7.0200 -12.9677 14.9022 -6.5616 175.9819 -6.5616 -4.0181 -12.9677 14.9022
7.1400 -12.9555 15.1409 -6.5619 175.9133 -6.5619 -4.0867 -12.9555 15.1409
7.2400 -12.9452 15.3392 -6.5622 175.8561 -6.5622 -4.1439 -12.9452 15.3392
7.3600 -12.9328 15.5764 -6.5624 175.7874 -6.5624 -4.2126 -12.9328 15.5764
7.4800 -12.9201 15.8129 -6.5627 175.7188 -6.5627 -4.2812 -12.9201 15.8129
7.6000 -12.9073 16.0486 -6.5630 175.6501 -6.5630 -4.3499 -12.9073 16.0486
7.7200 -12.8943 16.2835 -6.5633 175.5815 -6.5633 -4.4185 -12.8943 16.2835
7.8400 -12.8812 16.5176 -6.5636 175.5129 -6.5636 -4.4871 -12.8812 16.5176
7.9600 -12.8679 16.7509 -6.5639 175.4442 -6.5639 -4.5558 -12.8679 16.7509
8.1000 -12.8522 17.0221 -6.5643 175.3642 -6.5643 -4.6358 -12.8522 17.0221
8.2200 -12.8385 17.2536 -6.5646 175.2955 -6.5646 -4.7045 -12.8385 17.2536
8.3600 -12.8224 17.5226 -6.5650 175.2155 -6.5650 -4.7845 -12.8224 17.5226
8.4800 -12.8085 17.7524 -6.5653 175.1469 -6.5653 -4.8531 -12.8085 17.7524
8.6200 -12.7920 18.0193 -6.5657 175.0668 -6.5657 -4.9332 -12.7920 18.0193
8.7600 -12.7753 18.2851 -6.5661 174.9867 -6.5661 -5.0133 -12.7753 18.2851
8.9000 -12.7583 18.5497 -6.5665 174.9067 -6.5665 -5.0933 -12.7583 18.5497
9.0400 -12.7412 18.8131 -6.5669 174.8266 -6.5669 -5.1734 -12.7412 18.8131
9.1800 -12.7239 19.0753 -6.5673 174.7466 -6.5673 -5.2534 -12.7239 19.0753
9.3200 -12.7064 19.3364 -6.5678 174.6666 -6.5678 -5.3334 -12.7064 19.3364
9.4800 -12.6862 19.6333 -6.5683 174.5751 -6.5683 -5.4249 -12.6862 19.6333
9.6200 -12.6683 19.8917 -6.5687 174.4951 -6.5687 -5.5049 -12.6683 19.8917
9.7800 -12.6476 20.1856 -6.5692 174.4036 -6.5692 -5.5964 -12.6476 20.1856
9.9400 -12.6267 20.4779 -6.5697 174.3121 -6.5697 -5.6879 -12.6267 20.4779
10.1000 -12.6055 20.7685 -6.5702 174.2207 -6.5702 -5.7793 -12.6055 20.7685
10.2600 -12.5841 21.0576 -6.5708 174.1292 -6.5708 -5.8708 -12.5841 21.0576
10.4200 -12.5625 21.3450 -6.5713 174.0378 -6.5713 -5.9622 -12.5625 21.3450
10.5800 -12.5406 21.6307 -6.5718 173.9463 -6.5718 -6.0537 -12.5406 21.6307
10.7400 -12.5186 21.9148 -6.5724 173.8549 -6.5724 -6.1451 -12.5186 21.9148
10.9200 -12.4935 22.2324 -6.5730 173.7521 -6.5730 -6.2479 -12.4935 22.2324
11.1000 -12.4681 22.5480 -6.5737 173.6492 -6.5737 -6.3508 -12.4681 22.5480
11.2600 -12.4454 22.8266 -6.5743 173.5578 -6.5743 -6.4422 -12.4454 22.8266
11.4400 -12.4195 23.1381 -6.5749 173.4550 -6.5749 -6.5450 -12.4195 23.1381
11.6400 -12.3905 23.4817 -6.5757 173.3407 -6.5757 -6.6593 -12.3905 23.4817
11.8200 -12.3642 23.7887 -6.5764 173.2379 -6.5764 -6.7621 -12.3642 23.7887
12.0000 -12.3376 24.0935 -6.5771 173.1351 -6.5771 -6.8649 -12.3376 24.0935
12.2000 -12.3078 24.4297 -6.5779 173.0208 -6.5779 -6.9792 -12.3078 24.4297
12.3800 -12.2807 24.7299 -6.5786 172.9180 -6.5786 -7.0820 -12.2807 24.7299
12.5800 -12.2503 25.0610 -6.5794 172.8038 -6.5794 -7.1962 -12.2503 25.0610
12.7800 -12.2197 25.3894 -6.5802 172.6896 -6.5802 -7.3104 -12.2197 25.3894
12.9800 -12.1888 25.7151 -6.5810 172.5754 -6.5810 -7.4246 -12.1888 25.7151
13.2000 -12.1545 26.0702 -6.5820 172.4498 -6.5820 -7.5502 -12.1545 26.0702
13.4000 -12.1231 26.3903 -6.5828 172.3357 -6.5828 -7.6643 -12.1231 26.3903
13.6200 -12.0883 26.7392 -6.5838 172.2101 -6.5838 -7.7899 -12.0883 26.7392
13.8400 -12.0532 27.0849 -6.5848 172.0845 -6.5848 -7.9155 -12.0532 27.0849
14.0600 -12.0179 27.4273 -6.5858 171.9590 -6.5858 -8.0410 -12.0179 27.4273
14.2800 -11.9822 27.7665 -6.5868 171.8334 -6.5868 -8.1666 -11.9822 27.7665
14.5000 -11.9464 28.1024 -6.5878 171.7079 -6.5878 -8.2921 -11.9464 28.1024
14.7400 -11.9069 28.4651 -6.5890 171.5710 -6.5890 -8.4290 -11.9069 28.4651
14.9600 -11.8706 28.7942 -6.5900 171.4455 -6.5900 -8.5545 -11.8706 28.7942
15.2000 -11.8306 29.1496 -6.5912 171.3086 -6.5912 -8.6914 -11.8306 29.1496
15.4400 -11.7904 29.5011 -6.5924 171.1717 -6.5924 -8.8283 -11.7904 29.5011
15.7000 -11.7466 29.8776 -6.5937 171.0234 -6.5937 -8.9766 -11.7466 29.8776
15.9400 -11.7059 30.2211 -6.5950 170.8866 -6.5950 -9.1134 -11.7059 30.2211
16.2000 -11.6616 30.5890 -6.5963 170.7384 -6.5963 -9.2616 -11.6616 30.5890
16.4600 -11.6170 30.9524 -6.5977 170.5902 -6.5977 -9.4098 -11.6170 30.9524
16.7200 -11.5722 31.3114 -6.5991 170.4420 -6.5991 -9.5580 -11.5722 31.3114
16.9800 -11.5272 31.6660 -6.6005 170.2938 -6.6005 -9.7062 -11.5272 31.6660
17.2400 -11.4819 32.0163 -6.6020 170.1457 -6.6020 -9.8543 -11.4819 32.0163
17.5200 -11.4330 32.3886 -6.6035 169.9862 -6.6035 -10.0138 -11.4330 32.3886
17.8000 -11.3838 32.7559 -6.6051 169.8267 -6.6051 -10.1733 -11.3838 32.7559
18.0800 -11.3344 33.1183 -6.6068 169.6672 -6.6068 -10.3328 -11.3344 33.1183
18.3600 -11.2849 33.4757 -6.6084 169.5078 -6.6084 -10.4922 -11.2849 33.4757
18.6600 -11.2316 33.8532 -6.6102 169.3370 -6.6102 -10.6630 -11.2316 33.8532
18.9600 -11.1781 34.2251 -6.6121 169.1662 -6.6121 -10.8338 -11.1781 34.2251
19.2600 -11.1244 34.5915 -6.6139 168.9955 -6.6139 -11.0045 -11.1244 34.5915
19.5600 -11.0706 34.9524 -6.6158 168.8248 -6.6158 -11.1752 -11.0706 34.9524
19.8800 -11.0130 35.3314 -6.6179 168.6428 -6.6179 -11.3572 -11.0130 35.3314
20.2000 -10.9553 35.7043 -6.6199 168.4608 -6.6199 -11.5392 -10.9553 35.7043
20.5200 -10.8975 36.0712 -6.6220 168.2788 -6.6220 -11.7212 -10.8975 36.0712
20.8400 -10.8395 36.4321 -6.6242 168.0969 -6.6242 -11.9031 -10.8395 36.4321
21.1800 -10.7779 36.8091 -6.6265 167.9036 -6.6265 -12.0963 -10.7779 36.8091
21.5000 -10.7197 37.1579 -6.6287 167.7218 -6.6287 -12.2782 -10.7197 37.1579
21.8400 -10.6579 37.5222 -6.6311 167.5287 -6.6311 -12.4713 -10.6579 37.5222
22.2000 -10.5924 37.9009 -6.6337 167.3242 -6.6337 -12.6758 -10.5924 37.9009
22.5400 -10.5304 38.2521 -6.6361 167.1311 -6.6361 -12.8689 -10.5304 38.2521
22.9000 -10.4648 38.6171 -6.6388 166.9268 -6.6388 -13.0732 -10.4648 38.6171
23.2800 -10.3955 38.9950 -6.6416 166.7111 -6.6416 -13.2889 -10.3955 38.9950
23.6400 -10.3299 39.3460 -6.6443 166.5069 -6.6443 -13.4931 -10.3299 39.3460
24.0200 -10.2607 39.7092 -6.6473 166.2913 -6.6473 -13.7087 -10.2607 39.7092
24.4000 -10.1915 40.0652 -6.6502 166.0759 -6.6502 -13.9241 -10.1915 40.0652
24.7800 -10.1223 40.4139 -6.6533 165.8605 -6.6533 -14.1395 -10.1223 40.4139
25.1800 -10.0496 40.7734 -6.6565 165.6338 -6.6565 -14.3662 -10.0496 40.7734
25.5800 -9.9770 41.1251 -6.6598 165.4072 -6.6598 -14.5928 -9.9770 41.1251
25.9800 -9.9045 41.4693 -6.6631 165.1807 -6.6631 -14.8193 -9.9045 41.4693
26.4000 -9.8285 41.8227 -6.6666 164.9429 -6.6666 -15.0571 -9.8285 41.8227
26.8200 -9.7527 42.1681 -6.6702 164.7052 -6.6702 -15.2948 -9.7527 42.1681
27.2400 -9.6771 42.5056 -6.6739 164.4677 -6.6739 -15.5323 -9.6771 42.5056
27.6800 -9.5981 42.8509 -6.6778 164.2189 -6.6778 -15.7811 -9.5981 42.8509
28.1200 -9.5193 43.1879 -6.6818 163.9702 -6.6818 -16.0298 -9.5193 43.1879
28.5600 -9.4407 43.5167 -6.6858 163.7216 -6.6858 -16.2784 -9.4407 43.5167
29.0200 -9.3589 43.8521 -6.6900 163.4618 -6.6900 -16.5382 -9.3589 43.8521
29.4800 -9.2773 44.1789 -6.6944 163.2021 -6.6944 -16.7979 -9.2773 44.1789
29.9400 -9.1961 44.4975 -6.6988 162.9425 -6.6988 -17.0575 -9.1961 44.4975
30.4200 -9.1116 44.8212 -6.7034 162.6718 -6.7034 -17.3282 -9.1116 44.8212
30.9000 -9.0276 45.1363 -6.7081 162.4012 -6.7081 -17.5988 -9.0276 45.1363
31.4000 -8.9404 45.4556 -6.7131 162.1195 -6.7131 -17.8805 -8.9404 45.4556
31.9000 -8.8537 45.7660 -6.7182 161.8379 -6.7182 -18.1621 -8.8537 45.7660
32.4000 -8.7674 46.0677 -6.7234 161.5565 -6.7234 -18.4435 -8.7674 46.0677
32.9200 -8.6781 46.3724 -6.7288 161.2640 -6.7288 -18.7360 -8.6781 46.3724
33.4400 -8.5894 46.6682 -6.7344 160.9716 -6.7344 -19.0284 -8.5894 46.6682
33.9800 -8.4977 46.9662 -6.7402 160.6682 -6.7402 -19.3318 -8.4977 46.9662
34.5200 -8.4066 47.2550 -6.7461 160.3649 -6.7461 -19.6351 -8.4066 47.2550
35.0600 -8.3161 47.5349 -6.7521 160.0618 -6.7521 -19.9382 -8.3161 47.5349
35.6200 -8.2228 47.8161 -6.7585 159.7477 -6.7585 -20.2523 -8.2228 47.8161
36.1800 -8.1302 48.0882 -6.7649 159.4339 -6.7649 -20.5661 -8.1302 48.0882
36.7600 -8.0349 48.3608 -6.7716 159.1090 -6.7716 -20.8910 -8.0349 48.3608
37.3400 -7.9403 48.6242 -6.7785 158.7843 -6.7785 -21.2157 -7.9403 48.6242
37.9400 -7.8431 48.8873 -6.7857 158.4487 -6.7857 -21.5513 -7.8431 48.8873
38.5400 -7.7467 49.1412 -6.7930 158.1134 -6.7930 -21.8866 -7.7467 49.1412
39.1600 -7.6479 49.3941 -6.8007 157.7671 -6.8007 -22.2329 -7.6479 49.3941
39.7800 -7.5498 49.6377 -6.8085 157.4211 -6.8085 -22.5789 -7.5498 49.6377
40.4000 -7.4526 49.8724 -6.8164 157.0754 -6.8164 -22.9246 -7.4526 49.8724
41.0600 -7.3499 50.1126 -6.8249 156.7077 -6.8249 -23.2923 -7.3499 50.1126
41.7000 -7.2513 50.3363 -6.8333 156.3515 -6.8333 -23.6485 -7.2513 50.3363
42.3600 -7.1504 50.5579 -6.8421 155.9844 -6.8421 -24.0156 -7.1504 50.5579
43.0400 -7.0474 50.7769 -6.8513 155.6066 -6.8513 -24.3934 -7.0474 50.7769
43.7200 -6.9454 50.9866 -6.8606 155.2291 -6.8606 -24.7709 -6.9454 50.9866
44.4200 -6.8414 51.1932 -6.8704 154.8409 -6.8704 -25.1591 -6.8414 51.1932
45.1200 -6.7384 51.3907 -6.8803 154.4531 -6.8803 -25.5469 -6.7384 51.3907
45.8400 -6.6335 51.5845 -6.8906 154.0547 -6.8906 -25.9453 -6.6335 51.5845
46.5800 -6.5267 51.7744 -6.9014 153.6456 -6.9014 -26.3544 -6.5267 51.7744
47.3200 -6.4211 51.9551 -6.9124 153.2370 -6.9124 -26.7630 -6.4211 51.9551
48.0600 -6.3166 52.1268 -6.9235 152.8288 -6.9235 -27.1712 -6.3166 52.1268
48.8200 -6.2103 52.2943 -6.9350 152.4101 -6.9350 -27.5899 -6.2103 52.2943
49.6000 -6.1025 52.4571 -6.9471 151.9810 -6.9471 -28.0190 -6.1025 52.4571
50.4000 -5.9931 52.6148 -6.9596 151.5413 -6.9596 -28.4587 -5.9931 52.6148
51.2000 -5.8849 52.7636 -6.9723 151.1023 -6.9723 -28.8977 -5.8849 52.7636
52.0000 -5.7780 52.9037 -6.9852 150.6638 -6.9852 -29.3362 -5.7780 52.9037
52.8400 -5.6670 53.0418 -6.9990 150.2041 -6.9990 -29.7959 -5.6670 53.0418
53.6800 -5.5573 53.1710 -7.0129 149.7450 -7.0129 -30.2550 -5.5573 53.1710
54.5200 -5.4489 53.2917 -7.0271 149.2865 -7.0271 -30.7135 -5.4489 53.2917
55.4000 -5.3367 53.4093 -7.0421 148.8070 -7.0421 -31.1930 -5.3367 53.4093
56.2800 -5.2259 53.5182 -7.0573 148.3283 -7.0573 -31.6717 -5.2259 53.5182
57.1600 -5.1165 53.6188 -7.0728 147.8503 -7.0728 -32.1497 -5.1165 53.6188
58.0800 -5.0035 53.7153 -7.0892 147.3514 -7.0892 -32.6486 -5.0035 53.7153
59.0000 -4.8919 53.8034 -7.1058 146.8533 -7.1058 -33.1467 -4.8919 53.8034
59.9400 -4.7794 53.8851 -7.1231 146.3454 -7.1231 -33.6546 -4.7794 53.8851
60.9000 -4.6661 53.9600 -7.1409 145.8276 -7.1409 -34.1724 -4.6661 53.9600
61.8600 -4.5542 54.0269 -7.1590 145.3107 -7.1590 -34.6893 -4.5542 54.0269
62.8400 -4.4415 54.0870 -7.1777 144.7841 -7.1777 -35.2159 -4.4415 54.0870
63.8400 -4.3281 54.1403 -7.1971 144.2479 -7.1971 -35.7521 -4.3281 54.1403
64.8600 -4.2140 54.1866 -7.2172 143.7020 -7.2172 -36.2980 -4.2140 54.1866
65.8800 -4.1015 54.2251 -7.2375 143.1573 -7.2375 -36.8427 -4.1015 54.2251
66.9400 -3.9862 54.2572 -7.2589 142.5925 -7.2589 -37.4075 -3.9862 54.2572
68.0000 -3.8726 54.2816 -7.2806 142.0289 -7.2806 -37.9711 -3.8726 54.2816
69.0800 -3.7584 54.2987 -7.3030 141.4561 -7.3030 -38.5439 -3.7584 54.2987
70.1800 -3.6439 54.3086 -7.3261 140.8741 -7.3261 -39.1259 -3.6439 54.3086
71.3000 -3.5290 54.3112 -7.3499 140.2829 -7.3499 -39.7171 -3.5290 54.3112
72.4200 -3.4158 54.3065 -7.3741 139.6932 -7.3741 -40.3068 -3.4158 54.3065
73.5800 -3.3003 54.2943 -7.3995 139.0841 -7.3995 -40.9159 -3.3003 54.2943
74.7400 -3.1866 54.2749 -7.4251 138.4767 -7.4251 -41.5233 -3.1866 54.2749
75.9400 -3.0707 54.2477 -7.4521 137.8500 -7.4521 -42.1500 -3.0707 54.2477
77.1400 -2.9567 54.2136 -7.4794 137.2251 -7.4794 -42.7749 -2.9567 54.2136
78.3600 -2.8426 54.1720 -7.5074 136.5917 -7.5074 -43.4083 -2.8426 54.1720
79.6200 -2.7266 54.1221 -7.5368 135.9396 -7.5368 -44.0604 -2.7266 54.1221
80.8800 -2.6125 54.0656 -7.5666 135.2894 -7.5666 -44.7106 -2.6125 54.0656
82.1600 -2.4984 54.0016 -7.5972 134.6311 -7.5972 -45.3689 -2.4984 54.0016
83.4800 -2.3827 53.9291 -7.6291 133.9545 -7.6291 -46.0455 -2.3827 53.9291
84.8000 -2.2689 53.8502 -7.6615 133.2802 -7.6615 -46.7198 -2.2689 53.8502
86.1400 -2.1553 53.7639 -7.6947 132.5981 -7.6947 -47.4019 -2.1553 53.7639
87.5200 -2.0404 53.6688 -7.7293 131.8982 -7.7293 -48.1018 -2.0404 53.6688
88.9000 -1.9273 53.5677 -7.7644 131.2010 -7.7644 -48.7990 -1.9273 53.5677
90.3200 -1.8130 53.4578 -7.8009 130.4862 -7.8009 -49.5138 -1.8130 53.4578
91.7600 -1.6991 53.3404 -7.8383 129.7643 -7.8383 -50.2357 -1.6991 53.3404
93.2200 -1.5857 53.2157 -7.8768 129.0354 -7.8768 -50.9646 -1.5857 53.2157
94.7000 -1.4728 53.0838 -7.9161 128.2995 -7.9161 -51.7005 -1.4728 53.0838
96.2000 -1.3604 52.9446 -7.9565 127.5570 -7.9565 -52.4430 -1.3604 52.9446
97.7400 -1.2471 52.7964 -7.9984 126.7980 -7.9984 -53.2020 -1.2471 52.7964
99.2800 -1.1359 52.6430 -8.0408 126.0425 -8.0408 -53.9575 -1.1359 52.6430
100.8600 -1.0239 52.4806 -8.0847 125.2710 -8.0847 -54.7290 -1.0239 52.4806
102.4600 -0.9126 52.3113 -8.1297 124.4935 -8.1297 -55.5065 -0.9126 52.3113
104.1000 -0.8007 52.1328 -8.1763 123.7006 -8.1763 -56.2994 -0.8007 52.1328
105.7600 -0.6896 51.9475 -8.2240 122.9021 -8.2240 -57.0979 -0.6896 51.9475
107.4400 -0.5794 51.7554 -8.2727 122.0982 -8.2727 -57.9018 -0.5794 51.7554
109.1400 -0.4700 51.5567 -8.3225 121.2892 -8.3225 -58.7108 -0.4700 51.5567
110.8800 -0.3603 51.3491 -8.3740 120.4657 -8.3740 -59.5343 -0.3603 51.3491
112.6400 -0.2515 51.1350 -8.4266 119.6375 -8.4266 -60.3625 -0.2515 51.1350
114.4200 -0.1437 50.9146 -8.4803 118.8048 -8.4803 -61.1952 -0.1437 50.9146
116.2400 -0.0358 50.6855 -8.5357 117.9585 -8.5357 -62.0415 -0.0358 50.6855
118.1000 0.0723 50.4477 -8.5929 117.0989 -8.5929 -62.9011 0.0723 50.4477
119.9800 0.1792 50.2038 -8.6511 116.2356 -8.6511 -63.7644 0.1792 50.2038
121.8800 0.2849 49.9540 -8.7106 115.3689 -8.7106 -64.6311 0.2849 49.9540
123.8200 0.3906 49.6958 -8.7718 114.4898 -8.7718 -65.5102 0.3906 49.6958
125.7800 0.4951 49.4320 -8.8341 113.6077 -8.8341 -66.3923 0.4951 49.4320
127.7800 0.5993 49.1600 -8.8983 112.7139 -8.8983 -67.2861 0.5993 49.1600
129.8200 0.7033 48.8799 -8.9642 111.8088 -8.9642 -68.1912 0.7033 48.8799
131.8800 0.8059 48.5946 -9.0313 110.9017 -9.0313 -69.0983 0.8059 48.5946
133.9800 0.9082 48.3015 -9.1002 109.9839 -9.1002 -70.0161 0.9082 48.3015
136.1000 1.0091 48.0035 -9.1703 109.0646 -9.1703 -70.9354 1.0091 48.0035
138.2800 1.1104 47.6951 -9.2429 108.1269 -9.2429 -71.8731 1.1104 47.6951
140.4600 1.2094 47.3850 -9.3160 107.1967 -9.3160 -72.8033 1.2094 47.3850
142.7000 1.3087 47.0648 -9.3916 106.2490 -9.3916 -73.7510 1.3087 47.0648
144.9800 1.4073 46.7376 -9.4690 105.2926 -9.4690 -74.7074 1.4073 46.7376
147.2800 1.5043 46.4063 -9.5475 104.3363 -9.5475 -75.6637 1.5043 46.4063
149.6200 1.6007 46.0682 -9.6279 103.3720 -9.6279 -76.6280 1.6007 46.0682
152.0000 1.6962 45.7237 -9.7101 102.4003 -9.7101 -77.5997 1.6962 45.7237
154.4200 1.7909 45.3728 -9.7942 101.4216 -9.7942 -78.5784 1.7909 45.3728
156.8600 1.8839 45.0186 -9.8793 100.4442 -9.8793 -79.5558 1.8839 45.0186
159.3600 1.9768 44.6555 -9.9670 99.4525 -9.9670 -80.5475 1.9768 44.6555
161.9000 2.0688 44.2868 -10.0564 98.4552 -10.0564 -81.5448 2.0688 44.2868
164.4600 2.1590 43.9153 -10.1469 97.4602 -10.1469 -82.5398 2.1590 43.9153
167.0800 2.2488 43.5357 -10.2399 96.4526 -10.2399 -83.5474 2.2488 43.5357
169.7400 2.3376 43.1509 -10.3347 95.4405 -10.3347 -84.5595 2.3376 43.1509
172.4400 2.4253 42.7613 -10.4311 94.4244 -10.4311 -85.5756 2.4253 42.7613
175.1800 2.5118 42.3671 -10.5293 93.4047 -10.5293 -86.5953 2.5118 42.3671
177.9600 2.5971 41.9684 -10.6292 92.3819 -10.6292 -87.6181 2.5971 41.9684
180.8000 2.6818 41.5626 -10.7315 91.3491 -10.7315 -88.6509 2.6818 41.5626
183.6600 2.7647 41.1558 -10.8347 90.3212 -10.8347 -89.6788 2.7647 41.1558
186.5800 2.8468 40.7425 -10.9403 89.2844 -10.9403 -90.7156 2.8468 40.7425
189.5600 2.9283 40.3229 -11.0481 88.2392 -11.0481 -91.7608 2.9283 40.3229
192.5600 3.0078 39.9029 -11.1568 87.2001 -11.1568 -92.7999 3.0078 39.9029
195.6200 3.0865 39.4771 -11.2678 86.1537 -11.2678 -93.8463 3.0865 39.4771
198.7400 3.1644 39.0459 -11.3809 85.1005 -11.3809 -94.8995 3.1644 39.0459
201.9000 3.2408 38.6122 -11.4955 84.0478 -11.4955 -95.9522 3.2408 38.6122
205.1000 3.3158 38.1763 -11.6115 82.9960 -11.6115 -97.0040 3.3158 38.1763
208.3600 3.3899 37.7358 -11.7297 81.9390 -11.7297 -98.0610 3.3899 37.7358
211.6800 3.4629 37.2909 -11.8498 80.8774 -11.8498 -99.1226 3.4629 37.2909
215.0400 3.5345 36.8446 -11.9713 79.8180 -11.9713 -100.1820 3.5345 36.8446
218.4600 3.6050 36.3944 -12.0947 78.7550 -12.0947 -101.2450 3.6050 36.3944
221.9400 3.6744 35.9407 -12.2200 77.6889 -12.2200 -102.3111 3.6744 35.9407
225.4600 3.7423 35.4863 -12.3465 76.6264 -12.3465 -103.3736 3.7423 35.4863
229.0400 3.8091 35.0289 -12.4747 75.5618 -12.4747 -104.4382 3.8091 35.0289
232.6800 3.8747 34.5688 -12.6047 74.4956 -12.6047 -105.5044 3.8747 34.5688
236.3800 3.9392 34.1062 -12.7364 73.4283 -12.7364 -106.5717 3.9392 34.1062
240.1400 4.0025 33.6414 -12.8697 72.3604 -12.8697 -107.6396 4.0025 33.6414
243.9600 4.0646 33.1748 -13.0046 71.2925 -13.0046 -108.7075 4.0646 33.1748
247.8400 4.1254 32.7065 -13.1409 70.2249 -13.1409 -109.7751 4.1254 32.7065
251.7800 4.1851 32.2368 -13.2787 69.1582 -13.2787 -110.8418 4.1851 32.2368
255.7800 4.2435 31.7659 -13.4179 68.0928 -13.4179 -111.9072 4.2435 31.7659
259.8600 4.3009 31.2919 -13.5590 67.0238 -13.5590 -112.9762 4.3009 31.2919
263.9800 4.3568 30.8196 -13.7007 65.9622 -13.7007 -114.0378 4.3568 30.8196
268.1800 4.4117 30.3445 -13.8442 64.8981 -13.8442 -115.1019 4.4117 30.3445
272.4400 4.4654 29.8694 -13.9888 63.8369 -13.9888 -116.1631 4.4654 29.8694
276.7800 4.5180 29.3921 -14.1350 62.7742 -14.1350 -117.2258 4.5180 29.3921
281.1800 4.5694 28.9151 -14.2822 61.7154 -14.2822 -118.2846 4.5694 28.9151
285.6400 4.6195 28.4387 -14.4301 60.6607 -14.4301 -119.3393 4.6195 28.4387
290.1800 4.6685 27.9609 -14.5796 59.6058 -14.5796 -120.3942 4.6685 27.9609
294.8000 4.7166 27.4820 -14.7303 58.5512 -14.7303 -121.4488 4.7166 27.4820
299.4800 4.7633 27.0043 -14.8816 57.5018 -14.8816 -122.4982 4.7633 27.0043
304.2400 4.8090 26.5260 -15.0341 56.4535 -15.0341 -123.5465 4.8090 26.5260
309.0800 4.8537 26.0472 -15.1877 55.4068 -15.1877 -124.5932 4.8537 26.0472
314.0000 4.8973 25.5682 -15.3422 54.3621 -15.3422 -125.6379 4.8973 25.5682
318.9800 4.9396 25.0912 -15.4970 53.3238 -15.4970 -126.6762 4.9396 25.0912
324.0600 4.9811 24.6126 -15.6532 52.2841 -15.6532 -127.7159 4.9811 24.6126
329.2200 5.0215 24.1343 -15.8101 51.2474 -15.8101 -128.7526 5.0215 24.1343
334.4400 5.0607 23.6586 -15.9670 50.2180 -15.9670 -129.7820 5.0607 23.6586
339.7600 5.0990 23.1818 -16.1250 49.1883 -16.1250 -130.8117 5.0990 23.1818
345.1600 5.1362 22.7060 -16.2834 48.1627 -16.2834 -131.8373 5.1362 22.7060
350.6600 5.1726 22.2296 -16.4427 47.1375 -16.4427 -132.8625 5.1726 22.2296
356.2200 5.2078 21.7562 -16.6016 46.1207 -16.6016 -133.8793 5.2078 21.7562
361.8800 5.2421 21.2827 -16.7612 45.1049 -16.7612 -134.8951 5.2421 21.2827
367.6400 5.2755 20.8091 -16.9215 44.0907 -16.9215 -135.9093 5.2755 20.8091
373.4800 5.3079 20.3372 -17.0816 43.0819 -17.0816 -136.9181 5.3079 20.3372
379.4200 5.3394 19.8657 -17.2421 42.0751 -17.2421 -137.9249 5.3394 19.8657
385.4600 5.3700 19.3947 -17.4029 41.0709 -17.4029 -138.9291 5.3700 19.3947
391.5800 5.3996 18.9259 -17.5634 40.0726 -17.5634 -139.9274 5.3996 18.9259
397.8000 5.4284 18.4578 -17.7239 39.0772 -17.7239 -140.9228 5.4284 18.4578
404.1400 5.4563 17.9891 -17.8849 38.0819 -17.8849 -141.9181 5.4563 17.9891
410.5600 5.4834 17.5229 -18.0452 37.0931 -18.0452 -142.9069 5.4834 17.5229
417.0800 5.5095 17.0579 -18.2053 36.1080 -18.2053 -143.8920 5.5095 17.0579
423.7200 5.5349 16.5928 -18.3656 35.1237 -18.3656 -144.8763 5.5349 16.5928
430.4600 5.5595 16.1290 -18.5253 34.1435 -18.5253 -145.8565 5.5595 16.1290
437.3000 5.5832 15.6668 -18.6846 33.1676 -18.6846 -146.8324 5.5832 15.6668
444.2400 5.6061 15.2061 -18.8432 32.1959 -18.8432 -147.8041 5.6061 15.2061
451.3200 5.6283 14.7445 -19.0019 31.2233 -19.0019 -148.7767 5.6283 14.7445
458.4800 5.6497 14.2859 -19.1594 30.2582 -19.1594 -149.7418 5.6497 14.2859
465.7800 5.6704 13.8267 -19.3168 29.2925 -19.3168 -150.7075 5.6704 13.8267
473.1800 5.6902 13.3693 -19.4731 28.3318 -19.4731 -151.6682 5.6902 13.3693
480.7000 5.7094 12.9127 -19.6287 27.3735 -19.6287 -152.6265 5.7094 12.9127
488.3400 5.7278 12.4570 -19.7835 26.4179 -19.7835 -153.5821 5.7278 12.4570
496.1000 5.7455 12.0021 -19.9374 25.4650 -19.9374 -154.5350 5.7455 12.0021
504.0000 5.7626 11.5471 -20.0906 24.5127 -20.0906 -155.4873 5.7626 11.5471
512.0000 5.7789 11.0943 -20.2423 23.5657 -20.2423 -156.4343 5.7789 11.0943
520.1400 5.7945 10.6415 -20.3931 22.6195 -20.3931 -157.3805 5.7945 10.6415
528.4200 5.8095 10.1887 -20.5430 21.6742 -20.5430 -158.3258 5.8095 10.1887
536.8200 5.8239 9.7372 -20.6914 20.7323 -20.6914 -159.2677 5.8239 9.7372
545.3600 5.8375 9.2858 -20.8387 19.7914 -20.8387 -160.2086 5.8375 9.2858
554.0200 5.8505 8.8358 -20.9843 18.8541 -20.9843 -161.1459 5.8505 8.8358
562.8400 5.8629 8.3850 -21.1289 17.9158 -21.1289 -162.0842 5.8629 8.3850
571.7800 5.8746 7.9355 -21.2716 16.9812 -21.2716 -163.0188 5.8746 7.9355
580.8600 5.8857 7.4864 -21.4128 16.0479 -21.4128 -163.9521 5.8857 7.4864
590.1000 5.8962 7.0367 -21.5526 15.1141 -21.5526 -164.8859 5.8962 7.0367
599.4800 5.9061 6.5875 -21.6906 14.1820 -21.6906 -165.8180 5.9061 6.5875
609.0200 5.9154 6.1378 -21.8270 13.2494 -21.8270 -166.7506 5.9154 6.1378
618.7000 5.9241 5.6885 -21.9614 12.3185 -21.9614 -167.6815 5.9241 5.6885
628.5400 5.9322 5.2388 -22.0940 11.3873 -22.0940 -168.6127 5.9322 5.2388
638.5200 5.9396 4.7895 -22.2244 10.4578 -22.2244 -169.5422 5.9396 4.7895
648.6800 5.9465 4.3390 -22.3531 9.5262 -22.3531 -170.4738 5.9465 4.3390
659.0000 5.9528 3.8880 -22.4797 8.5943 -22.4797 -171.4057 5.9528 3.8880
669.4600 5.9585 3.4376 -22.6038 7.6641 -22.6038 -172.3359 5.9585 3.4376
680.1000 5.9637 2.9858 -22.7258 6.7319 -22.7258 -173.2681 5.9637 2.9858
690.9200 5.9682 2.5328 -22.8456 5.7976 -22.8456 -174.2024 5.9682 2.5328
701.9000 5.9721 2.0793 -22.9629 4.8631 -22.9629 -175.1369 5.9721 2.0793
713.0600 5.9755 1.6246 -23.0779 3.9265 -23.0779 -176.0735 5.9755 1.6246
724.4000 5.9783 1.1686 -23.1903 2.9879 -23.1903 -177.0121 5.9783 1.1686
735.9200 5.9805 0.7113 -23.3001 2.0471 -23.3001 -177.9529 5.9805 0.7113
747.6200 5.9821 0.2526 -23.4071 1.1042 -23.4071 -178.8958 5.9821 0.2526
759.5000 5.9830 -0.2074 -23.5114 0.1590 -23.5114 -179.8410 5.9830 -0.2074
771.5800 5.9834 -0.6697 -23.6128 -0.7901 -23.6128 -180.7901 5.9834 -0.6697
783.8400 5.9832 -1.1334 -23.7113 -1.7418 -23.7113 -181.7418 5.9832 -1.1334
796.3000 5.9824 -1.5994 -23.8067 -2.6975 -23.8067 -182.6975 5.9824 -1.5994
808.9600 5.9809 -2.0678 -23.8990 -3.6576 -23.8990 -183.6576 5.9809 -2.0678
821.8200 5.9788 -2.5385 -23.9881 -4.6220 -23.9881 -184.6220 5.9788 -2.5385
834.9000 5.9760 -3.0125 -24.0740 -5.5925 -24.0740 -185.5925 5.9760 -3.0125
848.1600 5.9727 -3.4883 -24.1562 -6.5663 -24.1562 -186.5663 5.9727 -3.4883
861.6600 5.9686 -3.9682 -24.2351 -7.5479 -24.2351 -187.5479 5.9686 -3.9682
875.3400 5.9638 -4.4502 -24.3101 -8.5332 -24.3101 -188.5332 5.9638 -4.4502
889.2600 5.9584 -4.9365 -24.3815 -9.5269 -24.3815 -189.5269 5.9584 -4.9365
903.4000 5.9522 -5.4264 -24.4489 -10.5276 -24.4489 -190.5276 5.9522 -5.4264
917.7600 5.9453 -5.9203 -24.5122 -11.5357 -24.5122 -191.5357 5.9453 -5.9203
932.3600 5.9376 -6.4187 -24.5714 -12.5529 -24.5714 -192.5529 5.9376 -6.4187
947.1800 5.9292 -6.9214 -24.6262 -13.5781 -24.6262 -193.5781 5.9292 -6.9214
962.2400 5.9200 -7.4290 -24.6765 -14.6131 -24.6765 -194.6131 5.9200 -7.4290
977.5400 5.9099 -7.9419 -24.7221 -15.6583 -24.7221 -195.6583 5.9099 -7.9419
993.0800 5.8989 -8.4602 -24.7628 -16.7141 -24.7628 -196.7141 5.8989 -8.4602
1008.8600 5.8871 -8.9841 -24.7984 -17.7810 -24.7984 -197.7810 5.8871 -8.9841
1024.9000 5.8743 -9.5145 -24.8288 -18.8609 -24.8288 -198.8609 5.8743 -9.5145
1041.2000 5.8605 -10.0518 -24.8536 -19.9544 -24.8536 -199.9544 5.8605 -10.0518
1057.7600 5.8457 -10.5963 -24.8727 -21.0621 -24.8727 -201.0621 5.8457 -10.5963
1074.5600 5.8299 -11.1476 -24.8857 -22.1833 -24.8857 -202.1833 5.8299 -11.1476
1091.6600 5.8129 -11.7080 -24.8924 -23.3229 -24.8924 -203.3229 5.8129 -11.7080
1109.0000 5.7947 -12.2760 -24.8924 -24.4776 -24.8924 -204.4776 5.7947 -12.2760
1126.6400 5.7753 -12.8540 -24.8855 -25.6524 -24.8855 -205.6524 5.7753 -12.8540
1144.5400 5.7546 -13.4412 -24.8713 -26.8457 -24.8713 -206.8457 5.7546 -13.4412
1162.7400 5.7324 -14.0395 -24.8493 -28.0612 -24.8493 -208.0612 5.7324 -14.0395
1181.2400 5.7087 -14.6493 -24.8192 -29.3002 -24.8192 -209.3002 5.7087 -14.6493
1200.0000 5.6835 -15.2701 -24.7805 -30.5613 -24.7805 -210.5613 5.6835 -15.2701


==> figures/data/case2_Ghat.dat <==
f Gp_mag Gp_ph Gm_mag Gm_ph
-1000.0000 4.2837 -14.0066 -53.5000 147.2059
-995.0000 4.2772 -14.2657 -56.9576 143.9062
-990.0000 4.2681 -14.3948 -56.5818 129.9931
-985.0000 4.2573 -14.5291 -57.3182 126.1183
-980.0000 4.2475 -14.6445 -58.2261 122.1795
-975.0000 4.2382 -14.7459 -59.2136 108.2446
-970.0000 4.2213 -14.8886 -59.5954 117.7131
-965.0000 4.2158 -15.0233 -54.8936 117.0305
-960.0000 4.2086 -15.1503 -54.0271 113.6925
-955.0000 4.1980 -15.2749 -56.2796 117.4022
-950.0000 4.1895 -15.3922 -56.1546 115.2963
-945.0000 4.1787 -15.5084 -57.6637 106.0578
-940.0000 4.1680 -15.6680 -57.3050 120.0020
-935.0000 4.1595 -15.7976 -57.7084 110.5185
-930.0000 4.1499 -15.9396 -57.8066 113.1140
-925.0000 4.1387 -16.0782 -56.8701 116.7520
-920.0000 4.1296 -16.2169 -53.8569 112.3372
-915.0000 4.1178 -16.3408 -55.2069 103.8697
-910.0000 4.1061 -16.4644 -56.0959 67.2330
-905.0000 4.0954 -16.6084 -55.3555 86.5593
-900.0000 4.0840 -16.7588 -54.4794 92.8347
-895.0000 4.0700 -16.8817 -54.6495 97.3640
-890.0000 4.0580 -17.0296 -56.3088 103.3336
-885.0000 4.0461 -17.1796 -55.9937 111.3867
-880.0000 4.0358 -17.2901 -53.6096 108.1586
-875.0000 4.0244 -17.4341 -53.6245 98.2311
-870.0000 4.0129 -17.5772 -54.2872 100.1364
-865.0000 3.9996 -17.7217 -54.8787 97.5238
-860.0000 3.9833 -17.8779 -55.9956 97.3728
-855.0000 3.9747 -18.0285 -55.4290 99.1265
-850.0000 3.9637 -18.1729 -54.4123 102.8228
-845.0000 3.9502 -18.3126 -54.2914 103.0149
-840.0000 3.9373 -18.4477 -54.5258 102.8021
-835.0000 3.9224 -18.5921 -54.7522 97.9768
-830.0000 3.9101 -18.7314 -55.0821 95.1236
-825.0000 3.8970 -18.9000 -54.2958 94.3890
-820.0000 3.8820 -19.0464 -54.2990 94.2956
-815.0000 3.8678 -19.1860 -53.4694 88.3598
-810.0000 3.8553 -19.3329 -52.5059 80.4466
-805.0000 3.8401 -19.5031 -53.5230 75.5899
-800.0000 3.8253 -19.6701 -54.6022 73.3115
-795.0000 3.8136 -19.8270 -56.4002 75.2279
-790.0000 3.8035 -19.9384 -56.5411 75.0552
-785.0000 3.7840 -20.1076 -57.4370 92.1356
-780.0000 3.7643 -20.2844 -54.1999 108.5126
-775.0000 3.7482 -20.4450 -52.6953 96.8579
-770.0000 3.7325 -20.6083 -52.7616 89.4999
-765.0000 3.7164 -20.7664 -54.2939 81.9912
-760.0000 3.6997 -20.9353 -55.2471 66.8864
-755.0000 3.6852 -21.0919 -54.0197 71.1693
-750.0000 3.6687 -21.2371 -52.6986 81.5051
-745.0000 3.6496 -21.4249 -53.7429 81.0175
-740.0000 3.6319 -21.6038 -53.8188 70.3310
-735.0000 3.6135 -21.7814 -51.9086 70.5078
-730.0000 3.5985 -21.9551 -50.5808 69.1092
-725.0000 3.5811 -22.1130 -51.2308 72.0914
-720.0000 3.5619 -22.2874 -54.7253 67.2295
-715.0000 3.5446 -22.4746 -54.0397 47.8838
-710.0000 3.5259 -22.6566 -54.9877 48.3734
-705.0000 3.5069 -22.8303 -53.5243 62.1218
-700.0000 3.4885 -22.9901 -51.3157 69.6392
-695.0000 3.4692 -23.1627 -50.2153 74.1126
-690.0000 3.4466 -23.3488 -49.6463 71.5758
-685.0000 3.4246 -23.5362 -50.1424 67.6892
-680.0000 3.4031 -23.7039 -51.0380 62.2862
-675.0000 3.3833 -23.8931 -51.5954 58.5071
-670.0000 3.3640 -24.0764 -53.4994 50.8598
-665.0000 3.3408 -24.2807 -50.6866 46.0099
-660.0000 3.3192 -24.4659 -51.2662 53.9502
-655.0000 3.2954 -24.6529 -52.6987 55.6629
-650.0000 3.2706 -24.8397 -53.1846 55.5153
-645.0000 3.2446 -25.0277 -52.9956 63.5293
-640.0000 3.2244 -25.2241 -52.1741 57.2265
-635.0000 3.2028 -25.4360 -50.9045 46.3738
-630.0000 3.1791 -25.6520 -51.9692 52.1133
-625.0000 3.1546 -25.8370 -51.8417 60.6706
-620.0000 3.1293 -26.0210 -52.2150 59.2735
-615.0000 3.0999 -26.2538 -50.7399 59.8538
-610.0000 3.0720 -26.4773 -50.9580 54.7942
-605.0000 3.0444 -26.6803 -50.5502 41.7820
-600.0000 3.0147 -26.8649 -50.7394 37.3789
-595.0000 2.9889 -27.0709 -51.4795 40.1626
-590.0000 2.9636 -27.2898 -51.5824 36.4555
-585.0000 2.9363 -27.5142 -52.6633 33.9936
-580.0000 2.9042 -27.7312 -52.3148 38.1752
-575.0000 2.8740 -27.9308 -49.9214 43.3553
-570.0000 2.8454 -28.1374 -49.2970 41.8641
-565.0000 2.8151 -28.3530 -49.1468 36.0518
-560.0000 2.7817 -28.5840 -48.7969 28.5504
-555.0000 2.7480 -28.8249 -49.5010 26.1954
-550.0000 2.7172 -29.0506 -50.6663 21.4371
-545.0000 2.6883 -29.2568 -51.2422 17.5301
-540.0000 2.6504 -29.4512 -50.7779 24.2117
-535.0000 2.6128 -29.6813 -49.1192 21.3410
-530.0000 2.5779 -29.9316 -49.0256 21.6357
-525.0000 2.5421 -30.1708 -49.1883 25.6285
-520.0000 2.5058 -30.4133 -49.7862 29.1192
-515.0000 2.4674 -30.6566 -49.5453 29.0074
-510.0000 2.4292 -30.8764 -48.9204 20.9236
-505.0000 2.3888 -31.1606 -48.3636 9.2107
-500.0000 2.3470 -31.4038 -49.1924 10.3225
-495.0000 2.3065 -31.6254 -49.3680 12.0277
-490.0000 2.2668 -31.8425 -49.2012 16.5748
-485.0000 2.2250 -32.0633 -49.7034 16.6907
-480.0000 2.1814 -32.3072 -50.5881 9.7827
-475.0000 2.1335 -32.5710 -50.4728 4.1742
-470.0000 2.0889 -32.8557 -50.3053 5.5868
-465.0000 2.0442 -33.1179 -48.9208 2.2136
-460.0000 1.9941 -33.4138 -48.7641 -1.1376
-455.0000 1.9467 -33.6978 -46.6910 7.0016
-450.0000 1.8941 -33.9105 -49.4623 6.8408
-445.0000 1.8465 -34.1671 -49.0495 -1.1863
-440.0000 1.7997 -34.4306 -46.9591 -1.5979
-435.0000 1.7456 -34.6980 -46.8240 -1.1816
-430.0000 1.6869 -34.9536 -47.2862 0.3950
-425.0000 1.6315 -35.2163 -48.0746 5.5397
-420.0000 1.5774 -35.4981 -48.3740 3.0825
-415.0000 1.5212 -35.7645 -47.5430 0.6818
-410.0000 1.4641 -36.0247 -46.6752 -3.9461
-405.0000 1.4012 -36.3074 -46.7944 -3.3772
-400.0000 1.3376 -36.5748 -46.5823 -12.5286
-395.0000 1.2727 -36.8331 -46.0794 -23.2942
-390.0000 1.2105 -37.1312 -47.2839 -24.9957
-385.0000 1.1385 -37.4471 -47.9629 -25.1510
-380.0000 1.0713 -37.6918 -46.8535 -17.8532
-375.0000 1.0038 -37.9446 -46.2327 -17.0047
-370.0000 0.9328 -38.2401 -45.8863 -19.4808
-365.0000 0.8654 -38.5523 -45.8838 -23.1966
-360.0000 0.7928 -38.8609 -44.4597 -25.7225
-355.0000 0.7101 -39.1711 -44.7735 -29.1748
-350.0000 0.6281 -39.4318 -44.8237 -34.3483
-345.0000 0.5534 -39.7024 -44.7150 -36.9756
-340.0000 0.4763 -39.9950 -46.0072 -37.5877
-335.0000 0.4102 -40.2848 -43.8240 -31.9833
-330.0000 0.3087 -40.5809 -45.0591 -30.4348
-325.0000 0.2123 -40.8744 -44.7545 -30.7009
-320.0000 0.1203 -41.1640 -45.8382 -35.0450
-315.0000 0.0283 -41.4136 -45.7204 -46.7093
-310.0000 -0.0726 -41.6655 -45.0544 -60.0441
-305.0000 -0.1720 -41.9485 -44.7360 -52.1941
-300.0000 -0.2734 -42.2661 -44.8013 -54.5461
-295.0000 -0.3777 -42.5611 -45.6551 -58.9577
-290.0000 -0.4848 -42.8535 -46.3082 -62.1166
-285.0000 -0.5908 -43.1212 -45.0892 -53.0950
-280.0000 -0.7003 -43.3695 -45.5762 -51.9337
-275.0000 -0.8177 -43.6387 -45.5367 -58.5401
-270.0000 -0.9364 -43.9348 -44.9456 -59.0171
-265.0000 -1.0531 -44.2375 -45.3002 -59.1875
-260.0000 -1.1749 -44.5119 -44.7334 -63.6493
-255.0000 -1.3062 -44.7949 -44.1096 -66.5870
-250.0000 -1.4366 -45.0321 -43.3264 -68.9281
-245.0000 -1.5773 -45.2960 -44.7734 -70.8482
-240.0000 -1.7210 -45.5398 -44.6361 -78.0847
-235.0000 -1.8647 -45.7845 -44.3987 -81.3333
-230.0000 -2.0064 -46.0484 -44.5072 -78.6746
-225.0000 -2.1536 -46.2631 -44.3360 -85.0749
-220.0000 -2.3116 -46.4948 -44.5284 -90.4976
-215.0000 -2.4753 -46.7117 -44.0360 -90.3632
-210.0000 -2.6349 -46.9315 -44.4644 -84.6394
-205.0000 -2.8055 -47.1628 -44.0526 -87.4666
-200.0000 -2.9801 -47.3935 -43.0938 -97.6794
-195.0000 -3.1597 -47.6107 -43.0855 -98.5099
-190.0000 -3.3457 -47.7999 -43.8216 -99.0643
-185.0000 -3.5374 -48.0310 -43.9729 -100.7712
-180.0000 -3.7387 -48.1823 -44.0206 -102.3209
-175.0000 -3.9406 -48.3337 -44.0606 -103.7157
-170.0000 -4.1534 -48.5401 -43.9825 -101.1565
-165.0000 -4.3791 -48.7670 -43.6862 -106.5762
-160.0000 -4.6084 -48.9658 -43.8454 -114.3642
-155.0000 -4.8490 -49.1281 -44.1311 -114.9028
-150.0000 -5.0910 -49.2152 -44.4620 -107.3106
-145.0000 -5.3468 -49.4750 -44.9351 -116.6267
-140.0000 -5.6165 -49.7234 -43.9248 -121.6266
-135.0000 -5.9011 -49.9328 -42.9132 -122.0134
-130.0000 -6.2083 -50.1991 -43.2982 -130.9772
-125.0000 -6.5388 -50.4657 -43.9016 -137.0224
-120.0000 -6.8933 -50.7492 -43.6068 -134.9041
-115.0000 -7.2680 -51.1003 -43.7145 -135.7236
-110.0000 -7.6837 -51.4431 -44.5282 -138.0837
-105.0000 -8.1420 -51.8554 -44.5010 -142.2512
-100.0000 -8.6536 -52.3851 -47.9862 -167.0247
-95.0000 -9.2375 -52.8663 -45.4009 -154.1602
-90.0000 -9.9238 -53.3368 -45.6531 -160.4841
-85.0000 -10.7281 -53.6819 -46.9951 -167.7842
-80.0000 -11.6803 -53.8188 -47.9329 -165.8070
-75.0000 -12.8451 -53.5244 -48.5695 -161.7255
-70.0000 -14.2834 -52.1989 -49.7443 -161.1396
-65.0000 -16.0714 -48.9108 -50.6720 -160.8209
-60.0000 -18.2678 -41.5696 -52.5205 -158.1380
-55.0000 -20.6291 -26.0731 -54.1997 -144.5015
-50.0000 -21.8511 0.3430 -54.8637 -126.9138
-45.0000 -20.6280 26.7187 -54.3053 -103.4879
-40.0000 -18.3014 42.3607 -52.1428 -87.9411
-35.0000 -16.1313 49.9677 -50.1312 -79.7266
-30.0000 -14.3524 53.6268 -48.2939 -76.7413
-25.0000 -12.9131 55.4687 -46.2705 -73.1231
-20.0000 -11.7359 56.6035 -43.5821 -69.2451
-15.0000 -10.7298 57.6702 -40.8218 -64.7468
-10.0000 -9.7990 59.2768 -36.5687 -59.6625
-5.0000 -8.5615 62.8657 -28.8600 -58.7698
0.0000 -5.4548 59.4394 -16.9328 -165.2526
5.0000 -5.7364 32.1685 -29.5042 113.0019
10.0000 -7.5092 38.0511 -35.5978 117.9180
15.0000 -7.4898 42.1341 -39.4451 121.1460
20.0000 -7.2210 44.1270 -42.2162 125.8382
25.0000 -6.9200 45.3115 -44.4672 128.7480
30.0000 -6.6110 45.9989 -46.7931 129.1124
35.0000 -6.3157 46.4103 -48.2922 129.8364
40.0000 -6.0272 46.7513 -50.1450 137.3165
45.0000 -5.7452 47.0671 -52.2469 154.3663
50.0000 -5.4785 47.2066 -53.4591 168.4649
55.0000 -5.2293 47.3190 -54.6136 177.2953
60.0000 -4.9864 47.4403 -52.3348 -156.1355
65.0000 -4.7515 47.4732 -49.7271 -154.8508
70.0000 -4.5248 47.5683 -48.5365 -154.2801
75.0000 -4.2952 47.5580 -47.4724 -155.5445
80.0000 -4.0676 47.6527 -47.0114 -158.9127
85.0000 -3.8507 47.6166 -46.4579 -162.1681
90.0000 -3.6577 47.5104 -45.2852 -163.7384
95.0000 -3.4776 47.4297 -44.0322 -166.5361
100.0000 -3.2816 47.3026 -43.4884 -172.0985
105.0000 -3.0929 47.2048 -43.3895 -178.2952
110.0000 -2.9145 47.0982 -43.6641 176.7808
115.0000 -2.7339 46.9275 -43.8161 175.4388
120.0000 -2.5617 46.8004 -43.6129 173.2831
125.0000 -2.3917 46.6521 -43.4056 172.5654
130.0000 -2.2356 46.4448 -42.9150 172.0799
135.0000 -2.0831 46.2604 -42.7405 169.0032
140.0000 -1.9265 46.0957 -42.9812 166.1688
145.0000 -1.7781 45.8941 -43.1045 162.6436
150.0000 -1.6346 45.6779 -42.9344 159.1813
155.0000 -1.4884 45.4315 -43.5087 152.8745
160.0000 -1.3480 45.1886 -44.1126 151.6377
165.0000 -1.2202 44.9426 -44.1934 149.2834
170.0000 -1.0905 44.7075 -43.2498 146.5235
175.0000 -0.9610 44.4490 -42.5844 144.6939
180.0000 -0.8380 44.1710 -43.1964 139.2851
185.0000 -0.7174 43.9128 -44.1074 141.7142
190.0000 -0.5997 43.6403 -43.2322 138.7901
195.0000 -0.4854 43.3494 -43.3407 134.5638
200.0000 -0.3754 43.0691 -43.2746 131.3068
205.0000 -0.2670 42.8358 -43.3296 129.2867
210.0000 -0.1574 42.5609 -43.1813 128.0969
215.0000 -0.0533 42.2252 -42.8973 122.7595
220.0000 0.0468 41.9331 -43.2452 122.0691
225.0000 0.1412 41.6589 -43.1671 121.2423
230.0000 0.2346 41.3744 -43.3714 115.5200
235.0000 0.3305 41.0624 -43.1617 111.8850
240.0000 0.4187 40.7905 -43.3486 110.5145
245.0000 0.5033 40.5208 -43.8434 109.0855
250.0000 0.5855 40.1857 -44.4999 108.2923
255.0000 0.6731 39.9077 -44.9285 105.3085
260.0000 0.7563 39.6509 -45.2861 108.1137
265.0000 0.8377 39.3626 -44.9522 104.7135
270.0000 0.9093 39.0606 -43.9377 102.5872
275.0000 0.9875 38.7458 -43.5848 104.7727
280.0000 1.0639 38.4569 -44.2000 103.1003
285.0000 1.1353 38.1441 -44.3984 94.7312
290.0000 1.2103 37.8216 -44.5578 88.8678
295.0000 1.2733 37.5186 -44.6166 88.9002
300.0000 1.3342 37.2383 -44.4565 88.6493
305.0000 1.4013 36.9611 -44.3746 89.8982
310.0000 1.4698 36.6341 -44.1022 91.9587
315.0000 1.5291 36.3722 -44.7727 90.5620
320.0000 1.5875 36.1391 -44.6449 82.0943
325.0000 1.6466 35.8536 -45.5075 76.1379
330.0000 1.7039 35.5483 -46.0961 83.0819
335.0000 1.7533 35.2572 -49.2682 87.9775
340.0000 1.8143 34.9685 -46.9443 79.0387
345.0000 1.8656 34.6877 -45.7388 74.2750
350.0000 1.9173 34.4071 -45.4595 68.9542
355.0000 1.9667 34.1557 -45.8626 64.1250
360.0000 2.0148 33.8998 -47.3276 72.2166
365.0000 2.0676 33.6182 -46.9734 70.2968
370.0000 2.1166 33.3551 -45.4277 72.3776
375.0000 2.1642 33.0921 -45.6112 69.9508
380.0000 2.2136 32.8133 -45.8150 59.5235
385.0000 2.2599 32.5311 -45.4307 53.7888
390.0000 2.2990 32.2818 -46.8962 58.8306
395.0000 2.3394 32.0235 -47.0997 59.9980
400.0000 2.3824 31.7756 -47.1718 56.4431
405.0000 2.4249 31.5353 -47.3473 58.5148
410.0000 2.4639 31.2919 -47.5614 60.4820
415.0000 2.5071 31.0489 -47.0761 57.5777
420.0000 2.5476 30.7954 -46.2553 52.8475
425.0000 2.5826 30.5346 -46.0029 50.9149
430.0000 2.6177 30.2695 -45.7829 46.1233
435.0000 2.6536 30.0046 -46.8591 39.4347
440.0000 2.6860 29.7792 -47.5819 38.6667
445.0000 2.7247 29.5352 -47.2048 38.1110
450.0000 2.7598 29.3200 -47.2501 42.3065
455.0000 2.7883 29.0962 -47.4546 26.6488
460.0000 2.8211 28.8393 -47.8870 31.5463
465.0000 2.8529 28.6044 -48.5942 33.4267
470.0000 2.8890 28.3689 -47.4951 38.1951
475.0000 2.9195 28.1344 -47.4347 41.8487
480.0000 2.9498 27.8995 -48.3932 48.4707
485.0000 2.9800 27.6850 -48.4500 45.7816
490.0000 3.0068 27.4641 -49.0673 36.7604
495.0000 3.0328 27.2376 -48.5318 25.0349
500.0000 3.0601 27.0277 -48.1496 19.0030
505.0000 3.0870 26.8094 -48.2512 18.1321
510.0000 3.1152 26.6012 -48.8263 21.6512
515.0000 3.1436 26.3846 -49.7493 21.3567
520.0000 3.1695 26.1758 -49.6371 21.6408
525.0000 3.1920 25.9705 -50.3183 20.5368
530.0000 3.2144 25.7648 -50.9124 18.8489
535.0000 3.2396 25.5556 -50.2137 22.7133
540.0000 3.2683 25.3310 -49.8692 18.9673
545.0000 3.2911 25.1220 -50.2140 3.1012
550.0000 3.3126 24.9322 -49.6688 4.6850
555.0000 3.3328 24.7422 -50.8397 6.3902
560.0000 3.3534 24.5451 -51.6085 5.2841
565.0000 3.3773 24.3443 -51.9962 6.8220
570.0000 3.4008 24.1566 -51.5281 7.9008
575.0000 3.4234 23.9678 -50.3180 6.8309
580.0000 3.4437 23.7601 -50.3373 -1.2629
585.0000 3.4637 23.5655 -50.6935 -2.7342
590.0000 3.4828 23.3822 -50.9007 1.0658
595.0000 3.5042 23.1989 -49.7540 6.1271
600.0000 3.5220 23.0157 -49.4487 7.4224
605.0000 3.5414 22.8349 -49.2844 4.1072
610.0000 3.5599 22.6732 -48.3325 2.3453
615.0000 3.5802 22.4872 -50.5896 3.5025
620.0000 3.6014 22.3077 -54.2530 -2.0116
625.0000 3.6164 22.1157 -53.0300 -10.6297
630.0000 3.6317 21.9311 -51.2126 -18.2641
635.0000 3.6467 21.7660 -51.2090 -17.1174
640.0000 3.6644 21.5798 -51.2405 -9.6921
645.0000 3.6825 21.4000 -51.1022 -0.2110
650.0000 3.6996 21.2428 -51.3248 -4.0907
655.0000 3.7164 21.0784 -52.0031 -8.6541
660.0000 3.7306 20.9040 -52.1361 -11.3127
665.0000 3.7455 20.7262 -51.6701 -14.6531
670.0000 3.7613 20.5637 -54.9826 -21.5067
675.0000 3.7772 20.3936 -54.2954 -17.9986
680.0000 3.7941 20.2374 -54.1494 -9.6164
685.0000 3.8085 20.0948 -52.0846 -12.4586
690.0000 3.8224 19.9362 -53.2226 -21.1734
695.0000 3.8393 19.7644 -53.5401 -32.3565
700.0000 3.8522 19.5971 -52.4225 -25.2065
705.0000 3.8650 19.4278 -52.7074 -16.3918
710.0000 3.8776 19.2715 -52.9534 -17.1088
715.0000 3.8912 19.1262 -53.9048 -34.8361
720.0000 3.9071 18.9768 -54.2068 -34.0489
725.0000 3.9194 18.8393 -52.3160 -28.5045
730.0000 3.9315 18.6906 -52.3017 -27.4795
735.0000 3.9448 18.5230 -52.4318 -15.5918
740.0000 3.9573 18.3702 -53.4059 -28.7225
745.0000 3.9717 18.2291 -54.1785 -41.4876
750.0000 3.9846 18.0697 -55.0054 -25.0699
755.0000 3.9944 17.9205 -54.0767 -28.3714
760.0000 4.0056 17.7758 -53.8136 -35.5968
765.0000 4.0194 17.6376 -53.3832 -32.1076
770.0000 4.0333 17.4982 -53.2552 -35.3840
775.0000 4.0425 17.3678 -54.8058 -43.3323
780.0000 4.0528 17.2063 -55.7622 -51.2636
785.0000 4.0635 17.0449 -57.2223 -59.1636
790.0000 4.0737 16.8846 -56.6714 -77.9884
795.0000 4.0864 16.7706 -52.7552 -59.8574
800.0000 4.0972 16.6458 -52.2767 -53.9062
805.0000 4.1090 16.5091 -54.2568 -45.0704
810.0000 4.1193 16.3850 -55.0528 -34.0672
815.0000 4.1302 16.2522 -55.3521 -43.6704
820.0000 4.1405 16.1144 -54.4280 -47.1036
825.0000 4.1513 15.9832 -55.1133 -54.6504
830.0000 4.1623 15.8414 -57.3514 -56.8050
835.0000 4.1733 15.6957 -55.8696 -57.1846
840.0000 4.1839 15.5545 -54.0982 -74.1977
845.0000 4.1938 15.4337 -51.6220 -64.0512
850.0000 4.2013 15.3167 -50.7489 -54.2747
855.0000 4.2112 15.1813 -52.9453 -47.7805
860.0000 4.2217 15.0394 -56.7807 -39.2857
865.0000 4.2309 14.9199 -57.0637 -67.1947
870.0000 4.2396 14.8082 -56.0274 -64.2374
875.0000 4.2467 14.6765 -56.7144 -67.0747
880.0000 4.2560 14.5347 -53.2317 -62.8853
885.0000 4.2663 14.4136 -52.5292 -54.1209
890.0000 4.2773 14.2917 -52.8675 -57.3294
895.0000 4.2834 14.1787 -54.2211 -69.0551
900.0000 4.2890 14.0472 -56.6447 -88.9519
905.0000 4.2941 13.9223 -56.1773 -95.8285
910.0000 4.3030 13.7891 -57.5656 -83.5452
915.0000 4.3167 13.6438 -55.5886 -96.4819
920.0000 4.3265 13.5498 -51.6916 -100.4539
925.0000 4.3321 13.4393 -52.5732 -87.3398
930.0000 4.3408 13.3064 -52.7262 -95.8940
935.0000 4.3507 13.2004 -53.7706 -96.6472
940.0000 4.3608 13.0787 -56.9105 -92.9140
945.0000 4.3701 12.9584 -54.7556 -95.4546
950.0000 4.3773 12.8470 -57.2366 -83.3499
955.0000 4.3831 12.7246 -57.9955 -71.9535
960.0000 4.3879 12.6132 -54.1749 -75.9545
965.0000 4.3958 12.5002 -56.2061 -81.6674
970.0000 4.4044 12.3800 -61.2812 -66.5691
975.0000 4.4123 12.2756 -61.5435 -68.2836
980.0000 4.4198 12.1636 -57.7155 -62.8287
985.0000 4.4290 12.0524 -57.1971 -74.9087
990.0000 4.4361 11.9366 -55.7663 -76.5058
995.0000 4.4418 11.8096 -57.0396 -84.3750
1000.0000 4.4532 11.7360 -49.7766 160.8089


==> figures/data/case2_Gtrue.dat <==
f Gp_mag Gp_ph Gm_mag Gm_ph
-1000.0000 4.2571 -14.2965 -55.6376 128.4392
-997.9894 4.2535 -14.3453 -55.6175 128.0347
-995.9788 4.2498 -14.3941 -55.5973 127.6300
-993.9681 4.2461 -14.4431 -55.5770 127.2252
-991.9575 4.2424 -14.4922 -55.5567 126.8201
-989.9469 4.2387 -14.5414 -55.5363 126.4147
-987.9363 4.2349 -14.5907 -55.5158 126.0091
-985.9257 4.2312 -14.6401 -55.4952 125.6034
-983.9150 4.2274 -14.6896 -55.4745 125.1973
-981.9044 4.2236 -14.7392 -55.4538 124.7911
-979.8938 4.2198 -14.7889 -55.4330 124.3845
-977.8832 4.2160 -14.8388 -55.4121 123.9778
-975.8726 4.2122 -14.8887 -55.3911 123.5708
-973.8619 4.2083 -14.9388 -55.3700 123.1636
-971.8513 4.2044 -14.9889 -55.3489 122.7561
-969.8407 4.2006 -15.0392 -55.3277 122.3484
-967.8301 4.1967 -15.0896 -55.3064 121.9404
-965.8195 4.1928 -15.1401 -55.2851 121.5321
-963.8089 4.1888 -15.1907 -55.2636 121.1236
-961.7982 4.1849 -15.2414 -55.2421 120.7149
-959.7876 4.1809 -15.2922 -55.2205 120.3059
-957.7770 4.1769 -15.3432 -55.1989 119.8966
-955.7664 4.1729 -15.3942 -55.1771 119.4870
-953.7558 4.1689 -15.4454 -55.1553 119.0772
-951.7451 4.1649 -15.4967 -55.1334 118.6671
-949.7345 4.1608 -15.5481 -55.1114 118.2567
-947.7239 4.1567 -15.5996 -55.0894 117.8461
-945.7133 4.1527 -15.6513 -55.0672 117.4352
-943.7027 4.1485 -15.7030 -55.0450 117.0239
-941.6920 4.1444 -15.7549 -55.0227 116.6125
-939.6814 4.1403 -15.8069 -55.0004 116.2007
-937.6708 4.1361 -15.8590 -54.9779 115.7886
-935.6602 4.1319 -15.9113 -54.9554 115.3762
-933.6496 4.1277 -15.9636 -54.9328 114.9636
-931.6389 4.1235 -16.0161 -54.9102 114.5506
-929.6283 4.1193 -16.0687 -54.8874 114.1374
-927.6177 4.1150 -16.1215 -54.8646 113.7238
-925.6071 4.1107 -16.1743 -54.8417 113.3100
-923.5965 4.1064 -16.2273 -54.8188 112.8958
-921.5858 4.1021 -16.2804 -54.7957 112.4813
-919.5752 4.0978 -16.3336 -54.7726 112.0665
-917.5646 4.0934 -16.3870 -54.7494 111.6514
-915.5540 4.0891 -16.4405 -54.7261 111.2360
-913.5434 4.0847 -16.4941 -54.7028 110.8203
-911.5328 4.0803 -16.5478 -54.6793 110.4042
-909.5221 4.0758 -16.6017 -54.6558 109.9878
-907.5115 4.0714 -16.6557 -54.6322 109.5711
-905.5009 4.0669 -16.7098 -54.6086 109.1541
-903.4903 4.0624 -16.7641 -54.5849 108.7367
-901.4797 4.0579 -16.8185 -54.5610 108.3190
-899.4690 4.0533 -16.8730 -54.5372 107.9009
-897.4584 4.0487 -16.9277 -54.5132 107.4825
-895.4478 4.0442 -16.9825 -54.4892 107.0638
-893.4372 4.0396 -17.0374 -54.4651 106.6447
-891.4266 4.0349 -17.0925 -54.4409 106.2252
-889.4159 4.0303 -17.1477 -54.4166 105.8055
-887.4053 4.0256 -17.2030 -54.3923 105.3853
-885.3947 4.0209 -17.2585 -54.3679 104.9648
-883.3841 4.0162 -17.3141 -54.3434 104.5440
-881.3735 4.0114 -17.3699 -54.3188 104.1228
-879.3628 4.0067 -17.4257 -54.2942 103.7012
-877.3522 4.0019 -17.4818 -54.2695 103.2792
-875.3416 3.9971 -17.5380 -54.2447 102.8569
-873.3310 3.9922 -17.5943 -54.2198 102.4342
-871.3204 3.9874 -17.6507 -54.1949 102.0111
-869.3097 3.9825 -17.7073 -54.1699 101.5877
-867.2991 3.9776 -17.7641 -54.1448 101.1638
-865.2885 3.9726 -17.8210 -54.1196 100.7396
-863.2779 3.9677 -17.8780 -54.0944 100.3150
-861.2673 3.9627 -17.9352 -54.0691 99.8900
-859.2566 3.9577 -17.9926 -54.0437 99.4646
-857.2460 3.9526 -18.0500 -54.0183 99.0388
-855.2354 3.9476 -18.1077 -53.9927 98.6127
-853.2248 3.9425 -18.1655 -53.9671 98.1861
-851.2142 3.9374 -18.2234 -53.9414 97.7591
-849.2036 3.9322 -18.2815 -53.9157 97.3317
-847.1929 3.9271 -18.3397 -53.8898 96.9039
-845.1823 3.9219 -18.3981 -53.8639 96.4757
-843.1717 3.9167 -18.4566 -53.8380 96.0470
-841.1611 3.9114 -18.5153 -53.8119 95.6180
-839.1505 3.9061 -18.5742 -53.7858 95.1885
-837.1398 3.9009 -18.6332 -53.7596 94.7586
-835.1292 3.8955 -18.6924 -53.7333 94.3283
-833.1186 3.8902 -18.7517 -53.7070 93.8975
-831.1080 3.8848 -18.8112 -53.6805 93.4663
-829.0974 3.8794 -18.8708 -53.6541 93.0347
-827.0867 3.8739 -18.9306 -53.6275 92.6026
-825.0761 3.8685 -18.9906 -53.6008 92.1701
-823.0655 3.8630 -19.0507 -53.5741 91.7371
-821.0549 3.8574 -19.1110 -53.5473 91.3037
-819.0443 3.8519 -19.1714 -53.5205 90.8698
-817.0336 3.8463 -19.2320 -53.4935 90.4355
-815.0230 3.8407 -19.2928 -53.4665 90.0007
-813.0124 3.8350 -19.3537 -53.4395 89.5655
-811.0018 3.8293 -19.4149 -53.4123 89.1298
-808.9912 3.8236 -19.4761 -53.3851 88.6936
-806.9805 3.8179 -19.5376 -53.3578 88.2570
-804.9699 3.8121 -19.5992 -53.3304 87.8199
-802.9593 3.8063 -19.6610 -53.3030 87.3823
-800.9487 3.8005 -19.7229 -53.2755 86.9442
-798.9381 3.7946 -19.7851 -53.2479 86.5056
-796.9275 3.7887 -19.8474 -53.2202 86.0666
-794.9168 3.7828 -19.9099 -53.1925 85.6271
-792.9062 3.7768 -19.9725 -53.1647 85.1870
-790.8956 3.7708 -20.0353 -53.1368 84.7465
-788.8850 3.7648 -20.0983 -53.1088 84.3055
-786.8744 3.7587 -20.1615 -53.0808 83.8640
-784.8637 3.7526 -20.2249 -53.0527 83.4219
-782.8531 3.7465 -20.2884 -53.0246 82.9794
-780.8425 3.7403 -20.3521 -52.9963 82.5363
-778.8319 3.7341 -20.4160 -52.9680 82.0927
-776.8213 3.7278 -20.4801 -52.9396 81.6486
-774.8106 3.7216 -20.5444 -52.9112 81.2040
-772.8000 3.7153 -20.6088 -52.8827 80.7589
-770.7894 3.7089 -20.6735 -52.8541 80.3132
-768.7788 3.7025 -20.7383 -52.8254 79.8670
-766.7682 3.6961 -20.8033 -52.7967 79.4202
-764.7575 3.6896 -20.8685 -52.7679 78.9730
-762.7469 3.6831 -20.9339 -52.7390 78.5251
-760.7363 3.6766 -20.9994 -52.7100 78.0767
-758.7257 3.6700 -21.0652 -52.6810 77.6278
-756.7151 3.6634 -21.1312 -52.6519 77.1783
-754.7044 3.6568 -21.1973 -52.6228 76.7283
-752.6938 3.6501 -21.2636 -52.5935 76.2777
-750.6832 3.6433 -21.3302 -52.5642 75.8265
-748.6726 3.6366 -21.3969 -52.5349 75.3748
-746.6620 3.6298 -21.4638 -52.5054 74.9225
-744.6513 3.6229 -21.5310 -52.4759 74.4696
-742.6407 3.6160 -21.5983 -52.4463 74.0161
-740.6301 3.6091 -21.6658 -52.4167 73.5620
-738.6195 3.6021 -21.7335 -52.3870 73.1074
-736.6089 3.5951 -21.8014 -52.3572 72.6522
-734.5983 3.5880 -21.8696 -52.3273 72.1963
-732.5876 3.5809 -21.9379 -52.2974 71.7399
-730.5770 3.5738 -22.0064 -52.2674 71.2829
-728.5664 3.5666 -22.0751 -52.2373 70.8253
-726.5558 3.5593 -22.1441 -52.2072 70.3670
-724.5452 3.5521 -22.2132 -52.1770 69.9081
-722.5345 3.5447 -22.2826 -52.1467 69.4487
-720.5239 3.5374 -22.3521 -52.1164 68.9886
-718.5133 3.5300 -22.4219 -52.0860 68.5278
-716.5027 3.5225 -22.4919 -52.0555 68.0665
-714.4921 3.5150 -22.5621 -52.0249 67.6045
-712.4814 3.5074 -22.6325 -51.9943 67.1419
-710.4708 3.4998 -22.7031 -51.9636 66.6786
-708.4602 3.4922 -22.7740 -51.9329 66.2147
-706.4496 3.4845 -22.8450 -51.9021 65.7501
-704.4390 3.4767 -22.9163 -51.8712 65.2849
-702.4283 3.4689 -22.9878 -51.8403 64.8190
-700.4177 3.4611 -23.0595 -51.8092 64.3525
-698.4071 3.4532 -23.1314 -51.7782 63.8853
-696.3965 3.4452 -23.2036 -51.7470 63.4174
-694.3859 3.4372 -23.2760 -51.7158 62.9489
-692.3752 3.4292 -23.3486 -51.6845 62.4796
-690.3646 3.4211 -23.4214 -51.6532 62.0097
-688.3540 3.4129 -23.4944 -51.6217 61.5391
-686.3434 3.4047 -23.5677 -51.5903 61.0678
-684.3328 3.3965 -23.6412 -51.5587 60.5959
-682.3222 3.3881 -23.7149 -51.5271 60.1232
-680.3115 3.3798 -23.7889 -51.4954 59.6498
-678.3009 3.3713 -23.8631 -51.4637 59.1757
-676.2903 3.3629 -23.9375 -51.4319 58.7009
-674.2797 3.3543 -24.0122 -51.4000 58.2253
-672.2691 3.3457 -24.0870 -51.3681 57.7491
-670.2584 3.3371 -24.1622 -51.3361 57.2721
-668.2478 3.3284 -24.2375 -51.3040 56.7944
-666.2372 3.3196 -24.3131 -51.2719 56.3160
-664.2266 3.3108 -24.3890 -51.2397 55.8368
-662.2160 3.3019 -24.4650 -51.2074 55.3568
-660.2053 3.2930 -24.5413 -51.1751 54.8762
-658.1947 3.2839 -24.6179 -51.1427 54.3947
-656.1841 3.2749 -24.6947 -51.1102 53.9125
-654.1735 3.2658 -24.7717 -51.0777 53.4296
-652.1629 3.2566 -24.8490 -51.0452 52.9459
-650.1522 3.2473 -24.9266 -51.0125 52.4614
-648.1416 3.2380 -25.0043 -50.9798 51.9761
-646.1310 3.2286 -25.0824 -50.9471 51.4900
-644.1204 3.2192 -25.1606 -50.9142 51.0032
-642.1098 3.2097 -25.2392 -50.8814 50.5155
-640.0991 3.2001 -25.3179 -50.8484 50.0271
-638.0885 3.1904 -25.3970 -50.8154 49.5379
-636.0779 3.1807 -25.4762 -50.7823 49.0478
-634.0673 3.1709 -25.5558 -50.7492 48.5570
-632.0567 3.1611 -25.6355 -50.7160 48.0653
-630.0460 3.1512 -25.7156 -50.6828 47.5728
-628.0354 3.1412 -25.7959 -50.6495 47.0795
-626.0248 3.1311 -25.8764 -50.6161 46.5853
-624.0142 3.1210 -25.9573 -50.5827 46.0903
-622.0036 3.1108 -26.0383 -50.5492 45.5945
-619.9930 3.1005 -26.1197 -50.5156 45.0978
-617.9823 3.0902 -26.2013 -50.4820 44.6003
-615.9717 3.0798 -26.2831 -50.4484 44.1019
-613.9611 3.0693 -26.3653 -50.4146 43.6026
-611.9505 3.0587 -26.4476 -50.3809 43.1025
-609.9399 3.0480 -26.5303 -50.3470 42.6015
-607.9292 3.0373 -26.6132 -50.3131 42.0996
-605.9186 3.0265 -26.6964 -50.2792 41.5969
-603.9080 3.0156 -26.7799 -50.2452 41.0932
-601.8974 3.0047 -26.8636 -50.2111 40.5887
-599.8868 2.9936 -26.9476 -50.1770 40.0832
-597.8761 2.9825 -27.0319 -50.1428 39.5768
-595.8655 2.9713 -27.1164 -50.1086 39.0696
-593.8549 2.9600 -27.2012 -50.0743 38.5614
-591.8443 2.9486 -27.2863 -50.0400 38.0523
-589.8337 2.9372 -27.3717 -50.0056 37.5422
-587.8230 2.9256 -27.4573 -49.9711 37.0312
-585.8124 2.9140 -27.5432 -49.9366 36.5193
-583.8018 2.9023 -27.6294 -49.9021 36.0064
-581.7912 2.8905 -27.7159 -49.8675 35.4926
-579.7806 2.8786 -27.8027 -49.8328 34.9778
-577.7699 2.8666 -27.8897 -49.7981 34.4621
-575.7593 2.8545 -27.9770 -49.7633 33.9453
-573.7487 2.8423 -28.0646 -49.7285 33.4276
-571.7381 2.8301 -28.1525 -49.6936 32.9089
-569.7275 2.8177 -28.2407 -49.6587 32.3893
-567.7169 2.8053 -28.3291 -49.6237 31.8686
-565.7062 2.7927 -28.4179 -49.5887 31.3469
-563.6956 2.7801 -28.5069 -49.5537 30.8242
-561.6850 2.7673 -28.5962 -49.5185 30.3005
-559.6744 2.7545 -28.6858 -49.4834 29.7758
-557.6638 2.7416 -28.7757 -49.4482 29.2501
-555.6531 2.7285 -28.8659 -49.4129 28.7233
-553.6425 2.7154 -28.9563 -49.3776 28.1955
-551.6319 2.7022 -29.0471 -49.3422 27.6666
-549.6213 2.6888 -29.1381 -49.3068 27.1367
-547.6107 2.6753 -29.2295 -49.2714 26.6057
-545.6000 2.6618 -29.3211 -49.2359 26.0737
-543.5894 2.6481 -29.4130 -49.2003 25.5405
-541.5788 2.6344 -29.5052 -49.1648 25.0063
-539.5682 2.6205 -29.5977 -49.1291 24.4711
-537.5576 2.6065 -29.6905 -49.0935 23.9347
-535.5469 2.5924 -29.7836 -49.0578 23.3972
-533.5363 2.5781 -29.8770 -49.0220 22.8586
-531.5257 2.5638 -29.9707 -48.9862 22.3189
-529.5151 2.5494 -30.0647 -48.9504 21.7781
-527.5045 2.5348 -30.1590 -48.9145 21.2361
-525.4938 2.5201 -30.2535 -48.8785 20.6930
-523.4832 2.5053 -30.3484 -48.8426 20.1488
-521.4726 2.4904 -30.4436 -48.8066 19.6034
-519.4620 2.4753 -30.5391 -48.7705 19.0568
-517.4514 2.4602 -30.6348 -48.7345 18.5091
-515.4407 2.4449 -30.7309 -48.6983 17.9602
-513.4301 2.4294 -30.8273 -48.6622 17.4102
-511.4195 2.4139 -30.9239 -48.6260 16.8589
-509.4089 2.3982 -31.0209 -48.5898 16.3065
-507.3983 2.3824 -31.1181 -48.5535 15.7528
-505.3877 2.3665 -31.2157 -48.5172 15.1980
-503.3770 2.3504 -31.3136 -48.4809 14.6419
-501.3664 2.3342 -31.4117 -48.4445 14.0846
-499.3558 2.3179 -31.5102 -48.4081 13.5260
-497.3452 2.3014 -31.6089 -48.3717 12.9663
-495.3346 2.2848 -31.7080 -48.3353 12.4052
-493.3239 2.2680 -31.8073 -48.2988 11.8429
-491.3133 2.2511 -31.9070 -48.2622 11.2794
-489.3027 2.2340 -32.0069 -48.2257 10.7146
-487.2921 2.2169 -32.1071 -48.1891 10.1484
-485.2815 2.1995 -32.2077 -48.1525 9.5810
-483.2708 2.1820 -32.3085 -48.1159 9.0123
-481.2602 2.1644 -32.4096 -48.0792 8.4423
-479.2496 2.1466 -32.5110 -48.0425 7.8710
-477.2390 2.1287 -32.6128 -48.0058 7.2984
-475.2284 2.1106 -32.7148 -47.9691 6.7244
-473.2177 2.0923 -32.8171 -47.9324 6.1490
-471.2071 2.0739 -32.9197 -47.8956 5.5724
-469.1965 2.0553 -33.0226 -47.8588 4.9943
-467.1859 2.0366 -33.1257 -47.8220 4.4149
-465.1753 2.0177 -33.2292 -47.7851 3.8341
-463.1646 1.9986 -33.3329 -47.7483 3.2520
-461.1540 1.9794 -33.4370 -47.7114 2.6684
-459.1434 1.9600 -33.5413 -47.6745 2.0834
-457.1328 1.9404 -33.6459 -47.6376 1.4970
-455.1222 1.9207 -33.7508 -47.6007 0.9092
-453.1116 1.9008 -33.8560 -47.5638 0.3200
-451.1009 1.8807 -33.9615 -47.5268 -0.2707
-449.0903 1.8604 -34.0672 -47.4899 -0.8628
-447.0797 1.8399 -34.1732 -47.4529 -1.4564
-445.0691 1.8193 -34.2795 -47.4159 -2.0515
-443.0585 1.7984 -34.3861 -47.3789 -2.6481
-441.0478 1.7774 -34.4929 -47.3419 -3.2461
-439.0372 1.7562 -34.6000 -47.3049 -3.8457
-437.0266 1.7348 -34.7074 -47.2679 -4.4467
-435.0160 1.7132 -34.8150 -47.2309 -5.0493
-433.0054 1.6914 -34.9229 -47.1939 -5.6534
-430.9947 1.6694 -35.0310 -47.1568 -6.2591
-428.9841 1.6472 -35.1395 -47.1198 -6.8663
-426.9735 1.6248 -35.2481 -47.0828 -7.4750
-424.9629 1.6022 -35.3571 -47.0458 -8.0854
-422.9523 1.5794 -35.4662 -47.0088 -8.6973
-420.9416 1.5564 -35.5757 -46.9717 -9.3108
-418.9310 1.5332 -35.6853 -46.9347 -9.9260
-416.9204 1.5097 -35.7952 -46.8977 -10.5427
-414.9098 1.4861 -35.9054 -46.8607 -11.1611
-412.8992 1.4622 -36.0158 -46.8237 -11.7811
-410.8885 1.4381 -36.1264 -46.7868 -12.4028
-408.8779 1.4137 -36.2372 -46.7498 -13.0261
-406.8673 1.3892 -36.3483 -46.7129 -13.6511
-404.8567 1.3644 -36.4596 -46.6759 -14.2778
-402.8461 1.3393 -36.5711 -46.6390 -14.9062
-400.8354 1.3141 -36.6828 -46.6021 -15.5363
-398.8248 1.2885 -36.7947 -46.5652 -16.1681
-396.8142 1.2628 -36.9068 -46.5283 -16.8017
-394.8036 1.2368 -37.0191 -46.4915 -17.4370
-392.7930 1.2106 -37.1316 -46.4547 -18.0741
-390.7824 1.1841 -37.2443 -46.4179 -18.7129
-388.7717 1.1573 -37.3572 -46.3811 -19.3535
-386.7611 1.1303 -37.4702 -46.3443 -19.9959
-384.7505 1.1030 -37.5835 -46.3076 -20.6402
-382.7399 1.0755 -37.6968 -46.2709 -21.2862
-380.7293 1.0477 -37.8104 -46.2343 -21.9341
-378.7186 1.0196 -37.9241 -46.1977 -22.5838
-376.7080 0.9913 -38.0380 -46.1611 -23.2354
-374.6974 0.9627 -38.1519 -46.1246 -23.8889
-372.6868 0.9338 -38.2661 -46.0881 -24.5443
-370.6762 0.9046 -38.3803 -46.0516 -25.2016
-368.6655 0.8752 -38.4947 -46.0152 -25.8608
-366.6549 0.8454 -38.6092 -45.9788 -26.5219
-364.6443 0.8154 -38.7238 -45.9425 -27.1850
-362.6337 0.7850 -38.8385 -45.9062 -27.8500
-360.6231 0.7544 -38.9533 -45.8700 -28.5170
-358.6124 0.7235 -39.0682 -45.8339 -29.1860
-356.6018 0.6922 -39.1831 -45.7978 -29.8570
-354.5912 0.6607 -39.2981 -45.7617 -30.5301
-352.5806 0.6288 -39.4132 -45.7257 -31.2052
-350.5700 0.5966 -39.5283 -45.6898 -31.8823
-348.5593 0.5641 -39.6435 -45.6539 -32.5615
-346.5487 0.5312 -39.7587 -45.6182 -33.2428
-344.5381 0.4981 -39.8739 -45.5824 -33.9262
-342.5275 0.4646 -39.9891 -45.5468 -34.6117
-340.5169 0.4307 -40.1043 -45.5112 -35.2994
-338.5063 0.3966 -40.2195 -45.4757 -35.9892
-336.4956 0.3620 -40.3347 -45.4403 -36.6812
-334.4850 0.3271 -40.4498 -45.4050 -37.3754
-332.4744 0.2919 -40.5649 -45.3697 -38.0718
-330.4638 0.2563 -40.6800 -45.3346 -38.7704
-328.4532 0.2204 -40.7950 -45.2995 -39.4712
-326.4425 0.1841 -40.9098 -45.2645 -40.1744
-324.4319 0.1474 -41.0247 -45.2297 -40.8798
-322.4213 0.1103 -41.1393 -45.1949 -41.5875
-320.4107 0.0728 -41.2539 -45.1602 -42.2976
-318.4001 0.0350 -41.3684 -45.1256 -43.0099
-316.3894 -0.0032 -41.4827 -45.0912 -43.7247
-314.3788 -0.0418 -41.5968 -45.0568 -44.4418
-312.3682 -0.0809 -41.7108 -45.0226 -45.1614
-310.3576 -0.1203 -41.8245 -44.9885 -45.8834
-308.3470 -0.1601 -41.9381 -44.9545 -46.6078
-306.3363 -0.2004 -42.0514 -44.9206 -47.3347
-304.3257 -0.2410 -42.1645 -44.8869 -48.0641
-302.3151 -0.2821 -42.2774 -44.8533 -48.7960
-300.3045 -0.3237 -42.3899 -44.8198 -49.5305
-298.2939 -0.3656 -42.5022 -44.7865 -50.2676
-296.2832 -0.4080 -42.6142 -44.7533 -51.0072
-294.2726 -0.4509 -42.7259 -44.7203 -51.7494
-292.2620 -0.4942 -42.8372 -44.6874 -52.4944
-290.2514 -0.5379 -42.9482 -44.6547 -53.2419
-288.2408 -0.5821 -43.0588 -44.6222 -53.9922
-286.2301 -0.6268 -43.1689 -44.5898 -54.7452
-284.2195 -0.6720 -43.2787 -44.5575 -55.5010
-282.2089 -0.7176 -43.3880 -44.5255 -56.2595
-280.1983 -0.7637 -43.4969 -44.4936 -57.0209
-278.1877 -0.8103 -43.6053 -44.4619 -57.7851
-276.1771 -0.8575 -43.7132 -44.4305 -58.5522
-274.1664 -0.9051 -43.8206 -44.3992 -59.3222
-272.1558 -0.9532 -43.9275 -44.3681 -60.0951
-270.1452 -1.0018 -44.0338 -44.3372 -60.8711
-268.1346 -1.0510 -44.1395 -44.3065 -61.6500
-266.1240 -1.1007 -44.2446 -44.2760 -62.4320
-264.1133 -1.1509 -44.3491 -44.2458 -63.2170
-262.1027 -1.2017 -44.4529 -44.2158 -64.0052
-260.0921 -1.2530 -44.5560 -44.1860 -64.7966
-258.0815 -1.3049 -44.6585 -44.1565 -65.5911
-256.0709 -1.3573 -44.7602 -44.1272 -66.3889
-254.0602 -1.4103 -44.8612 -44.0982 -67.1900
-252.0496 -1.4639 -44.9614 -44.0695 -67.9944
-250.0390 -1.5181 -45.0609 -44.0410 -68.8021
-248.0284 -1.5729 -45.1595 -44.0128 -69.6133
-246.0178 -1.6282 -45.2573 -43.9849 -70.4279
-244.0071 -1.6842 -45.3542 -43.9573 -71.2461
-241.9965 -1.7408 -45.4502 -43.9300 -72.0678
-239.9859 -1.7980 -45.5454 -43.9030 -72.8931
-237.9753 -1.8558 -45.6396 -43.8763 -73.7221
-235.9647 -1.9143 -45.7328 -43.8499 -74.5549
-233.9540 -1.9734 -45.8251 -43.8239 -75.3914
-231.9434 -2.0332 -45.9163 -43.7983 -76.2317
-229.9328 -2.0936 -46.0066 -43.7730 -77.0760
-227.9222 -2.1548 -46.0958 -43.7481 -77.9242
-225.9116 -2.2166 -46.1839 -43.7236 -78.7764
-223.9010 -2.2791 -46.2709 -43.6994 -79.6328
-221.8903 -2.3422 -46.3569 -43.6757 -80.4933
-219.8797 -2.4062 -46.4417 -43.6524 -81.3580
-217.8691 -2.4708 -46.5254 -43.6296 -82.2271
-215.8585 -2.5361 -46.6079 -43.6072 -83.1006
-213.8479 -2.6022 -46.6892 -43.5853 -83.9785
-211.8372 -2.6691 -46.7694 -43.5638 -84.8610
-209.8266 -2.7367 -46.8484 -43.5429 -85.7482
-207.8160 -2.8051 -46.9262 -43.5225 -86.6401
-205.8054 -2.8743 -47.0027 -43.5026 -87.5369
-203.7948 -2.9443 -47.0781 -43.4833 -88.4385
-201.7841 -3.0151 -47.1522 -43.4645 -89.3453
-199.7735 -3.0867 -47.2251 -43.4463 -90.2571
-197.7629 -3.1591 -47.2968 -43.4288 -91.1743
-195.7523 -3.2325 -47.3673 -43.4119 -92.0968
-193.7417 -3.3066 -47.4366 -43.3957 -93.0248
-191.7310 -3.3817 -47.5048 -43.3802 -93.9584
-189.7204 -3.4577 -47.5717 -43.3653 -94.8977
-187.7098 -3.5346 -47.6376 -43.3513 -95.8430
-185.6992 -3.6125 -47.7023 -43.3380 -96.7943
-183.6886 -3.6913 -47.7660 -43.3256 -97.7517
-181.6779 -3.7711 -47.8286 -43.3140 -98.7155
-179.6673 -3.8519 -47.8903 -43.3033 -99.6858
-177.6567 -3.9337 -47.9511 -43.2935 -100.6628
-175.6461 -4.0166 -48.0110 -43.2847 -101.6466
-173.6355 -4.1005 -48.0701 -43.2769 -102.6374
-171.6248 -4.1856 -48.1285 -43.2701 -103.6354
-169.6142 -4.2718 -48.1863 -43.2645 -104.6408
-167.6036 -4.3592 -48.2437 -43.2601 -105.6538
-165.5930 -4.4478 -48.3006 -43.2569 -106.6747
-163.5824 -4.5377 -48.3573 -43.2550 -107.7036
-161.5718 -4.6288 -48.4139 -43.2544 -108.7408
-159.5611 -4.7213 -48.4705 -43.2553 -109.7866
-157.5505 -4.8152 -48.5273 -43.2577 -110.8411
-155.5399 -4.9106 -48.5845 -43.2617 -111.9046
-153.5293 -5.0075 -48.6423 -43.2673 -112.9775
-151.5187 -5.1059 -48.7009 -43.2748 -114.0600
-149.5080 -5.2060 -48.7605 -43.2841 -115.1523
-147.4974 -5.3078 -48.8215 -43.2955 -116.2549
-145.4868 -5.4115 -48.8840 -43.3089 -117.3679
-143.4762 -5.5171 -48.9484 -43.3247 -118.4918
-141.4656 -5.6247 -49.0151 -43.3428 -119.6267
-139.4549 -5.7344 -49.0842 -43.3635 -120.7732
-137.4443 -5.8464 -49.1563 -43.3869 -121.9314
-135.4337 -5.9608 -49.2317 -43.4133 -123.1018
-133.4231 -6.0778 -49.3107 -43.4427 -124.2847
-131.4125 -6.1976 -49.3939 -43.4756 -125.4803
-129.4018 -6.3203 -49.4816 -43.5120 -126.6891
-127.3912 -6.4462 -49.5744 -43.5522 -127.9113
-125.3806 -6.5755 -49.6726 -43.5966 -129.1472
-123.3700 -6.7085 -49.7768 -43.6454 -130.3972
-121.3594 -6.8454 -49.8874 -43.6991 -131.6613
-119.3487 -6.9867 -50.0050 -43.7579 -132.9399
-117.3381 -7.1327 -50.1299 -43.8224 -134.2330
-115.3275 -7.2838 -50.2626 -43.8929 -135.5406
-113.3169 -7.4405 -50.4035 -43.9701 -136.8627
-111.3063 -7.6032 -50.5528 -44.0544 -138.1992
-109.2957 -7.7727 -50.7109 -44.1464 -139.5496
-107.2850 -7.9495 -50.8777 -44.2470 -140.9133
-105.2744 -8.1344 -51.0533 -44.3567 -142.2897
-103.2638 -8.3282 -51.2372 -44.4766 -143.6776
-101.2532 -8.5318 -51.4290 -44.6075 -145.0755
-99.2426 -8.7462 -51.6277 -44.7504 -146.4814
-97.2319 -8.9727 -51.8320 -44.9066 -147.8928
-95.2213 -9.2125 -52.0398 -45.0773 -149.3066
-93.2107 -9.4670 -52.2485 -45.2639 -150.7186
-91.2001 -9.7381 -52.4545 -45.4681 -152.1236
-89.1895 -10.0274 -52.6531 -45.6915 -153.5152
-87.1788 -10.3371 -52.8380 -45.9362 -154.8850
-85.1682 -10.6696 -53.0013 -46.2043 -156.2231
-83.1576 -11.0274 -53.1325 -46.4982 -157.5164
-81.1470 -11.4137 -53.2183 -46.8206 -158.7489
-79.1364 -11.8317 -53.2415 -47.1745 -159.9005
-77.1257 -12.2853 -53.1797 -47.5629 -160.9457
-75.1151 -12.7786 -53.0040 -47.9893 -161.8522
-73.1045 -13.3164 -52.6770 -48.4574 -162.5790
-71.0939 -13.9038 -52.1491 -48.9709 -163.0737
-69.0833 -14.5461 -51.3550 -49.5332 -163.2689
-67.0726 -15.2489 -50.2073 -50.1472 -163.0772
-65.0620 -16.0168 -48.5884 -50.8142 -162.3861
-63.0514 -16.8525 -46.3393 -51.5322 -161.0506
-61.0408 -17.7535 -43.2461 -52.2933 -158.8880
-59.0302 -18.7066 -39.0285 -53.0790 -155.6789
-57.0195 -19.6781 -33.3443 -53.8534 -151.1871
-55.0089 -20.5991 -25.8493 -54.5559 -145.2218
-52.9983 -21.3529 -16.3748 -55.0990 -137.7620
-50.9877 -21.7898 -5.2356 -55.3847 -129.1152
-48.9771 -21.7940 6.5731 -55.3442 -119.9700
-46.9665 -21.3669 17.7110 -54.9767 -111.1905
-44.9558 -20.6253 27.1952 -54.3497 -103.4584
-42.9452 -19.7184 34.7230 -53.5586 -97.0722
-40.9346 -18.7618 40.4694 -52.6875 -92.0031
-38.9240 -17.8231 44.7796 -51.7937 -88.0539
-36.9134 -16.9354 47.9946 -50.9090 -84.9825
-34.9027 -16.1112 50.3937 -50.0479 -82.5625
-32.8921 -15.3526 52.1900 -49.2134 -80.6031
-30.8815 -14.6567 53.5425 -48.4018 -78.9498
-28.8709 -14.0185 54.5697 -47.6051 -77.4783
-26.8603 -13.4322 55.3610 -46.8121 -76.0887
-24.8496 -12.8919 55.9849 -46.0090 -74.6989
-22.8390 -12.3922 56.4957 -45.1789 -73.2409
-20.8284 -11.9274 56.9382 -44.3015 -71.6570
-18.8178 -11.4923 57.3513 -43.3507 -69.8986
-16.8072 -11.0815 57.7717 -42.2927 -67.9255
-14.7965 -10.6890 58.2373 -41.0813 -65.7097
-12.7859 -10.3077 58.7919 -39.6487 -63.2482
-10.7753 -9.9278 59.4918 -37.8890 -60.6054
-8.7647 -9.5344 60.4171 -35.6229 -58.0619
-6.7541 -9.1008 61.6978 -32.5290 -56.6702
-4.7434 -8.5697 63.6003 -28.0989 -60.4577
-2.7328 -7.7329 66.8294 -22.5425 -80.7111
-0.7222 -4.8351 64.5752 -16.9392 -135.2618
1.2884 -4.5409 56.4821 -18.8522 166.4911
3.2990 -4.4271 39.1925 -24.2301 134.8086
5.3096 -6.2119 33.4894 -29.2041 120.4408
7.3203 -7.1605 35.9336 -32.9433 117.9598
9.3309 -7.4862 38.7816 -35.5979 118.8796
11.3415 -7.5536 40.9192 -37.5863 120.5698
13.3521 -7.5128 42.4539 -39.1596 122.3062
15.3627 -7.4233 43.5719 -40.4618 123.8855
17.3734 -7.3109 44.4067 -41.5811 125.2632
19.3840 -7.1878 45.0452 -42.5748 126.4496
21.3946 -7.0598 45.5443 -43.4830 127.4765
23.4052 -6.9303 45.9416 -44.3350 128.3869
25.4158 -6.8010 46.2627 -45.1534 129.2316
27.4265 -6.6728 46.5258 -45.9561 130.0701
29.4371 -6.5463 46.7437 -46.7578 130.9725
31.4477 -6.4218 46.9257 -47.5705 132.0234
33.4583 -6.2993 47.0790 -48.4036 133.3265
35.4689 -6.1790 47.2087 -49.2635 135.0112
37.4796 -6.0609 47.3189 -50.1516 137.2394
39.4902 -5.9449 47.4128 -51.0617 140.2096
41.5008 -5.8310 47.4928 -51.9750 144.1533
43.5114 -5.7191 47.5609 -52.8525 149.3063
45.5220 -5.6091 47.6185 -53.6291 155.8312
47.5327 -5.5009 47.6670 -54.2146 163.6778
49.5433 -5.3946 47.7074 -54.5164 172.4341
51.5539 -5.2901 47.7405 -54.4834 -178.6668
53.5645 -5.1872 47.7670 -54.1374 -170.4763
55.5751 -5.0859 47.7874 -53.5604 -163.5858
57.5858 -4.9862 47.8024 -52.8504 -158.1978
59.5964 -4.8880 47.8122 -52.0878 -154.2287
61.6070 -4.7912 47.8172 -51.3258 -151.4661
63.6176 -4.6959 47.8177 -50.5944 -149.6756
65.6282 -4.6020 47.8140 -49.9087 -148.6481
67.6388 -4.5094 47.8062 -49.2745 -148.2127
69.6495 -4.4181 47.7947 -48.6926 -148.2348
71.6601 -4.3280 47.7796 -48.1612 -148.6103
73.6707 -4.2392 47.7609 -47.6772 -149.2586
75.6813 -4.1515 47.7390 -47.2370 -150.1174
77.6919 -4.0651 47.7138 -46.8370 -151.1382
79.7026 -3.9797 47.6855 -46.4735 -152.2831
81.7132 -3.8955 47.6543 -46.1432 -153.5225
83.7238 -3.8124 47.6201 -45.8431 -154.8327
85.7344 -3.7303 47.5832 -45.5703 -156.1951
87.7450 -3.6492 47.5435 -45.3222 -157.5950
89.7557 -3.5692 47.5012 -45.0965 -159.0206
91.7663 -3.4901 47.4563 -44.8911 -160.4624
93.7769 -3.4120 47.4090 -44.7041 -161.9131
95.7875 -3.3349 47.3592 -44.5338 -163.3667
97.7981 -3.2587 47.3070 -44.3788 -164.8185
99.8088 -3.1835 47.2525 -44.2375 -166.2650
101.8194 -3.1091 47.1958 -44.1088 -167.7031
103.8300 -3.0356 47.1369 -43.9916 -169.1308
105.8406 -2.9630 47.0758 -43.8849 -170.5462
107.8512 -2.8913 47.0127 -43.7878 -171.9482
109.8619 -2.8204 46.9476 -43.6994 -173.3358
111.8725 -2.7503 46.8804 -43.6190 -174.7085
113.8831 -2.6810 46.8114 -43.5460 -176.0658
115.8937 -2.6126 46.7405 -43.4798 -177.4075
117.9043 -2.5449 46.6678 -43.4198 -178.7334
119.9149 -2.4780 46.5933 -43.3655 179.9562
121.9256 -2.4119 46.5171 -43.3165 178.6614
123.9362 -2.3466 46.4393 -43.2724 177.3819
125.9468 -2.2820 46.3597 -43.2328 176.1175
127.9574 -2.2181 46.2787 -43.1975 174.8679
129.9680 -2.1550 46.1960 -43.1660 173.6327
131.9787 -2.0925 46.1119 -43.1381 172.4117
133.9893 -2.0308 46.0264 -43.1135 171.2044
135.9999 -1.9698 45.9394 -43.0921 170.0105
138.0105 -1.9095 45.8511 -43.0736 168.8297
140.0211 -1.8498 45.7614 -43.0579 167.6615
142.0318 -1.7908 45.6705 -43.0446 166.5056
144.0424 -1.7325 45.5783 -43.0338 165.3616
146.0530 -1.6748 45.4849 -43.0252 164.2291
148.0636 -1.6178 45.3904 -43.0187 163.1079
150.0742 -1.5614 45.2947 -43.0142 161.9976
152.0849 -1.5056 45.1980 -43.0115 160.8979
154.0955 -1.4504 45.1001 -43.0106 159.8083
156.1061 -1.3959 45.0013 -43.0113 158.7287
158.1167 -1.3420 44.9015 -43.0136 157.6588
160.1273 -1.2886 44.8007 -43.0173 156.5981
162.1380 -1.2359 44.6991 -43.0225 155.5466
164.1486 -1.1837 44.5965 -43.0289 154.5038
166.1592 -1.1321 44.4931 -43.0367 153.4696
168.1698 -1.0810 44.3889 -43.0456 152.4437
170.1804 -1.0305 44.2839 -43.0556 151.4259
172.1911 -0.9806 44.1781 -43.0667 150.4159
174.2017 -0.9312 44.0717 -43.0788 149.4136
176.2123 -0.8824 43.9645 -43.0920 148.4186
178.2229 -0.8340 43.8566 -43.1060 147.4309
180.2335 -0.7862 43.7481 -43.1209 146.4502
182.2441 -0.7390 43.6390 -43.1367 145.4764
184.2548 -0.6922 43.5293 -43.1533 144.5092
186.2654 -0.6459 43.4191 -43.1706 143.5486
188.2760 -0.6002 43.3083 -43.1887 142.5943
190.2866 -0.5549 43.1970 -43.2076 141.6462
192.2972 -0.5101 43.0852 -43.2271 140.7041
194.3079 -0.4658 42.9730 -43.2472 139.7679
196.3185 -0.4220 42.8603 -43.2680 138.8375
198.3291 -0.3786 42.7472 -43.2894 137.9127
200.3397 -0.3357 42.6337 -43.3114 136.9935
202.3503 -0.2932 42.5198 -43.3339 136.0796
204.3610 -0.2512 42.4056 -43.3570 135.1710
206.3716 -0.2097 42.2911 -43.3806 134.2676
208.3822 -0.1686 42.1762 -43.4047 133.3692
210.3928 -0.1279 42.0611 -43.4293 132.4757
212.4034 -0.0876 41.9456 -43.4544 131.5872
214.4141 -0.0478 41.8300 -43.4799 130.7034
216.4247 -0.0084 41.7141 -43.5058 129.8242
218.4353 0.0306 41.5979 -43.5322 128.9497
220.4459 0.0692 41.4816 -43.5590 128.0796
222.4565 0.1073 41.3651 -43.5862 127.2140
224.4672 0.1451 41.2484 -43.6137 126.3527
226.4778 0.1825 41.1316 -43.6416 125.4957
228.4884 0.2195 41.0146 -43.6699 124.6428
230.4990 0.2561 40.8975 -43.6986 123.7941
232.5096 0.2924 40.7803 -43.7275 122.9494
234.5202 0.3282 40.6630 -43.7568 122.1087
236.5309 0.3637 40.5456 -43.7865 121.2719
238.5415 0.3988 40.4282 -43.8164 120.4390
240.5521 0.4336 40.3107 -43.8466 119.6099
242.5627 0.4680 40.1932 -43.8771 118.7846
244.5733 0.5021 40.0757 -43.9079 117.9629
246.5840 0.5358 39.9581 -43.9390 117.1449
248.5946 0.5691 39.8405 -43.9703 116.3304
250.6052 0.6022 39.7230 -44.0019 115.5195
252.6158 0.6349 39.6054 -44.0337 114.7121
254.6264 0.6672 39.4879 -44.0658 113.9081
256.6371 0.6992 39.3705 -44.0981 113.1075
258.6477 0.7309 39.2531 -44.1306 112.3102
260.6583 0.7623 39.1357 -44.1634 111.5163
262.6689 0.7934 39.0184 -44.1964 110.7256
264.6795 0.8242 38.9012 -44.2296 109.9381
266.6902 0.8546 38.7841 -44.2630 109.1538
268.7008 0.8848 38.6671 -44.2966 108.3727
270.7114 0.9146 38.5502 -44.3303 107.5946
272.7220 0.9442 38.4335 -44.3643 106.8197
274.7326 0.9734 38.3168 -44.3985 106.0477
276.7433 1.0024 38.2003 -44.4328 105.2788
278.7539 1.0311 38.0839 -44.4673 104.5128
280.7645 1.0594 37.9676 -44.5020 103.7498
282.7751 1.0876 37.8516 -44.5369 102.9896
284.7857 1.1154 37.7356 -44.5719 102.2324
286.7964 1.1430 37.6199 -44.6070 101.4779
288.8070 1.1703 37.5043 -44.6423 100.7263
290.8176 1.1973 37.3889 -44.6778 99.9774
292.8282 1.2241 37.2737 -44.7134 99.2313
294.8388 1.2506 37.1587 -44.7491 98.4880
296.8494 1.2768 37.0439 -44.7850 97.7473
298.8601 1.3028 36.9292 -44.8210 97.0093
300.8707 1.3286 36.8148 -44.8571 96.2739
302.8813 1.3540 36.7006 -44.8933 95.5411
304.8919 1.3793 36.5867 -44.9297 94.8109
306.9025 1.4043 36.4729 -44.9662 94.0833
308.9132 1.4291 36.3594 -45.0028 93.3583
310.9238 1.4536 36.2461 -45.0395 92.6357
312.9344 1.4779 36.1330 -45.0763 91.9157
314.9450 1.5020 36.0202 -45.1132 91.1981
316.9556 1.5258 35.9077 -45.1502 90.4830
318.9663 1.5494 35.7953 -45.1874 89.7703
320.9769 1.5728 35.6833 -45.2246 89.0600
322.9875 1.5960 35.5715 -45.2619 88.3521
324.9981 1.6189 35.4599 -45.2992 87.6465
327.0087 1.6417 35.3487 -45.3367 86.9434
329.0194 1.6642 35.2376 -45.3743 86.2425
331.0300 1.6865 35.1269 -45.4119 85.5439
333.0406 1.7086 35.0164 -45.4496 84.8476
335.0512 1.7305 34.9062 -45.4874 84.1536
337.0618 1.7522 34.7963 -45.5252 83.4619
339.0725 1.7737 34.6867 -45.5632 82.7723
341.0831 1.7950 34.5773 -45.6012 82.0850
343.0937 1.8161 34.4682 -45.6392 81.3999
345.1043 1.8370 34.3594 -45.6774 80.7169
347.1149 1.8578 34.2510 -45.7155 80.0361
349.1255 1.8783 34.1428 -45.7538 79.3574
351.1362 1.8986 34.0348 -45.7921 78.6809
353.1468 1.9188 33.9272 -45.8304 78.0065
355.1574 1.9388 33.8199 -45.8688 77.3341
357.1680 1.9586 33.7129 -45.9073 76.6639
359.1786 1.9782 33.6062 -45.9458 75.9957
361.1893 1.9976 33.4998 -45.9843 75.3295
363.1999 2.0169 33.3937 -46.0229 74.6654
365.2105 2.0360 33.2879 -46.0615 74.0032
367.2211 2.0549 33.1824 -46.1002 73.3431
369.2317 2.0737 33.0772 -46.1389 72.6850
371.2424 2.0923 32.9723 -46.1776 72.0288
373.2530 2.1107 32.8677 -46.2164 71.3746
375.2636 2.1289 32.7635 -46.2552 70.7223
377.2742 2.1470 32.6595 -46.2940 70.0719
379.2848 2.1650 32.5559 -46.3329 69.4235
381.2955 2.1828 32.4525 -46.3718 68.7769
383.3061 2.2004 32.3495 -46.4107 68.1322
385.3167 2.2179 32.2468 -46.4497 67.4894
387.3273 2.2352 32.1444 -46.4886 66.8485
389.3379 2.2524 32.0424 -46.5276 66.2093
391.3486 2.2694 31.9406 -46.5666 65.5721
393.3592 2.2863 31.8392 -46.6056 64.9366
395.3698 2.3030 31.7381 -46.6447 64.3029
397.3804 2.3196 31.6373 -46.6837 63.6710
399.3910 2.3360 31.5368 -46.7228 63.0409
401.4017 2.3523 31.4366 -46.7618 62.4126
403.4123 2.3685 31.3367 -46.8009 61.7860
405.4229 2.3845 31.2372 -46.8400 61.1612
407.4335 2.4004 31.1380 -46.8791 60.5381
409.4441 2.4162 31.0391 -46.9182 59.9167
411.4547 2.4318 30.9405 -46.9573 59.2970
413.4654 2.4473 30.8422 -46.9964 58.6790
415.4760 2.4626 30.7443 -47.0356 58.0626
417.4866 2.4779 30.6466 -47.0747 57.4480
419.4972 2.4930 30.5493 -47.1138 56.8350
421.5078 2.5080 30.4523 -47.1529 56.2236
423.5185 2.5228 30.3556 -47.1920 55.6139
425.5291 2.5376 30.2593 -47.2311 55.0058
427.5397 2.5522 30.1632 -47.2702 54.3993
429.5503 2.5667 30.0675 -47.3093 53.7945
431.5609 2.5810 29.9720 -47.3484 53.1912
433.5716 2.5953 29.8769 -47.3875 52.5895
435.5822 2.6094 29.7821 -47.4265 51.9893
437.5928 2.6235 29.6877 -47.4656 51.3908
439.6034 2.6374 29.5935 -47.5046 50.7937
441.6140 2.6512 29.4996 -47.5437 50.1982
443.6247 2.6649 29.4061 -47.5827 49.6043
445.6353 2.6784 29.3128 -47.6217 49.0118
447.6459 2.6919 29.2199 -47.6607 48.4209
449.6565 2.7053 29.1273 -47.6996 47.8315
451.6671 2.7185 29.0350 -47.7386 47.2435
453.6778 2.7317 28.9430 -47.7775 46.6570
455.6884 2.7447 28.8513 -47.8164 46.0720
457.6990 2.7577 28.7599 -47.8553 45.4885
459.7096 2.7705 28.6688 -47.8942 44.9064
461.7202 2.7832 28.5781 -47.9330 44.3258
463.7308 2.7959 28.4876 -47.9718 43.7465
465.7415 2.8084 28.3974 -48.0106 43.1688
467.7521 2.8208 28.3076 -48.0494 42.5924
469.7627 2.8332 28.2180 -48.0882 42.0174
471.7733 2.8454 28.1287 -48.1269 41.4438
473.7839 2.8576 28.0398 -48.1656 40.8716
475.7946 2.8696 27.9511 -48.2042 40.3008
477.8052 2.8816 27.8628 -48.2429 39.7313
479.8158 2.8935 27.7747 -48.2815 39.1632
481.8264 2.9053 27.6869 -48.3200 38.5964
483.8370 2.9170 27.5994 -48.3586 38.0310
485.8477 2.9286 27.5123 -48.3971 37.4669
487.8583 2.9401 27.4254 -48.4356 36.9042
489.8689 2.9515 27.3388 -48.4740 36.3427
491.8795 2.9629 27.2525 -48.5124 35.7826
493.8901 2.9741 27.1665 -48.5508 35.2238
495.9008 2.9853 27.0808 -48.5891 34.6662
497.9114 2.9964 26.9953 -48.6274 34.1100
499.9220 3.0074 26.9102 -48.6657 33.5550
501.9326 3.0183 26.8253 -48.7039 33.0012
503.9432 3.0291 26.7407 -48.7421 32.4488
505.9539 3.0399 26.6565 -48.7803 31.8976
507.9645 3.0506 26.5724 -48.8184 31.3476
509.9751 3.0612 26.4887 -48.8564 30.7988
511.9857 3.0717 26.4053 -48.8945 30.2513
513.9963 3.0822 26.3221 -48.9324 29.7050
516.0070 3.0926 26.2392 -48.9704 29.1599
518.0176 3.1029 26.1566 -49.0083 28.6160
520.0282 3.1131 26.0743 -49.0461 28.0733
522.0388 3.1232 25.9922 -49.0840 27.5318
524.0494 3.1333 25.9105 -49.1217 26.9915
526.0600 3.1433 25.8290 -49.1595 26.4524
528.0707 3.1532 25.7477 -49.1971 25.9144
530.0813 3.1631 25.6668 -49.2348 25.3775
532.0919 3.1729 25.5861 -49.2724 24.8419
534.1025 3.1826 25.5056 -49.3099 24.3073
536.1131 3.1923 25.4255 -49.3474 23.7739
538.1238 3.2019 25.3456 -49.3848 23.2417
540.1344 3.2114 25.2660 -49.4222 22.7105
542.1450 3.2208 25.1866 -49.4596 22.1805
544.1556 3.2302 25.1075 -49.4969 21.6516
546.1662 3.2395 25.0287 -49.5341 21.1237
548.1769 3.2488 24.9501 -49.5713 20.5970
550.1875 3.2580 24.8718 -49.6084 20.0714
552.1981 3.2671 24.7937 -49.6455 19.5468
554.2087 3.2762 24.7159 -49.6826 19.0233
556.2193 3.2852 24.6384 -49.7196 18.5009
558.2300 3.2941 24.5611 -49.7565 17.9796
560.2406 3.3030 24.4841 -49.7934 17.4593
562.2512 3.3118 24.4073 -49.8302 16.9400
564.2618 3.3206 24.3307 -49.8670 16.4218
566.2724 3.3293 24.2545 -49.9037 15.9046
568.2831 3.3379 24.1784 -49.9404 15.3885
570.2937 3.3465 24.1027 -49.9770 14.8733
572.3043 3.3550 24.0271 -50.0136 14.3592
574.3149 3.3635 23.9518 -50.0501 13.8461
576.3255 3.3719 23.8768 -50.0865 13.3340
578.3361 3.3803 23.8020 -50.1229 12.8229
580.3468 3.3886 23.7274 -50.1592 12.3128
582.3574 3.3968 23.6531 -50.1955 11.8037
584.3680 3.4050 23.5790 -50.2317 11.2955
586.3786 3.4131 23.5052 -50.2679 10.7884
588.3892 3.4212 23.4316 -50.3040 10.2822
590.3999 3.4292 23.3582 -50.3400 9.7769
592.4105 3.4372 23.2851 -50.3760 9.2726
594.4211 3.4452 23.2122 -50.4119 8.7693
596.4317 3.4530 23.1395 -50.4478 8.2669
598.4423 3.4609 23.0671 -50.4836 7.7654
600.4530 3.4686 22.9949 -50.5193 7.2649
602.4636 3.4764 22.9229 -50.5550 6.7653
604.4742 3.4840 22.8512 -50.5906 6.2666
606.4848 3.4917 22.7796 -50.6262 5.7688
608.4954 3.4992 22.7083 -50.6617 5.2719
610.5061 3.5068 22.6373 -50.6971 4.7760
612.5167 3.5142 22.5664 -50.7325 4.2809
614.5273 3.5217 22.4958 -50.7678 3.7867
616.5379 3.5291 22.4254 -50.8031 3.2934
618.5485 3.5364 22.3552 -50.8383 2.8010
620.5592 3.5437 22.2853 -50.8734 2.3095
622.5698 3.5510 22.2156 -50.9085 1.8188
624.5804 3.5582 22.1460 -50.9435 1.3290
626.5910 3.5653 22.0767 -50.9784 0.8401
628.6016 3.5725 22.0076 -51.0133 0.3520
630.6123 3.5795 21.9388 -51.0481 -0.1352
632.6229 3.5866 21.8701 -51.0828 -0.6216
634.6335 3.5935 21.8016 -51.1175 -1.1072
636.6441 3.6005 21.7334 -51.1521 -1.5919
638.6547 3.6074 21.6654 -51.1866 -2.0758
640.6653 3.6143 21.5976 -51.2211 -2.5588
642.6760 3.6211 21.5299 -51.2555 -3.0411
644.6866 3.6279 21.4625 -51.2899 -3.5225
646.6972 3.6346 21.3953 -51.3242 -4.0032
648.7078 3.6413 21.3283 -51.3584 -4.4830
650.7184 3.6480 21.2615 -51.3925 -4.9620
652.7291 3.6546 21.1949 -51.4266 -5.4402
654.7397 3.6612 21.1285 -51.4606 -5.9177
656.7503 3.6677 21.0624 -51.4946 -6.3943
658.7609 3.6742 20.9964 -51.5284 -6.8702
660.7715 3.6807 20.9306 -51.5623 -7.3453
662.7822 3.6871 20.8650 -51.5960 -7.8197
664.7928 3.6935 20.7996 -51.6297 -8.2933
666.8034 3.6998 20.7344 -51.6633 -8.7661
668.8140 3.7061 20.6693 -51.6968 -9.2381
670.8246 3.7124 20.6045 -51.7303 -9.7094
672.8353 3.7187 20.5399 -51.7637 -10.1800
674.8459 3.7249 20.4755 -51.7970 -10.6498
676.8565 3.7311 20.4112 -51.8303 -11.1189
678.8671 3.7372 20.3471 -51.8635 -11.5873
680.8777 3.7433 20.2833 -51.8966 -12.0549
682.8884 3.7494 20.2196 -51.9297 -12.5218
684.8990 3.7554 20.1561 -51.9626 -12.9880
686.9096 3.7614 20.0928 -51.9956 -13.4535
688.9202 3.7674 20.0296 -52.0284 -13.9182
690.9308 3.7733 19.9667 -52.0612 -14.3823
692.9414 3.7792 19.9039 -52.0939 -14.8457
694.9521 3.7851 19.8413 -52.1265 -15.3083
696.9627 3.7909 19.7789 -52.1591 -15.7703
698.9733 3.7967 19.7167 -52.1916 -16.2316
700.9839 3.8025 19.6547 -52.2240 -16.6922
702.9945 3.8082 19.5928 -52.2563 -17.1521
705.0052 3.8139 19.5311 -52.2886 -17.6113
707.0158 3.8196 19.4696 -52.3208 -18.0699
709.0264 3.8252 19.4082 -52.3529 -18.5278
711.0370 3.8308 19.3471 -52.3850 -18.9851
713.0476 3.8364 19.2861 -52.4170 -19.4416
715.0583 3.8420 19.2253 -52.4489 -19.8976
717.0689 3.8475 19.1646 -52.4808 -20.3529
719.0795 3.8530 19.1041 -52.5125 -20.8075
721.0901 3.8585 19.0438 -52.5442 -21.2615
723.1007 3.8639 18.9836 -52.5759 -21.7148
725.1114 3.8693 18.9237 -52.6074 -22.1676
727.1220 3.8747 18.8638 -52.6389 -22.6197
729.1326 3.8800 18.8042 -52.6703 -23.0711
731.1432 3.8854 18.7447 -52.7016 -23.5220
733.1538 3.8907 18.6854 -52.7329 -23.9722
735.1645 3.8959 18.6262 -52.7641 -24.4218
737.1751 3.9012 18.5672 -52.7952 -24.8708
739.1857 3.9064 18.5084 -52.8263 -25.3192
741.1963 3.9116 18.4497 -52.8572 -25.7670
743.2069 3.9167 18.3912 -52.8881 -26.2142
745.2176 3.9219 18.3328 -52.9189 -26.6608
747.2282 3.9270 18.2746 -52.9497 -27.1068
749.2388 3.9320 18.2166 -52.9804 -27.5522
751.2494 3.9371 18.1587 -53.0110 -27.9971
753.2600 3.9421 18.1010 -53.0415 -28.4413
755.2706 3.9471 18.0434 -53.0719 -28.8850
757.2813 3.9521 17.9859 -53.1023 -29.3281
759.2919 3.9571 17.9287 -53.1326 -29.7707
761.3025 3.9620 17.8715 -53.1628 -30.2126
763.3131 3.9669 17.8146 -53.1930 -30.6541
765.3237 3.9718 17.7577 -53.2231 -31.0949
767.3344 3.9766 17.7011 -53.2531 -31.5352
769.3450 3.9815 17.6445 -53.2830 -31.9750
771.3556 3.9863 17.5882 -53.3128 -32.4142
773.3662 3.9911 17.5319 -53.3426 -32.8528
775.3768 3.9958 17.4758 -53.3723 -33.2910
777.3875 4.0006 17.4199 -53.4019 -33.7285
779.3981 4.0053 17.3641 -53.4315 -34.1656
781.4087 4.0100 17.3084 -53.4610 -34.6021
783.4193 4.0146 17.2529 -53.4904 -35.0381
785.4299 4.0193 17.1976 -53.5197 -35.4736
787.4406 4.0239 17.1423 -53.5489 -35.9085
789.4512 4.0285 17.0872 -53.5781 -36.3430
791.4618 4.0331 17.0323 -53.6072 -36.7769
793.4724 4.0377 16.9775 -53.6362 -37.2103
795.4830 4.0422 16.9228 -53.6652 -37.6432
797.4937 4.0467 16.8683 -53.6940 -38.0756
799.5043 4.0512 16.8139 -53.7228 -38.5076
801.5149 4.0557 16.7596 -53.7515 -38.9390
803.5255 4.0601 16.7055 -53.7802 -39.3699
805.5361 4.0646 16.6515 -53.8087 -39.8003
807.5467 4.0690 16.5977 -53.8372 -40.2303
809.5574 4.0734 16.5439 -53.8656 -40.6598
811.5680 4.0777 16.4903 -53.8939 -41.0887
813.5786 4.0821 16.4369 -53.9222 -41.5173
815.5892 4.0864 16.3835 -53.9504 -41.9453
817.5998 4.0907 16.3303 -53.9785 -42.3729
819.6105 4.0950 16.2773 -54.0065 -42.8000
821.6211 4.0993 16.2243 -54.0344 -43.2266
823.6317 4.1036 16.1715 -54.0623 -43.6528
825.6423 4.1078 16.1188 -54.0901 -44.0785
827.6529 4.1120 16.0663 -54.1178 -44.5038
829.6636 4.1162 16.0138 -54.1454 -44.9286
831.6742 4.1204 15.9615 -54.1730 -45.3530
833.6848 4.1245 15.9093 -54.2005 -45.7769
835.6954 4.1287 15.8573 -54.2279 -46.2004
837.7060 4.1328 15.8054 -54.2552 -46.6235
839.7167 4.1369 15.7535 -54.2825 -47.0461
841.7273 4.1410 15.7018 -54.3096 -47.4683
843.7379 4.1451 15.6503 -54.3367 -47.8900
845.7485 4.1491 15.5988 -54.3637 -48.3114
847.7591 4.1532 15.5475 -54.3907 -48.7323
849.7698 4.1572 15.4963 -54.4175 -49.1528
851.7804 4.1612 15.4452 -54.4443 -49.5728
853.7910 4.1652 15.3942 -54.4710 -49.9925
855.8016 4.1691 15.3434 -54.4976 -50.4117
857.8122 4.1731 15.2926 -54.5242 -50.8306
859.8229 4.1770 15.2420 -54.5506 -51.2490
861.8335 4.1809 15.1915 -54.5770 -51.6670
863.8441 4.1848 15.1411 -54.6033 -52.0847
865.8547 4.1887 15.0908 -54.6296 -52.5019
867.8653 4.1926 15.0406 -54.6557 -52.9188
869.8759 4.1964 14.9906 -54.6818 -53.3352
871.8866 4.2002 14.9407 -54.7078 -53.7513
873.8972 4.2041 14.8908 -54.7337 -54.1670
875.9078 4.2079 14.8411 -54.7595 -54.5823
877.9184 4.2116 14.7915 -54.7853 -54.9972
879.9290 4.2154 14.7420 -54.8110 -55.4117
881.9397 4.2192 14.6926 -54.8366 -55.8259
883.9503 4.2229 14.6433 -54.8621 -56.2397
885.9609 4.2266 14.5942 -54.8876 -56.6531
887.9715 4.2303 14.5451 -54.9129 -57.0662
889.9821 4.2340 14.4961 -54.9382 -57.4789
891.9928 4.2377 14.4473 -54.9634 -57.8913
894.0034 4.2414 14.3985 -54.9885 -58.3033
896.0140 4.2450 14.3499 -55.0136 -58.7149
898.0246 4.2487 14.3014 -55.0386 -59.1262
900.0352 4.2523 14.2529 -55.0635 -59.5371
902.0459 4.2559 14.2046 -55.0883 -59.9477
904.0565 4.2595 14.1564 -55.1130 -60.3580
906.0671 4.2630 14.1083 -55.1376 -60.7679
908.0777 4.2666 14.0602 -55.1622 -61.1775
910.0883 4.2702 14.0123 -55.1867 -61.5867
912.0990 4.2737 13.9645 -55.2111 -61.9956
914.1096 4.2772 13.9168 -55.2355 -62.4042
916.1202 4.2807 13.8692 -55.2597 -62.8124
918.1308 4.2842 13.8217 -55.2839 -63.2204
920.1414 4.2877 13.7742 -55.3080 -63.6280
922.1520 4.2912 13.7269 -55.3320 -64.0353
924.1627 4.2946 13.6797 -55.3559 -64.4422
926.1733 4.2981 13.6326 -55.3798 -64.8489
928.1839 4.3015 13.5855 -55.4036 -65.2552
930.1945 4.3049 13.5386 -55.4273 -65.6613
932.2051 4.3083 13.4918 -55.4509 -66.0670
934.2158 4.3117 13.4450 -55.4744 -66.4725
936.2264 4.3151 13.3984 -55.4979 -66.8776
938.2370 4.3184 13.3518 -55.5212 -67.2824
940.2476 4.3218 13.3053 -55.5445 -67.6870
942.2582 4.3251 13.2590 -55.5677 -68.0912
944.2689 4.3285 13.2127 -55.5909 -68.4952
946.2795 4.3318 13.1665 -55.6139 -68.8988
948.2901 4.3351 13.1204 -55.6369 -69.3022
950.3007 4.3384 13.0744 -55.6598 -69.7053
952.3113 4.3416 13.0285 -55.6826 -70.1082
954.3220 4.3449 12.9827 -55.7053 -70.5107
956.3326 4.3482 12.9369 -55.7280 -70.9130
958.3432 4.3514 12.8913 -55.7506 -71.3150
960.3538 4.3546 12.8457 -55.7730 -71.7167
962.3644 4.3579 12.8003 -55.7955 -72.1182
964.3751 4.3611 12.7549 -55.8178 -72.5194
966.3857 4.3643 12.7096 -55.8400 -72.9203
968.3963 4.3674 12.6644 -55.8622 -73.3210
970.4069 4.3706 12.6192 -55.8843 -73.7214
972.4175 4.3738 12.5742 -55.9063 -74.1216
974.4282 4.3769 12.5293 -55.9282 -74.5215
976.4388 4.3801 12.4844 -55.9500 -74.9211
978.4494 4.3832 12.4396 -55.9718 -75.3206
980.4600 4.3863 12.3949 -55.9935 -75.7197
982.4706 4.3894 12.3503 -56.0151 -76.1187
984.4812 4.3925 12.3058 -56.0366 -76.5173
986.4919 4.3956 12.2613 -56.0580 -76.9158
988.5025 4.3987 12.2169 -56.0794 -77.3140
990.5131 4.4018 12.1727 -56.1007 -77.7120
992.5237 4.4048 12.1285 -56.1219 -78.1097
994.5343 4.4078 12.0843 -56.1430 -78.5073
996.5450 4.4109 12.0403 -56.1640 -78.9046
998.5556 4.4139 11.9963 -56.1850 -79.3016
999.5609 4.4154 11.9744 -56.1954 -79.5001


==> figures/data/case2_Zhat.dat <==
f dd_mag dd_ph dq_mag dq_ph qd_mag qd_ph qq_mag qq_ph
1.0000 -11.7759 31.1709 -5.5223 170.7898 -7.4553 1.7069 -9.5468 -17.1406
6.0000 -10.8664 -1.1252 -10.0614 155.8864 -10.3262 -19.8042 -10.7918 -11.1358
11.0000 -12.2507 2.1620 -11.0411 161.9092 -11.1032 -15.4616 -12.2102 -3.6778
16.0000 -12.6139 7.9295 -11.1748 162.3761 -11.2265 -15.9520 -12.6153 3.8486
21.0000 -12.6974 13.5152 -11.2572 160.8428 -11.3123 -17.9172 -12.7134 10.5441
26.0000 -12.6368 19.0916 -11.3511 158.6038 -11.4058 -20.5113 -12.6575 16.8272
31.0000 -12.4260 24.5206 -11.4760 155.7691 -11.5271 -23.5601 -12.4632 22.7490
36.0000 -12.1007 29.7569 -11.6471 152.7332 -11.6891 -26.7384 -12.1406 28.3372
41.0000 -11.6552 34.6347 -11.8499 149.6661 -11.8951 -29.9545 -11.6749 33.5591
46.0000 -11.1120 38.9320 -12.1006 146.6871 -12.1542 -33.1051 -11.0963 38.1360
51.0000 -10.5002 42.3889 -12.4163 143.7538 -12.4633 -36.2403 -10.4631 41.7345
56.0000 -9.8529 45.0583 -12.7805 141.0615 -12.8136 -39.0825 -9.8056 44.4807
61.0000 -9.2265 46.9966 -13.1680 138.7518 -13.2230 -41.5493 -9.1400 46.4580
66.0000 -8.6159 48.3209 -13.5729 136.7739 -13.6443 -43.6088 -8.5162 47.6872
71.0000 -8.0476 49.1745 -13.9780 135.2948 -14.0665 -45.1727 -7.9414 48.4954
76.0000 -7.5228 49.6137 -14.3663 134.0842 -14.4626 -46.4688 -7.4098 48.8845
81.0000 -7.0440 49.8733 -14.7287 133.3734 -14.8090 -47.1186 -6.9246 49.1070
86.0000 -6.6132 49.9015 -15.0663 132.7626 -15.1474 -47.7696 -6.4966 49.0865
91.0000 -6.2314 49.8696 -15.3840 132.2970 -15.5025 -48.3895 -6.1167 48.9086
96.0000 -5.8831 49.7411 -15.6567 131.8716 -15.8497 -48.5837 -5.7750 48.7475
101.0000 -5.5589 49.5147 -15.9100 131.7550 -16.0572 -48.5931 -5.4462 48.4492
106.0000 -5.2418 49.4162 -16.0820 131.5470 -16.2905 -48.9562 -5.1683 48.2541
111.0000 -4.9585 49.2345 -16.2696 131.4166 -16.4753 -49.0816 -4.8979 48.0774
116.0000 -4.6902 49.0270 -16.4096 131.1861 -16.6231 -49.4597 -4.6338 47.8646
121.0000 -4.4415 48.8324 -16.5428 131.0096 -16.7517 -49.6206 -4.3908 47.6893
126.0000 -4.2048 48.6340 -16.6670 130.6002 -16.8746 -49.8480 -4.1539 47.5025
131.0000 -3.9778 48.4484 -16.7663 130.2549 -17.0422 -50.4133 -3.9376 47.2780
136.0000 -3.7577 48.2445 -16.8507 129.8453 -17.1691 -50.5923 -3.7348 47.0788
141.0000 -3.5503 48.0195 -16.9372 129.3228 -17.2284 -50.8874 -3.5307 46.9621
146.0000 -3.3511 47.7785 -17.0148 128.7735 -17.3192 -51.0489 -3.3415 46.7750
151.0000 -3.1557 47.5628 -17.0695 128.2662 -17.3984 -51.4857 -3.1606 46.5719
156.0000 -2.9708 47.3832 -17.1573 127.5992 -17.4038 -52.4706 -2.9770 46.3952
161.0000 -2.7896 47.1593 -17.2243 126.9636 -17.4693 -53.2584 -2.8029 46.2124
166.0000 -2.6148 46.9251 -17.2911 126.2649 -17.5740 -53.9085 -2.6407 46.0056
171.0000 -2.4449 46.7046 -17.3639 125.4875 -17.6697 -54.1662 -2.4740 45.7623
176.0000 -2.2815 46.4939 -17.4260 124.7151 -17.7131 -54.7513 -2.3093 45.5433
181.0000 -2.1242 46.2513 -17.4985 123.9236 -17.7681 -55.7727 -2.1607 45.3632
186.0000 -1.9715 46.0093 -17.5474 123.2687 -17.8235 -56.6619 -2.0040 45.1815
191.0000 -1.8214 45.7822 -17.6153 122.3933 -17.8910 -57.3289 -1.8599 44.9175
196.0000 -1.6741 45.5404 -17.6811 121.5964 -17.9282 -58.3708 -1.7189 44.6713
201.0000 -1.5330 45.2813 -17.7513 120.7567 -18.0020 -59.0605 -1.5839 44.4398
206.0000 -1.3948 45.0016 -17.8040 119.9177 -18.0770 -59.3612 -1.4496 44.2608
211.0000 -1.2597 44.7556 -17.8586 119.1212 -18.1406 -60.0161 -1.3158 44.0273
216.0000 -1.1319 44.4789 -17.9359 118.1574 -18.1306 -61.2052 -1.1900 43.7083
221.0000 -1.0068 44.2204 -18.0081 117.2613 -18.2228 -62.0520 -1.0632 43.4996
226.0000 -0.8840 43.9483 -18.0774 116.3818 -18.3143 -62.8665 -0.9447 43.2660
231.0000 -0.7632 43.6661 -18.1369 115.4811 -18.3459 -63.6543 -0.8298 43.0377
236.0000 -0.6487 43.3876 -18.1951 114.6451 -18.3684 -64.4343 -0.7142 42.7462
241.0000 -0.5355 43.1174 -18.2794 113.8588 -18.4729 -65.2265 -0.6054 42.5095
246.0000 -0.4233 42.8243 -18.3572 112.9611 -18.5973 -66.2330 -0.4951 42.3030
251.0000 -0.3141 42.5351 -18.4224 112.1849 -18.7020 -67.3593 -0.3914 42.0257
256.0000 -0.2103 42.2450 -18.4843 111.2940 -18.7409 -68.1185 -0.2835 41.7905
261.0000 -0.1092 41.9686 -18.5545 110.6280 -18.8346 -68.6916 -0.1770 41.5529
266.0000 -0.0086 41.6705 -18.6198 109.6820 -18.9009 -69.2669 -0.0827 41.2796
271.0000 0.0829 41.3924 -18.7198 108.7999 -18.9716 -69.9300 0.0092 40.9682
276.0000 0.1779 41.0869 -18.7780 107.8646 -19.0320 -70.5297 0.1087 40.6725
281.0000 0.2705 40.7787 -18.8398 106.9532 -19.1011 -71.6238 0.2008 40.4256
286.0000 0.3623 40.4990 -18.9176 106.1786 -19.1042 -72.6253 0.2865 40.1647
291.0000 0.4475 40.2080 -19.0072 105.3486 -19.0958 -73.6553 0.3773 39.8613
296.0000 0.5317 39.9104 -19.0904 104.4364 -19.2583 -74.5301 0.4589 39.5841
301.0000 0.6141 39.6278 -19.1702 103.6828 -19.3738 -75.3497 0.5361 39.3019
306.0000 0.6954 39.3282 -19.2336 103.0267 -19.4693 -75.8382 0.6205 39.0063
311.0000 0.7753 39.0430 -19.3038 102.0241 -19.5125 -76.9057 0.7040 38.6935
316.0000 0.8526 38.7611 -19.3898 101.0172 -19.6271 -77.6247 0.7830 38.5084
321.0000 0.9284 38.4683 -19.4666 100.0713 -19.7269 -78.0165 0.8536 38.3055
326.0000 1.0024 38.1641 -19.5338 99.2521 -19.8022 -79.2263 0.9301 38.0331
331.0000 1.0741 37.8943 -19.6184 98.8531 -19.8658 -80.1905 1.0037 37.7099
336.0000 1.1438 37.5785 -19.7163 97.7817 -20.1337 -81.7892 1.0828 37.4664
341.0000 1.2084 37.3009 -19.7900 97.1486 -20.0422 -82.0102 1.1425 37.1605
346.0000 1.2752 37.0234 -19.8574 96.3982 -20.0692 -82.5055 1.2025 36.8653
351.0000 1.3398 36.7423 -19.9323 95.6200 -20.1131 -83.3167 1.2615 36.6198
356.0000 1.4031 36.4711 -20.0207 94.8026 -20.2785 -84.2736 1.3275 36.3978
361.0000 1.4647 36.1805 -20.1011 94.0960 -20.4481 -84.8798 1.3951 36.1144
366.0000 1.5237 35.8929 -20.1993 93.3261 -20.4237 -85.1530 1.4590 35.8203
371.0000 1.5824 35.6178 -20.2684 92.6030 -20.5178 -85.3512 1.5150 35.5333
376.0000 1.6397 35.3362 -20.3551 91.9498 -20.5805 -86.0062 1.5744 35.2752
381.0000 1.6973 35.0602 -20.4219 91.2273 -20.5216 -87.0213 1.6322 35.0257
386.0000 1.7524 34.7978 -20.5263 90.4348 -20.5749 -88.1354 1.6894 34.7521
391.0000 1.8047 34.5234 -20.6167 89.9506 -20.7661 -88.8880 1.7439 34.4709
396.0000 1.8568 34.2481 -20.6797 89.2976 -20.8889 -89.5504 1.7950 34.2103
401.0000 1.9077 33.9766 -20.7583 88.4034 -20.9366 -89.8910 1.8489 33.9775
406.0000 1.9578 33.7118 -20.8313 87.4974 -21.0587 -90.6082 1.9031 33.7400
411.0000 2.0081 33.4594 -20.9192 86.8261 -21.1683 -91.0819 1.9537 33.4825
416.0000 2.0574 33.2075 -21.0008 86.1853 -21.1665 -91.5383 2.0057 33.2375
421.0000 2.1042 32.9471 -21.0763 85.4607 -21.1672 -92.1435 2.0505 32.9726
426.0000 2.1488 32.6755 -21.1667 84.6338 -21.2547 -92.7711 2.0940 32.7165
431.0000 2.1966 32.4028 -21.2390 83.9778 -21.3377 -93.9245 2.1371 32.4666
436.0000 2.2413 32.1451 -21.3186 83.3081 -21.4547 -95.2259 2.1838 32.2204
441.0000 2.2816 31.8971 -21.4172 82.7521 -21.5354 -95.7609 2.2287 31.9724
446.0000 2.3225 31.6551 -21.4946 82.2836 -21.5188 -96.1307 2.2730 31.7113
451.0000 2.3614 31.4081 -21.5375 81.5777 -21.5890 -96.3690 2.3155 31.5023
456.0000 2.4045 31.1701 -21.6104 80.9104 -21.7419 -97.4433 2.3532 31.2982
461.0000 2.4414 30.9259 -21.7305 80.3469 -21.7839 -98.4953 2.3952 31.0016
466.0000 2.4808 30.6707 -21.8222 79.8056 -21.8882 -98.7769 2.4350 30.7433
471.0000 2.5211 30.4289 -21.9036 79.1544 -21.8849 -98.8799 2.4783 30.4838
476.0000 2.5579 30.1954 -21.9724 78.4625 -22.0018 -99.3671 2.5145 30.2109
481.0000 2.5938 29.9453 -22.0274 77.9512 -22.1364 -100.0383 2.5546 29.9756
486.0000 2.6306 29.6993 -22.1022 77.1518 -22.2518 -100.4174 2.5922 29.7745
491.0000 2.6641 29.4666 -22.1738 76.5744 -22.2803 -101.4762 2.6255 29.5660
496.0000 2.6976 29.2443 -22.2446 76.0036 -22.2782 -102.4726 2.6573 29.3547
501.0000 2.7328 29.0193 -22.3313 75.5180 -22.3445 -103.4262 2.6897 29.1414
506.0000 2.7672 28.7803 -22.3923 74.9018 -22.4604 -103.7250 2.7241 28.9154
511.0000 2.7973 28.5505 -22.5163 74.2352 -22.5347 -103.8939 2.7625 28.6789
516.0000 2.8283 28.3224 -22.5463 73.6462 -22.5992 -104.3415 2.7974 28.4550
521.0000 2.8602 28.1026 -22.6404 73.0887 -22.7079 -104.9291 2.8270 28.2359
526.0000 2.8890 27.8792 -22.7211 72.6558 -22.8283 -105.6933 2.8570 28.0163
531.0000 2.9177 27.6659 -22.7853 72.2771 -22.9424 -106.3587 2.8855 27.7890
536.0000 2.9494 27.4429 -22.8607 71.7032 -23.0274 -106.5134 2.9179 27.5508
541.0000 2.9802 27.2189 -22.9570 71.1353 -22.9839 -107.4706 2.9511 27.3336
546.0000 3.0103 27.0150 -23.0410 70.5609 -22.9999 -108.7295 2.9795 27.1407
551.0000 3.0346 26.8098 -23.0742 69.9569 -23.0794 -108.9173 3.0044 26.9532
556.0000 3.0596 26.5914 -23.1265 69.5352 -23.2409 -109.3908 3.0301 26.7377
561.0000 3.0863 26.3800 -23.2077 68.8288 -23.3595 -110.1167 3.0590 26.5342
566.0000 3.1130 26.1624 -23.2858 68.1743 -23.4288 -110.1264 3.0887 26.3221
571.0000 3.1392 25.9618 -23.3434 67.7325 -23.4458 -110.3355 3.1152 26.1275
576.0000 3.1648 25.7709 -23.4277 67.3058 -23.4583 -110.7791 3.1408 25.9280
581.0000 3.1892 25.5744 -23.5283 66.8246 -23.4596 -111.9010 3.1662 25.7147
586.0000 3.2144 25.3720 -23.5998 66.2526 -23.5620 -112.5318 3.1915 25.5161
591.0000 3.2386 25.1688 -23.6680 65.8025 -23.6571 -112.7152 3.2149 25.3055
596.0000 3.2632 24.9650 -23.7353 65.3685 -23.7108 -112.6525 3.2367 25.1103
601.0000 3.2858 24.7747 -23.7836 64.7973 -23.7785 -113.2135 3.2584 24.9256
606.0000 3.3092 24.5864 -23.8472 64.0983 -23.8213 -113.8245 3.2836 24.7533
611.0000 3.3308 24.4020 -24.0062 63.2163 -23.8822 -113.7994 3.3074 24.5774
616.0000 3.3524 24.2048 -24.0340 63.2088 -24.0030 -114.3614 3.3358 24.3502
621.0000 3.3745 24.0079 -24.1000 63.0221 -24.1747 -114.7880 3.3635 24.1285
626.0000 3.3945 23.8156 -24.1612 62.3044 -24.1317 -116.0883 3.3812 23.9674
631.0000 3.4157 23.6186 -24.2566 61.8001 -24.2191 -116.9854 3.3997 23.7954
636.0000 3.4358 23.4273 -24.3336 61.5042 -24.3505 -117.1872 3.4178 23.5986
641.0000 3.4544 23.2468 -24.4058 60.9058 -24.3661 -117.0506 3.4383 23.3889
646.0000 3.4742 23.0692 -24.4543 60.5244 -24.3503 -117.2461 3.4582 23.2001
651.0000 3.4956 22.8953 -24.5331 60.1467 -24.4651 -118.0008 3.4802 23.0293
656.0000 3.5156 22.7162 -24.5886 59.6804 -24.5649 -118.6073 3.5009 22.8599
661.0000 3.5349 22.5268 -24.6310 58.9983 -24.6714 -119.2817 3.5197 22.6882
666.0000 3.5535 22.3488 -24.6938 58.7690 -24.7516 -120.1119 3.5365 22.5084
671.0000 3.5697 22.1796 -24.7791 58.5167 -24.7965 -120.5207 3.5591 22.3069
676.0000 3.5879 21.9967 -24.8002 57.9392 -24.8855 -120.5087 3.5766 22.1405
681.0000 3.6063 21.8255 -24.8427 57.5623 -24.9160 -120.4238 3.5942 21.9704
686.0000 3.6237 21.6501 -24.9563 56.8035 -25.0314 -120.5953 3.6129 21.8338
691.0000 3.6409 21.4784 -25.0241 56.3911 -25.0752 -121.2650 3.6342 21.6573
696.0000 3.6591 21.3035 -25.0977 56.0292 -25.1228 -121.9857 3.6527 21.4824
701.0000 3.6764 21.1407 -25.1543 55.4519 -25.1161 -122.7034 3.6657 21.3063
706.0000 3.6932 20.9959 -25.1883 55.0490 -25.1271 -123.3729 3.6800 21.1232
711.0000 3.7095 20.8410 -25.2659 54.9025 -25.2072 -124.3371 3.6964 20.9565
716.0000 3.7244 20.6675 -25.3286 55.0049 -25.3149 -124.6943 3.7146 20.7955
721.0000 3.7401 20.4976 -25.4198 54.6127 -25.3791 -124.3287 3.7327 20.6294
726.0000 3.7561 20.3264 -25.4731 53.5940 -25.4940 -124.4749 3.7458 20.5096
731.0000 3.7706 20.1739 -25.5132 53.2972 -25.5232 -124.8178 3.7605 20.3417
736.0000 3.7853 20.0158 -25.5688 52.8405 -25.5436 -124.9387 3.7752 20.1617
741.0000 3.7994 19.8545 -25.6595 52.8659 -25.5842 -125.9832 3.7930 19.9955
746.0000 3.8136 19.6954 -25.7301 52.5365 -25.6698 -125.9221 3.8103 19.8322
751.0000 3.8312 19.5209 -25.7895 51.5319 -25.8086 -126.0966 3.8255 19.6632
756.0000 3.8442 19.3856 -25.8484 51.5672 -25.8005 -127.3463 3.8367 19.5109
761.0000 3.8569 19.2341 -25.9187 51.3296 -25.8019 -127.5674 3.8506 19.3642
766.0000 3.8716 19.0783 -25.9981 50.8459 -25.8843 -127.3813 3.8666 19.2141
771.0000 3.8843 18.9254 -26.0441 50.5291 -25.9411 -127.4252 3.8821 19.0698
776.0000 3.8953 18.7768 -26.1256 49.9947 -26.0493 -128.0277 3.8971 18.9169
781.0000 3.9077 18.6279 -26.1708 49.4277 -26.0394 -129.0322 3.9115 18.7473
786.0000 3.9235 18.4644 -26.2349 49.0796 -26.2166 -130.3986 3.9247 18.5641
791.0000 3.9390 18.3077 -26.2675 48.7162 -26.2556 -131.3618 3.9393 18.4222
796.0000 3.9516 18.1756 -26.3125 48.8088 -26.1766 -131.1487 3.9490 18.3160
801.0000 3.9639 18.0283 -26.3704 48.5166 -26.2806 -130.9071 3.9603 18.1776
806.0000 3.9775 17.8819 -26.4089 47.8602 -26.3980 -130.8247 3.9729 18.0226
811.0000 3.9893 17.7422 -26.5086 47.4651 -26.5302 -130.7387 3.9860 17.8775
816.0000 3.9999 17.6062 -26.5575 47.3115 -26.5130 -131.0544 3.9992 17.7332
821.0000 4.0120 17.4687 -26.6333 46.9060 -26.5139 -131.6186 4.0116 17.5968
826.0000 4.0247 17.3286 -26.6644 46.6454 -26.5850 -132.1160 4.0250 17.4482
831.0000 4.0359 17.1784 -26.6856 46.5062 -26.6709 -132.2500 4.0370 17.2851
836.0000 4.0476 17.0357 -26.7273 46.2239 -26.6288 -132.6776 4.0506 17.1589
841.0000 4.0585 16.8876 -26.7882 45.9110 -26.6214 -133.4072 4.0638 17.0223
846.0000 4.0709 16.7493 -26.9185 45.6142 -26.6300 -133.6025 4.0742 16.8996
851.0000 4.0832 16.6216 -27.0276 44.6618 -26.7077 -133.9146 4.0822 16.7769
856.0000 4.0929 16.4922 -26.9544 44.5853 -26.7491 -133.9190 4.0909 16.6136
861.0000 4.1034 16.3613 -26.8984 44.6084 -26.8517 -133.8735 4.1041 16.4560
866.0000 4.1142 16.2180 -27.0115 44.3773 -27.0010 -134.8297 4.1161 16.3283
871.0000 4.1246 16.0888 -27.1550 43.6643 -27.0835 -134.6902 4.1279 16.2077
876.0000 4.1333 15.9448 -27.1796 43.2412 -27.1602 -135.4916 4.1371 16.0684
881.0000 4.1440 15.8083 -27.2770 42.8883 -27.0631 -135.6182 4.1475 15.9398
886.0000 4.1570 15.6903 -27.2896 42.7635 -26.9689 -135.8048 4.1570 15.8128
891.0000 4.1671 15.5540 -27.3226 42.8476 -27.0750 -136.1906 4.1684 15.6782
896.0000 4.1749 15.4259 -27.3865 42.3762 -27.3179 -136.7780 4.1782 15.5522
901.0000 4.1835 15.3074 -27.3600 41.5707 -27.4334 -138.1216 4.1892 15.4166
906.0000 4.1933 15.1701 -27.4559 41.4318 -27.5605 -138.7212 4.1974 15.2758
911.0000 4.2043 15.0334 -27.4423 41.0738 -27.5208 -139.2535 4.2049 15.1309
916.0000 4.2132 14.9020 -27.4774 40.6853 -27.4475 -139.0753 4.2227 15.0103
921.0000 4.2219 14.7747 -27.6651 40.9203 -27.4708 -139.4021 4.2331 14.9203
926.0000 4.2316 14.6619 -27.7222 40.4687 -27.4730 -139.5774 4.2388 14.7724
931.0000 4.2416 14.5326 -27.7426 40.5911 -27.5788 -140.0272 4.2497 14.6386
936.0000 4.2511 14.4135 -27.7583 40.4891 -27.6652 -139.8627 4.2588 14.5106
941.0000 4.2613 14.2890 -27.7974 40.4353 -27.7026 -139.3149 4.2673 14.3768
946.0000 4.2710 14.1443 -27.8784 40.4063 -27.7942 -139.5930 4.2785 14.2508
951.0000 4.2802 14.0403 -27.9001 39.5255 -27.8188 -139.4845 4.2860 14.1193
956.0000 4.2875 13.9167 -27.9407 38.9376 -27.8246 -140.0317 4.2933 14.0089
961.0000 4.2940 13.7822 -28.0385 38.1811 -27.8913 -140.6251 4.3017 13.9097
966.0000 4.3021 13.6794 -28.0502 38.4752 -27.9073 -140.2328 4.3093 13.7651
971.0000 4.3113 13.5696 -28.0581 39.0010 -27.9855 -140.1262 4.3149 13.6167
976.0000 4.3252 13.4463 -28.1936 37.6598 -28.1309 -141.2715 4.3264 13.5132
981.0000 4.3321 13.3337 -28.2093 37.3644 -28.0150 -141.4737 4.3364 13.4068
986.0000 4.3408 13.2130 -28.2608 37.3463 -28.0445 -141.7497 4.3461 13.2985
991.0000 4.3501 13.0877 -28.3343 36.9014 -28.0424 -141.6343 4.3560 13.1743
996.0000 4.3544 12.9698 -28.3621 36.4296 -28.1412 -143.2027 4.3635 13.0319
1001.0000 4.3619 12.8586 -28.2878 38.8054 -28.8869 -139.8685 4.3715 12.8644
1006.0000 4.3750 12.7354 -28.3425 36.6356 -28.3046 -142.2141 4.3770 12.8013
1011.0000 4.3810 12.6259 -28.4939 36.2700 -28.3137 -143.0778 4.3876 12.7104
1016.0000 4.3868 12.5140 -28.5732 36.1133 -28.3355 -143.4863 4.3958 12.5950
1021.0000 4.3930 12.3925 -28.5412 35.4019 -28.3534 -143.6076 4.4030 12.4615
1026.0000 4.3990 12.2720 -28.5059 34.5122 -28.3427 -143.9429 4.4094 12.3449
1031.0000 4.4061 12.1678 -28.6406 34.3859 -28.4133 -144.2141 4.4154 12.2379
1036.0000 4.4156 12.0671 -28.6873 34.8866 -28.5756 -144.0537 4.4238 12.1354
1041.0000 4.4271 11.9699 -28.7965 35.3978 -28.6497 -144.5825 4.4335 12.0094
1046.0000 4.4330 11.8576 -28.8138 34.6552 -28.6686 -144.4768 4.4413 11.8885
1051.0000 4.4383 11.7214 -28.8056 33.7495 -28.6415 -145.3728 4.4453 11.7865
1056.0000 4.4453 11.6121 -28.8074 33.5565 -28.7313 -145.9044 4.4506 11.6662
1061.0000 4.4522 11.5030 -28.8416 33.8708 -28.7919 -145.1688 4.4597 11.5577
1066.0000 4.4600 11.3979 -28.9044 34.3653 -28.7940 -145.4086 4.4705 11.4650
1071.0000 4.4671 11.2890 -28.9840 33.5816 -28.8978 -145.6815 4.4787 11.3564
1076.0000 4.4752 11.1643 -28.9906 32.9765 -28.9497 -145.2261 4.4865 11.2355
1081.0000 4.4826 11.0599 -29.0678 32.8975 -28.8858 -146.2557 4.4928 11.1377
1086.0000 4.4903 10.9629 -29.2284 32.2725 -28.8543 -146.8449 4.4971 11.0244
1091.0000 4.4959 10.8558 -29.1787 32.4256 -29.0580 -147.7683 4.5038 10.9095
1096.0000 4.4994 10.7580 -29.2643 31.8123 -29.1274 -149.2690 4.5113 10.8137
1101.0000 4.5077 10.6460 -29.3746 31.0514 -29.0198 -149.5331 4.5180 10.7128
1106.0000 4.5131 10.5516 -29.2766 30.8040 -28.9211 -148.8216 4.5199 10.6239
1111.0000 4.5198 10.4412 -29.1416 30.6256 -29.0406 -148.1241 4.5257 10.4849
1116.0000 4.5270 10.3313 -29.2262 31.0985 -29.2086 -148.4512 4.5355 10.3485
1121.0000 4.5344 10.2207 -29.3299 31.4684 -29.2787 -149.0740 4.5435 10.2438
1126.0000 4.5422 10.0986 -29.2649 31.1488 -29.2041 -149.4810 4.5523 10.1624
1131.0000 4.5493 10.0082 -29.4603 31.5299 -29.1860 -148.8641 4.5587 10.0453
1136.0000 4.5568 9.9058 -29.5096 31.1571 -29.2206 -149.3811 4.5639 9.9496
1141.0000 4.5614 9.8221 -29.4250 30.3662 -29.2864 -150.5343 4.5665 9.8661
1146.0000 4.5655 9.7345 -29.4533 30.4313 -29.2834 -150.9903 4.5743 9.7674
1151.0000 4.5728 9.6192 -29.5836 30.3635 -29.3669 -151.1226 4.5855 9.6381
1156.0000 4.5798 9.4978 -29.6575 29.9196 -29.4282 -150.7264 4.5944 9.5299
1161.0000 4.5859 9.3827 -29.8023 29.4685 -29.5466 -150.6915 4.5996 9.4531
1166.0000 4.5908 9.2973 -29.7673 29.4344 -29.6565 -151.5055 4.6033 9.3441
1171.0000 4.5960 9.2111 -29.6981 28.8745 -29.6625 -151.1124 4.6066 9.2428
1176.0000 4.6001 9.1123 -29.7845 29.2493 -29.6275 -150.6563 4.6125 9.1458
1181.0000 4.6062 9.0051 -29.8831 29.5722 -29.7453 -150.2643 4.6175 9.0365
1186.0000 4.6123 8.8936 -30.0175 29.2322 -29.7746 -151.2770 4.6239 8.9276
1191.0000 4.6200 8.7847 -30.0552 28.3920 -29.7112 -152.2749 4.6322 8.8311
1196.0000 4.6257 8.7018 -29.9517 29.3088 -29.7702 -152.2637 4.6398 8.6992


==> figures/data/case2_Ztrue.dat <==
f dd_mag dd_ph dq_mag dq_ph qd_mag qd_ph qq_mag qq_ph
1.0000 -15.9408 22.5925 -5.0618 170.8680 -7.1240 -3.5253 -9.0970 -10.9759
1.0400 -15.6972 23.7774 -5.1127 170.2347 -7.1376 -3.9200 -9.2105 -10.9678
1.0800 -15.4523 24.7277 -5.1657 169.6598 -7.1521 -4.2849 -9.3174 -10.8789
1.1200 -15.2112 25.4763 -5.2193 169.1371 -7.1667 -4.6245 -9.4165 -10.7229
1.1600 -14.9771 26.0548 -5.2725 168.6598 -7.1811 -4.9432 -9.5072 -10.5125
1.2000 -14.7517 26.4919 -5.3247 168.2212 -7.1949 -5.2451 -9.5892 -10.2595
1.2400 -14.5358 26.8119 -5.3753 167.8151 -7.2080 -5.5339 -9.6624 -9.9743
1.2800 -14.3297 27.0351 -5.4242 167.4361 -7.2202 -5.8128 -9.7271 -9.6660
1.3200 -14.1332 27.1781 -5.4711 167.0791 -7.2317 -6.0844 -9.7835 -9.3423
1.3600 -13.9459 27.2545 -5.5162 166.7401 -7.2425 -6.3510 -9.8322 -9.0100
1.4000 -13.7673 27.2751 -5.5594 166.4153 -7.2527 -6.6142 -9.8735 -8.6744
1.4400 -13.5967 27.2485 -5.6009 166.1018 -7.2625 -6.8756 -9.9081 -8.3402
1.4800 -13.4338 27.1817 -5.6407 165.7969 -7.2718 -7.1362 -9.9363 -8.0112
1.5200 -13.2779 27.0804 -5.6792 165.4987 -7.2809 -7.3971 -9.9588 -7.6904
1.5600 -13.1286 26.9489 -5.7164 165.2054 -7.2899 -7.6588 -9.9759 -7.3804
1.6000 -12.9854 26.7911 -5.7524 164.9155 -7.2988 -7.9218 -9.9882 -7.0831
1.6400 -12.8479 26.6097 -5.7876 164.6279 -7.3079 -8.1864 -9.9962 -6.8003
1.6800 -12.7157 26.4072 -5.8220 164.3418 -7.3172 -8.4530 -10.0002 -6.5331
1.7200 -12.5886 26.1857 -5.8557 164.0564 -7.3268 -8.7217 -10.0007 -6.2825
1.7600 -12.4661 25.9467 -5.8891 163.7712 -7.3368 -8.9924 -9.9980 -6.0492
1.8000 -12.3482 25.6917 -5.9221 163.4859 -7.3473 -9.2651 -9.9925 -5.8338
1.8400 -12.2345 25.4218 -5.9549 163.2001 -7.3584 -9.5398 -9.9846 -5.6365
1.8800 -12.1250 25.1382 -5.9877 162.9138 -7.3700 -9.8163 -9.9746 -5.4575
1.9200 -12.0193 24.8417 -6.0206 162.6268 -7.3824 -10.0944 -9.9627 -5.2968
1.9600 -11.9174 24.5332 -6.0536 162.3393 -7.3956 -10.3740 -9.9492 -5.1544
2.0000 -11.8192 24.2134 -6.0869 162.0512 -7.4095 -10.6546 -9.9344 -5.0301
2.0400 -11.7245 23.8829 -6.1205 161.7628 -7.4243 -10.9362 -9.9186 -4.9236
2.0800 -11.6333 23.5426 -6.1546 161.4742 -7.4400 -11.2183 -9.9020 -4.8345
2.1200 -11.5455 23.1929 -6.1892 161.1857 -7.4567 -11.5007 -9.8847 -4.7625
2.1600 -11.4609 22.8346 -6.2244 160.8975 -7.4742 -11.7830 -9.8670 -4.7072
2.2000 -11.3796 22.4681 -6.2602 160.6099 -7.4928 -12.0648 -9.8491 -4.6679
2.2400 -11.3015 22.0941 -6.2967 160.3233 -7.5124 -12.3459 -9.8311 -4.6442
2.2800 -11.2264 21.7132 -6.3340 160.0381 -7.5330 -12.6259 -9.8131 -4.6354
2.3200 -11.1545 21.3259 -6.3720 159.7545 -7.5546 -12.9043 -9.7954 -4.6411
2.3600 -11.0856 20.9329 -6.4107 159.4729 -7.5773 -13.1808 -9.7781 -4.6604
2.4000 -11.0197 20.5346 -6.4503 159.1938 -7.6010 -13.4551 -9.7612 -4.6928
2.4400 -10.9567 20.1316 -6.4908 158.9175 -7.6257 -13.7268 -9.7449 -4.7376
2.4800 -10.8966 19.7246 -6.5320 158.6444 -7.6515 -13.9954 -9.7294 -4.7941
2.5200 -10.8394 19.3140 -6.5741 158.3749 -7.6782 -14.2608 -9.7145 -4.8617
2.5600 -10.7850 18.9005 -6.6171 158.1094 -7.7060 -14.5224 -9.7006 -4.9396
2.6000 -10.7334 18.4845 -6.6609 157.8483 -7.7347 -14.7800 -9.6876 -5.0271
2.6400 -10.6846 18.0667 -6.7055 157.5919 -7.7644 -15.0332 -9.6755 -5.1235
2.7000 -10.6163 17.4376 -6.7739 157.2170 -7.8107 -15.4042 -9.6595 -5.2834
2.7400 -10.5741 17.0174 -6.8205 156.9740 -7.8426 -15.6451 -9.6501 -5.3991
2.7800 -10.5345 16.5972 -6.8678 156.7369 -7.8754 -15.8807 -9.6419 -5.5215
2.8200 -10.4974 16.1775 -6.9159 156.5060 -7.9090 -16.1105 -9.6349 -5.6497
2.8600 -10.4628 15.7587 -6.9646 156.2816 -7.9434 -16.3345 -9.6291 -5.7832
2.9000 -10.4307 15.3414 -7.0140 156.0641 -7.9785 -16.5523 -9.6245 -5.9213
2.9600 -10.3868 14.7191 -7.0891 155.7510 -8.0324 -16.8670 -9.6198 -6.1358
3.0000 -10.3605 14.3074 -7.1400 155.5514 -8.0691 -17.0686 -9.6182 -6.2829
3.0600 -10.3251 13.6954 -7.2171 155.2662 -8.1252 -17.3583 -9.6181 -6.5083
3.1000 -10.3042 13.2917 -7.2690 155.0857 -8.1633 -17.5428 -9.6196 -6.6610
3.1400 -10.2854 12.8920 -7.3213 154.9132 -8.2017 -17.7202 -9.6222 -6.8150
3.2000 -10.2610 12.3003 -7.4004 154.6695 -8.2602 -17.9728 -9.6283 -7.0474
3.2400 -10.2471 11.9118 -7.4534 154.5172 -8.2996 -18.1323 -9.6337 -7.2027
3.3000 -10.2297 11.3383 -7.5333 154.3040 -8.3592 -18.3579 -9.6440 -7.4351
3.3600 -10.2163 10.7769 -7.6135 154.1094 -8.4193 -18.5671 -9.6567 -7.6658
3.4000 -10.2095 10.4098 -7.6670 153.9900 -8.4595 -18.6976 -9.6664 -7.8180
3.4600 -10.2022 9.8702 -7.7472 153.8261 -8.5200 -18.8798 -9.6827 -8.0433
3.5200 -10.1984 9.3445 -7.8273 153.6804 -8.5805 -19.0461 -9.7012 -8.2640
3.5600 -10.1976 9.0020 -7.8805 153.5933 -8.6208 -19.1482 -9.7146 -8.4081
3.6200 -10.1989 8.5006 -7.9599 153.4774 -8.6811 -19.2886 -9.7362 -8.6194
3.6800 -10.2031 8.0141 -8.0388 153.3788 -8.7411 -19.4139 -9.7596 -8.8241
3.7400 -10.2099 7.5429 -8.1170 153.2970 -8.8007 -19.5246 -9.7846 -9.0216
3.8000 -10.2192 7.0871 -8.1943 153.2316 -8.8597 -19.6212 -9.8111 -9.2115
3.8600 -10.2307 6.6469 -8.2707 153.1819 -8.9181 -19.7041 -9.8390 -9.3934
3.9200 -10.2444 6.2222 -8.3461 153.1473 -8.9758 -19.7741 -9.8681 -9.5669
3.9800 -10.2599 5.8131 -8.4203 153.1273 -9.0326 -19.8315 -9.8983 -9.7319
4.0400 -10.2772 5.4195 -8.4933 153.1210 -9.0886 -19.8771 -9.9295 -9.8882
4.1200 -10.3027 4.9184 -8.5885 153.1330 -9.1617 -19.9204 -9.9725 -10.0827
4.1800 -10.3235 4.5603 -8.6584 153.1563 -9.2153 -19.9406 -10.0056 -10.2182
4.2400 -10.3456 4.2171 -8.7268 153.1911 -9.2679 -19.9509 -10.0394 -10.3448
4.3200 -10.3767 3.7821 -8.8157 153.2541 -9.3362 -19.9505 -10.0853 -10.4998
4.3800 -10.4013 3.4725 -8.8806 153.3130 -9.3861 -19.9402 -10.1203 -10.6059
4.4400 -10.4267 3.1769 -8.9439 153.3810 -9.4348 -19.9220 -10.1556 -10.7033
4.5200 -10.4617 2.8038 -9.0259 153.4848 -9.4979 -19.8866 -10.2032 -10.8199
4.6000 -10.4979 2.4541 -9.1051 153.6022 -9.5589 -19.8394 -10.2511 -10.9219
4.6600 -10.5256 2.2067 -9.1627 153.6982 -9.6032 -19.7971 -10.2871 -10.9889
4.7400 -10.5632 1.8959 -9.2369 153.8358 -9.6604 -19.7325 -10.3353 -11.0663
4.8200 -10.6014 1.6061 -9.3083 153.9830 -9.7155 -19.6593 -10.3834 -11.1302
4.9000 -10.6401 1.3364 -9.3770 154.1387 -9.7685 -19.5788 -10.4314 -11.1813
4.9600 -10.6693 1.1469 -9.4267 154.2603 -9.8069 -19.5141 -10.4672 -11.2115
5.0400 -10.7085 0.9104 -9.4907 154.4279 -9.8562 -19.4229 -10.5147 -11.2415
5.1200 -10.7477 0.6917 -9.5520 154.6008 -9.9036 -19.3267 -10.5617 -11.2602
5.2000 -10.7869 0.4900 -9.6108 154.7781 -9.9491 -19.2265 -10.6084 -11.2681
5.3000 -10.8357 0.2605 -9.6808 155.0046 -10.0033 -19.0965 -10.6659 -11.2637
5.3800 -10.8746 0.0940 -9.7341 155.1886 -10.0446 -18.9895 -10.7113 -11.2493
5.4600 -10.9132 -0.0581 -9.7851 155.3745 -10.0841 -18.8804 -10.7561 -11.2260
5.5400 -10.9514 -0.1965 -9.8339 155.5614 -10.1220 -18.7699 -10.8002 -11.1942
5.6400 -10.9987 -0.3513 -9.8919 155.7958 -10.1671 -18.6304 -10.8543 -11.1431
5.7200 -11.0361 -0.4614 -9.9360 155.9832 -10.2014 -18.5183 -10.8968 -11.0939
5.8200 -11.0821 -0.5829 -9.9884 156.2166 -10.2422 -18.3779 -10.9489 -11.0226
5.9000 -11.1184 -0.6679 -10.0283 156.4022 -10.2733 -18.2659 -10.9897 -10.9582
6.0000 -11.1630 -0.7599 -10.0756 156.6320 -10.3102 -18.1269 -11.0397 -10.8693
6.1000 -11.2067 -0.8370 -10.1203 156.8590 -10.3452 -17.9892 -11.0884 -10.7716
6.2000 -11.2495 -0.9002 -10.1625 157.0826 -10.3783 -17.8533 -11.1360 -10.6660
6.3000 -11.2914 -0.9504 -10.2024 157.3025 -10.4096 -17.7196 -11.1823 -10.5530
6.4000 -11.3323 -0.9886 -10.2401 157.5182 -10.4393 -17.5883 -11.2274 -10.4332
6.5000 -11.3723 -1.0154 -10.2757 157.7295 -10.4674 -17.4598 -11.2714 -10.3072
6.6000 -11.4114 -1.0318 -10.3094 157.9362 -10.4940 -17.3342 -11.3141 -10.1757
6.7000 -11.4495 -1.0384 -10.3412 158.1381 -10.5192 -17.2116 -11.3557 -10.0389
6.8000 -11.4867 -1.0358 -10.3714 158.3350 -10.5432 -17.0922 -11.3962 -9.8975
6.9200 -11.5301 -1.0215 -10.4054 158.5646 -10.5702 -16.9533 -11.4433 -9.7222
7.0200 -11.5652 -1.0010 -10.4321 158.7503 -10.5915 -16.8412 -11.4814 -9.5720
7.1400 -11.6062 -0.9668 -10.4623 158.9663 -10.6157 -16.7112 -11.5256 -9.3872
7.2400 -11.6393 -0.9309 -10.4860 159.1407 -10.6347 -16.6067 -11.5613 -9.2298
7.3600 -11.6779 -0.8797 -10.5128 159.3432 -10.6563 -16.4857 -11.6029 -9.0374
7.4800 -11.7153 -0.8201 -10.5380 159.5384 -10.6766 -16.3697 -11.6430 -8.8416
7.6000 -11.7515 -0.7531 -10.5616 159.7263 -10.6958 -16.2586 -11.6818 -8.6428
7.7200 -11.7866 -0.6790 -10.5839 159.9071 -10.7138 -16.1523 -11.7193 -8.4414
7.8400 -11.8205 -0.5986 -10.6048 160.0810 -10.7309 -16.0507 -11.7555 -8.2378
7.9600 -11.8532 -0.5124 -10.6245 160.2480 -10.7470 -15.9538 -11.7904 -8.0322
8.1000 -11.8901 -0.4050 -10.6461 160.4344 -10.7646 -15.8465 -11.8297 -7.7905
8.2200 -11.9207 -0.3076 -10.6634 160.5872 -10.7789 -15.7594 -11.8622 -7.5818
8.3600 -11.9550 -0.1884 -10.6824 160.7575 -10.7946 -15.6633 -11.8986 -7.3371
8.4800 -11.9834 -0.0818 -10.6978 160.8968 -10.8073 -15.5854 -11.9287 -7.1264
8.6200 -12.0153 0.0471 -10.7146 161.0519 -10.8213 -15.4998 -11.9626 -6.8799
8.7600 -12.0460 0.1807 -10.7304 161.1993 -10.8345 -15.4195 -11.9951 -6.6329
8.9000 -12.0756 0.3183 -10.7452 161.3391 -10.8470 -15.3445 -12.0264 -6.3856
9.0400 -12.1040 0.4597 -10.7592 161.4717 -10.8587 -15.2745 -12.0564 -6.1382
9.1800 -12.1314 0.6043 -10.7723 161.5974 -10.8698 -15.2094 -12.0853 -5.8908
9.3200 -12.1577 0.7521 -10.7847 161.7163 -10.8803 -15.1489 -12.1131 -5.6438
9.4800 -12.1866 0.9242 -10.7980 161.8444 -10.8916 -15.0854 -12.1436 -5.3620
9.6200 -12.2108 1.0773 -10.8089 161.9499 -10.9010 -15.0344 -12.1691 -5.1160
9.7800 -12.2374 1.2550 -10.8207 162.0632 -10.9111 -14.9813 -12.1972 -4.8357
9.9400 -12.2629 1.4352 -10.8318 162.1691 -10.9206 -14.9334 -12.2240 -4.5565
10.1000 -12.2873 1.6175 -10.8422 162.2679 -10.9297 -14.8905 -12.2497 -4.2784
10.2600 -12.3106 1.8018 -10.8520 162.3600 -10.9382 -14.8523 -12.2743 -4.0015
10.4200 -12.3330 1.9878 -10.8613 162.4456 -10.9463 -14.8188 -12.2979 -3.7260
10.5800 -12.3544 2.1752 -10.8701 162.5251 -10.9540 -14.7896 -12.3204 -3.4518
10.7400 -12.3749 2.3639 -10.8784 162.5986 -10.9614 -14.7647 -12.3421 -3.1792
10.9200 -12.3969 2.5774 -10.8873 162.6746 -10.9692 -14.7414 -12.3653 -2.8742
11.1000 -12.4179 2.7922 -10.8956 162.7438 -10.9766 -14.7230 -12.3875 -2.5712
11.2600 -12.4357 2.9839 -10.9027 162.7999 -10.9829 -14.7106 -12.4063 -2.3035
11.4400 -12.4549 3.2003 -10.9102 162.8571 -10.9896 -14.7008 -12.4266 -2.0043
11.6400 -12.4752 3.4415 -10.9181 162.9137 -10.9967 -14.6949 -12.4480 -1.6742
11.8200 -12.4925 3.6592 -10.9249 162.9587 -11.0028 -14.6938 -12.4664 -1.3793
12.0000 -12.5090 3.8772 -10.9313 162.9984 -11.0087 -14.6966 -12.4839 -1.0864
12.2000 -12.5264 4.1198 -10.9381 163.0365 -11.0149 -14.7040 -12.5024 -0.7633
12.3800 -12.5413 4.3383 -10.9440 163.0657 -11.0202 -14.7144 -12.5182 -0.4746
12.5800 -12.5571 4.5812 -10.9502 163.0927 -11.0259 -14.7299 -12.5350 -0.1562
12.7800 -12.5720 4.8242 -10.9561 163.1142 -11.0314 -14.7494 -12.5509 0.1598
12.9800 -12.5861 5.0670 -10.9618 163.1305 -11.0367 -14.7726 -12.5660 0.4734
13.2000 -12.6007 5.3340 -10.9678 163.1428 -11.0422 -14.8023 -12.5818 0.8157
13.4000 -12.6133 5.5766 -10.9731 163.1491 -11.0471 -14.8328 -12.5953 1.1245
13.6200 -12.6264 5.8430 -10.9786 163.1508 -11.0522 -14.8702 -12.6094 1.4616
13.8400 -12.6386 6.1091 -10.9839 163.1474 -11.0572 -14.9114 -12.6227 1.7961
14.0600 -12.6502 6.3748 -10.9891 163.1391 -11.0621 -14.9561 -12.6352 2.1280
14.2800 -12.6610 6.6400 -10.9940 163.1261 -11.0667 -15.0043 -12.6470 2.4574
14.5000 -12.6711 6.9048 -10.9988 163.1087 -11.0713 -15.0557 -12.6581 2.7844
14.7400 -12.6814 7.1930 -11.0039 163.0849 -11.0761 -15.1154 -12.6694 3.1384
14.9600 -12.6902 7.4567 -11.0085 163.0589 -11.0804 -15.1731 -12.6792 3.4605
15.2000 -12.6991 7.7436 -11.0133 163.0262 -11.0850 -15.2394 -12.6892 3.8094
15.4400 -12.7074 8.0300 -11.0180 162.9891 -11.0895 -15.3089 -12.6984 4.1558
15.7000 -12.7156 8.3394 -11.0230 162.9443 -11.0943 -15.3876 -12.7077 4.5283
15.9400 -12.7225 8.6243 -11.0275 162.8989 -11.0986 -15.4633 -12.7157 4.8696
16.2000 -12.7294 8.9321 -11.0323 162.8454 -11.1032 -15.5484 -12.7236 5.2369
16.4600 -12.7356 9.2392 -11.0371 162.7878 -11.1077 -15.6367 -12.7309 5.6015
16.7200 -12.7412 9.5454 -11.0417 162.7262 -11.1121 -15.7279 -12.7375 5.9637
16.9800 -12.7461 9.8509 -11.0463 162.6608 -11.1165 -15.8220 -12.7435 6.3236
17.2400 -12.7505 10.1557 -11.0508 162.5918 -11.1209 -15.9188 -12.7489 6.6812
17.5200 -12.7545 10.4830 -11.0556 162.5136 -11.1256 -16.0260 -12.7541 7.0638
17.8000 -12.7580 10.8094 -11.0604 162.4316 -11.1302 -16.1360 -12.7586 7.4441
18.0800 -12.7608 11.1351 -11.0652 162.3460 -11.1348 -16.2488 -12.7625 7.8220
18.3600 -12.7630 11.4599 -11.0700 162.2569 -11.1394 -16.3642 -12.7659 8.1978
18.6600 -12.7648 11.8070 -11.0750 162.1578 -11.1443 -16.4906 -12.7688 8.5980
18.9600 -12.7660 12.1532 -11.0801 162.0551 -11.1492 -16.6198 -12.7711 8.9959
19.2600 -12.7665 12.4986 -11.0852 161.9490 -11.1540 -16.7516 -12.7728 9.3916
19.5600 -12.7665 12.8432 -11.0903 161.8395 -11.1590 -16.8859 -12.7738 9.7852
19.8800 -12.7658 13.2099 -11.0957 161.7193 -11.1642 -17.0319 -12.7743 10.2029
20.2000 -12.7644 13.5756 -11.1012 161.5957 -11.1695 -17.1804 -12.7742 10.6183
20.5200 -12.7625 13.9405 -11.1067 161.4689 -11.1748 -17.3315 -12.7734 11.0317
20.8400 -12.7600 14.3046 -11.1122 161.3390 -11.1802 -17.4850 -12.7720 11.4432
21.1800 -12.7566 14.6906 -11.1182 161.1977 -11.1859 -17.6505 -12.7698 11.8783
21.5000 -12.7529 15.0531 -11.1238 161.0617 -11.1914 -17.8086 -12.7672 12.2859
21.8400 -12.7483 15.4374 -11.1299 160.9144 -11.1973 -17.9789 -12.7637 12.7172
22.2000 -12.7427 15.8434 -11.1364 160.7552 -11.2036 -18.1617 -12.7594 13.1718
22.5400 -12.7368 16.2260 -11.1427 160.6019 -11.2096 -18.3366 -12.7546 13.5993
22.9000 -12.7299 16.6303 -11.1494 160.4368 -11.2161 -18.5240 -12.7488 14.0501
23.2800 -12.7219 17.0561 -11.1565 160.2594 -11.2230 -18.7244 -12.7420 14.5240
23.6400 -12.7137 17.4586 -11.1635 160.0885 -11.2297 -18.9163 -12.7348 14.9712
24.0200 -12.7042 17.8826 -11.1709 159.9054 -11.2369 -19.1212 -12.7265 15.4414
24.4000 -12.6941 18.3057 -11.1785 159.7194 -11.2442 -19.3283 -12.7174 15.9098
24.7800 -12.6832 18.7278 -11.1862 159.5309 -11.2517 -19.5375 -12.7076 16.3764
25.1800 -12.6710 19.1712 -11.1944 159.3297 -11.2597 -19.7599 -12.6964 16.8657
25.5800 -12.6580 19.6135 -11.2029 159.1258 -11.2679 -19.9844 -12.6844 17.3532
25.9800 -12.6442 20.0549 -11.2115 158.9194 -11.2762 -20.2110 -12.6716 17.8389
26.4000 -12.6290 20.5171 -11.2207 158.7000 -11.2852 -20.4510 -12.6573 18.3469
26.8200 -12.6128 20.9782 -11.2302 158.4781 -11.2943 -20.6931 -12.6420 18.8529
27.2400 -12.5958 21.4381 -11.2398 158.2537 -11.3037 -20.9372 -12.6258 19.3570
27.6800 -12.5771 21.9185 -11.2502 158.0162 -11.3138 -21.1949 -12.6079 19.8830
28.1200 -12.5575 22.3975 -11.2608 157.7763 -11.3241 -21.4546 -12.5890 20.4068
28.5600 -12.5369 22.8750 -11.2717 157.5341 -11.3346 -21.7162 -12.5691 20.9284
29.0200 -12.5145 23.3725 -11.2833 157.2786 -11.3460 -21.9916 -12.5472 21.4713
29.4800 -12.4910 23.8683 -11.2953 157.0208 -11.3576 -22.2688 -12.5242 22.0118
29.9400 -12.4665 24.3622 -11.3075 156.7608 -11.3695 -22.5478 -12.5001 22.5497
30.4200 -12.4399 24.8756 -11.3206 156.4874 -11.3823 -22.8408 -12.4738 23.1081
30.9000 -12.4122 25.3866 -11.3341 156.2120 -11.3954 -23.1354 -12.4463 23.6636
31.4000 -12.3821 25.9165 -11.3485 155.9230 -11.4094 -23.4441 -12.4164 24.2389
31.9000 -12.3509 26.4436 -11.3633 155.6320 -11.4239 -23.7544 -12.3852 24.8108
32.4000 -12.3185 26.9679 -11.3785 155.3392 -11.4387 -24.0662 -12.3527 25.3790
32.9200 -12.2836 27.5099 -11.3947 155.0329 -11.4546 -24.3921 -12.3176 25.9659
33.4400 -12.2474 28.0484 -11.4114 154.7248 -11.4709 -24.7193 -12.2810 26.5485
33.9800 -12.2085 28.6038 -11.4292 154.4033 -11.4883 -25.0605 -12.2416 27.1488
34.5200 -12.1682 29.1549 -11.4475 154.0802 -11.5063 -25.4030 -12.2007 27.7440
35.0600 -12.1266 29.7017 -11.4664 153.7557 -11.5248 -25.7467 -12.1583 28.3338
35.6200 -12.0820 30.2638 -11.4864 153.4179 -11.5445 -26.1041 -12.1128 28.9397
36.1800 -12.0361 30.8206 -11.5071 153.0790 -11.5648 -26.4625 -12.0657 29.5392
36.7600 -11.9870 31.3915 -11.5291 152.7269 -11.5864 -26.8346 -12.0153 30.1532
37.3400 -11.9364 31.9561 -11.5517 152.3739 -11.6087 -27.2073 -11.9633 30.7599
37.9400 -11.8826 32.5333 -11.5758 152.0080 -11.6324 -27.5935 -11.9079 31.3794
38.5400 -11.8272 33.1032 -11.6006 151.6415 -11.6568 -27.9800 -11.8507 31.9903
39.1600 -11.7684 33.6840 -11.6269 151.2624 -11.6828 -28.3797 -11.7899 32.6122
39.7800 -11.7081 34.2562 -11.6540 150.8832 -11.7096 -28.7794 -11.7274 33.2241
40.4000 -11.6463 34.8196 -11.6818 150.5040 -11.7371 -29.1790 -11.6632 33.8258
41.0600 -11.5788 35.4091 -11.7123 150.1007 -11.7673 -29.6039 -11.5932 34.4545
41.7000 -11.5118 35.9704 -11.7427 149.7101 -11.7974 -30.0153 -11.5236 35.0523
42.3600 -11.4413 36.5382 -11.7749 149.3081 -11.8294 -30.4386 -11.4501 35.6560
43.0400 -11.3670 37.1111 -11.8090 148.8951 -11.8632 -30.8736 -11.3727 36.2641
43.7200 -11.2913 37.6713 -11.8441 148.4835 -11.8981 -31.3070 -11.2938 36.8578
44.4200 -11.2118 38.2344 -11.8811 148.0616 -11.9349 -31.7514 -11.2109 37.4534
45.1200 -11.1309 38.7834 -11.9192 147.6419 -11.9728 -32.1936 -11.1264 38.0331
45.8400 -11.0463 39.3331 -11.9593 147.2127 -12.0129 -32.6458 -11.0381 38.6122
46.5800 -10.9580 39.8818 -12.0017 146.7747 -12.0551 -33.1075 -10.9459 39.1892
47.3200 -10.8685 40.4139 -12.0451 146.3401 -12.0985 -33.5657 -10.8524 39.7473
48.0600 -10.7778 40.9290 -12.0896 145.9094 -12.1431 -34.0200 -10.7577 40.2865
48.8200 -10.6835 41.4403 -12.1364 145.4714 -12.1899 -34.4823 -10.6593 40.8202
49.6000 -10.5858 41.9462 -12.1856 145.0268 -12.2393 -34.9518 -10.5573 41.3470
50.4000 -10.4847 42.4452 -12.2372 144.5765 -12.2911 -35.4277 -10.4518 41.8650
51.2000 -10.3828 42.9239 -12.2899 144.1323 -12.3441 -35.8974 -10.3455 42.3606
52.0000 -10.2803 43.3824 -12.3438 143.6947 -12.3983 -36.3606 -10.2387 42.8338
52.8400 -10.1722 43.8423 -12.4015 143.2427 -12.4565 -36.8394 -10.1260 43.3067
53.6800 -10.0636 44.2802 -12.4604 142.7988 -12.5159 -37.3101 -10.0131 43.7555
54.5200 -9.9549 44.6963 -12.5204 142.3634 -12.5765 -37.7722 -9.9000 44.1804
55.4000 -9.8409 45.1093 -12.5843 141.9169 -12.6412 -38.2467 -9.7815 44.6004
56.2800 -9.7269 45.4992 -12.6494 141.4807 -12.7071 -38.7109 -9.6633 44.9952
57.1600 -9.6133 45.8664 -12.7154 141.0551 -12.7741 -39.1643 -9.5455 45.3654
58.0800 -9.4949 46.2268 -12.7854 140.6220 -12.8453 -39.6265 -9.4229 45.7269
59.0000 -9.3771 46.5637 -12.8564 140.2013 -12.9174 -40.0761 -9.3011 46.0630
59.9400 -9.2575 46.8845 -12.9297 139.7846 -12.9922 -40.5221 -9.1776 46.3812
60.9000 -9.1363 47.1884 -13.0054 139.3732 -13.0695 -40.9633 -9.0526 46.6808
61.8600 -9.0162 47.4693 -13.0818 138.9764 -13.1475 -41.3897 -8.9289 46.9558
62.8400 -8.8948 47.7334 -13.1603 138.5865 -13.2280 -41.8094 -8.8042 47.2124
63.8400 -8.7725 47.9802 -13.2410 138.2047 -13.3107 -42.2213 -8.6786 47.4502
64.8600 -8.6493 48.2095 -13.3236 137.8322 -13.3956 -42.6241 -8.5524 47.6691
65.8800 -8.5279 48.4174 -13.4064 137.4767 -13.4809 -43.0094 -8.4281 47.8654
66.9400 -8.4036 48.6120 -13.4925 137.1254 -13.5697 -43.3912 -8.3012 48.0469
68.0000 -8.2814 48.7860 -13.5786 136.7925 -13.6587 -43.7539 -8.1766 48.2069
69.0800 -8.1591 48.9434 -13.6661 136.4720 -13.7493 -44.1040 -8.0521 48.3493
70.1800 -8.0368 49.0846 -13.7548 136.1648 -13.8413 -44.4406 -7.9279 48.4745
71.3000 -7.9148 49.2098 -13.8445 135.8716 -13.9347 -44.7629 -7.8041 48.5829
72.4200 -7.7952 49.3177 -13.9335 135.5976 -14.0274 -45.0650 -7.6831 48.6737
73.5800 -7.6740 49.4127 -14.0246 135.3336 -14.1226 -45.3570 -7.5607 48.7505
74.7400 -7.5556 49.4920 -14.1147 135.0890 -14.2169 -45.6284 -7.4412 48.8115
75.9400 -7.4358 49.5589 -14.2064 134.8557 -14.3133 -45.8881 -7.3207 48.8594
77.1400 -7.3189 49.6119 -14.2967 134.6415 -14.4082 -46.1272 -7.2032 48.8933
78.3600 -7.2028 49.6528 -14.3867 134.4425 -14.5032 -46.3502 -7.0869 48.9150
79.6200 -7.0860 49.6828 -14.4777 134.2555 -14.5995 -46.5601 -6.9700 48.9253
80.8800 -6.9721 49.7015 -14.5666 134.0864 -14.6938 -46.7506 -6.8563 48.9246
82.1600 -6.8593 49.7102 -14.6547 133.9315 -14.7874 -46.9254 -6.7440 48.9140
83.4800 -6.7461 49.7097 -14.7429 133.7884 -14.8816 -47.0871 -6.6313 48.8940
84.8000 -6.6358 49.7006 -14.8286 133.6605 -14.9732 -47.2315 -6.5219 48.8659
86.1400 -6.5268 49.6836 -14.9128 133.5450 -15.0636 -47.3619 -6.4139 48.8304
87.5200 -6.4174 49.6591 -14.9966 133.4394 -15.1537 -47.4805 -6.3058 48.7874
88.9000 -6.3110 49.6285 -15.0773 133.3459 -15.2408 -47.5850 -6.2008 48.7389
90.3200 -6.2044 49.5915 -15.1573 133.2607 -15.3274 -47.6793 -6.0959 48.6843
91.7600 -6.0992 49.5491 -15.2351 133.1840 -15.4119 -47.7629 -5.9924 48.6249
93.2200 -5.9953 49.5020 -15.3107 133.1145 -15.4942 -47.8370 -5.8905 48.5614
94.7000 -5.8928 49.4507 -15.3840 133.0512 -15.5742 -47.9029 -5.7901 48.4943
96.2000 -5.7916 49.3957 -15.4548 132.9926 -15.6518 -47.9619 -5.6912 48.4243
97.7400 -5.6903 49.3367 -15.5242 132.9368 -15.7280 -48.0159 -5.5923 48.3508
99.2800 -5.5916 49.2757 -15.5901 132.8839 -15.8007 -48.0648 -5.4962 48.2762
100.8600 -5.4929 49.2115 -15.6544 132.8312 -15.8717 -48.1112 -5.4001 48.1991
102.4600 -5.3954 49.1453 -15.7162 132.7783 -15.9401 -48.1559 -5.3054 48.1208
104.1000 -5.2978 49.0765 -15.7761 132.7231 -16.0067 -48.2006 -5.2108 48.0406
105.7600 -5.2015 49.0062 -15.8335 132.6651 -16.0706 -48.2461 -5.1175 47.9598
107.4400 -5.1063 48.9347 -15.8885 132.6032 -16.1319 -48.2936 -5.0254 47.8787
109.1400 -5.0121 48.8622 -15.9410 132.5362 -16.1906 -48.3444 -4.9345 47.7976
110.8800 -4.9180 48.7881 -15.9918 132.4624 -16.2475 -48.4001 -4.8436 47.7155
112.6400 -4.8248 48.7133 -16.0403 132.3815 -16.3019 -48.4612 -4.7538 47.6338
114.4200 -4.7326 48.6380 -16.0866 132.2927 -16.3539 -48.5288 -4.6650 47.5524
116.2400 -4.6404 48.5613 -16.1313 132.1940 -16.4042 -48.6045 -4.5762 47.4706
118.1000 -4.5481 48.4835 -16.1745 132.0847 -16.4528 -48.6894 -4.4875 47.3884
119.9800 -4.4567 48.4053 -16.2158 131.9649 -16.4992 -48.7835 -4.3996 47.3068
121.8800 -4.3661 48.3268 -16.2553 131.8344 -16.5436 -48.8873 -4.3127 47.2259
123.8200 -4.2755 48.2472 -16.2935 131.6910 -16.5866 -49.0028 -4.2256 47.1447
125.7800 -4.1857 48.1673 -16.3302 131.5358 -16.6278 -49.1292 -4.1394 47.0640
127.7800 -4.0957 48.0862 -16.3658 131.3667 -16.6677 -49.2684 -4.0531 46.9830
129.8200 -4.0057 48.0038 -16.4004 131.1833 -16.7064 -49.4211 -3.9668 46.9018
131.8800 -3.9164 47.9211 -16.4338 130.9870 -16.7437 -49.5861 -3.8812 46.8209
133.9800 -3.8270 47.8370 -16.4665 130.7757 -16.7800 -49.7654 -3.7954 46.7395
136.1000 -3.7384 47.7523 -16.4982 130.5512 -16.8151 -49.9575 -3.7104 46.6583
138.2800 -3.6488 47.6653 -16.5295 130.3091 -16.8497 -50.1663 -3.6245 46.5758
140.4600 -3.5608 47.5783 -16.5599 130.0559 -16.8831 -50.3863 -3.5400 46.4939
142.7000 -3.4718 47.4888 -16.5901 129.7848 -16.9162 -50.6236 -3.4546 46.4104
144.9800 -3.3828 47.3976 -16.6201 129.4979 -16.9488 -50.8763 -3.3692 46.3259
147.2800 -3.2944 47.3052 -16.6496 129.1978 -16.9807 -51.1422 -3.2843 46.2411
149.6200 -3.2060 47.2109 -16.6790 128.8821 -17.0124 -51.4235 -3.1994 46.1549
152.0000 -3.1176 47.1144 -16.7084 128.5507 -17.0438 -51.7202 -3.1144 46.0673
154.4200 -3.0291 47.0157 -16.7379 128.2039 -17.0752 -52.0323 -3.0293 45.9782
156.8600 -2.9413 46.9155 -16.7673 127.8447 -17.1062 -52.3570 -2.9448 45.8882
159.3600 -2.8529 46.8120 -16.7971 127.4673 -17.1376 -52.6996 -2.8596 45.7956
161.9000 -2.7644 46.7059 -16.8272 127.0749 -17.1691 -53.0571 -2.7744 45.7011
164.4600 -2.6767 46.5979 -16.8575 126.6709 -17.2006 -53.4267 -2.6898 45.6052
167.0800 -2.5883 46.4864 -16.8884 126.2492 -17.2326 -53.8137 -2.6045 45.5064
169.7400 -2.5000 46.3719 -16.9198 125.8132 -17.2650 -54.2151 -2.5193 45.4052
172.4400 -2.4119 46.2544 -16.9518 125.3631 -17.2977 -54.6308 -2.4341 45.3015
175.1800 -2.3239 46.1339 -16.9844 124.8992 -17.3310 -55.0603 -2.3489 45.1952
177.9600 -2.2360 46.0101 -17.0177 124.4220 -17.3647 -55.5034 -2.2639 45.0862
180.8000 -2.1477 45.8823 -17.0519 123.9281 -17.3993 -55.9631 -2.1783 44.9736
183.6600 -2.0603 45.7519 -17.0866 123.4249 -17.4343 -56.4325 -2.0935 44.8589
186.5800 -1.9725 45.6173 -17.1224 122.9056 -17.4703 -56.9179 -2.0082 44.7403
189.5600 -1.8844 45.4782 -17.1593 122.3706 -17.5072 -57.4191 -1.9226 44.6178
192.5600 -1.7971 45.3366 -17.1968 121.8273 -17.5446 -57.9290 -1.8377 44.4929
195.6200 -1.7097 45.1904 -17.2354 121.2690 -17.5831 -58.4541 -1.7526 44.3639
198.7400 -1.6220 45.0396 -17.2753 120.6958 -17.6227 -58.9939 -1.6671 44.2306
201.9000 -1.5347 44.8851 -17.3162 120.1118 -17.6632 -59.5448 -1.5820 44.0939
205.1000 -1.4479 44.7269 -17.3581 119.5174 -17.7046 -60.1064 -1.4972 43.9537
208.3600 -1.3610 44.5640 -17.4013 118.9092 -17.7472 -60.6819 -1.4122 43.8091
211.6800 -1.2741 44.3964 -17.4458 118.2875 -17.7910 -61.2708 -1.3272 43.6599
215.0400 -1.1877 44.2249 -17.4914 117.6566 -17.8359 -61.8694 -1.2425 43.5071
218.4600 -1.1013 44.0487 -17.5385 117.0129 -17.8820 -62.4807 -1.1579 43.3498
221.9400 -1.0151 43.8677 -17.5869 116.3568 -17.9295 -63.1045 -1.0732 43.1878
225.4600 -0.9295 43.6829 -17.6364 115.6925 -17.9780 -63.7367 -0.9891 43.0221
229.0400 -0.8440 43.4933 -17.6874 115.0167 -18.0278 -64.3807 -0.9051 42.8518
232.6800 -0.7588 43.2990 -17.7399 114.3296 -18.0791 -65.0360 -0.8212 42.6768
236.3800 -0.6738 43.0999 -17.7939 113.6316 -18.1317 -65.7022 -0.7374 42.4971
240.1400 -0.5892 42.8961 -17.8493 112.9233 -18.1857 -66.3789 -0.6539 42.3128
243.9600 -0.5049 42.6876 -17.9062 112.2048 -18.2412 -67.0659 -0.5707 42.1238
247.8400 -0.4210 42.4745 -17.9647 111.4767 -18.2980 -67.7626 -0.4877 41.9302
251.7800 -0.3375 42.2568 -18.0247 110.7393 -18.3563 -68.4687 -0.4051 41.7320
255.7800 -0.2544 42.0346 -18.0862 109.9931 -18.4161 -69.1838 -0.3228 41.5292
259.8600 -0.1715 41.8069 -18.1495 109.2347 -18.4776 -69.9110 -0.2406 41.3209
263.9800 -0.0895 41.5759 -18.2141 108.4719 -18.5402 -70.6429 -0.1592 41.1091
268.1800 -0.0077 41.3394 -18.2805 107.6978 -18.6046 -71.3861 -0.0779 40.8919
272.4400 0.0735 41.0988 -18.3485 106.9164 -18.6705 -72.1367 0.0028 40.6704
276.7800 0.1544 40.8529 -18.4183 106.1246 -18.7381 -72.8977 0.0834 40.4435
281.1800 0.2347 40.6031 -18.4896 105.3264 -18.8071 -73.6654 0.1634 40.2125
285.6400 0.3142 40.3493 -18.5625 104.5222 -18.8776 -74.4392 0.2427 39.9773
290.1800 0.3933 40.0906 -18.6373 103.7088 -18.9499 -75.2222 0.3217 39.7371
294.8000 0.4720 39.8270 -18.7138 102.8867 -19.0239 -76.0139 0.4004 39.4920
299.4800 0.5499 39.5600 -18.7919 102.0599 -19.0993 -76.8106 0.4783 39.2430
304.2400 0.6272 39.2883 -18.8718 101.2252 -19.1765 -77.6152 0.5557 38.9892
309.0800 0.7040 39.0123 -18.9536 100.3832 -19.2554 -78.4272 0.6327 38.7308
314.0000 0.7802 38.7319 -19.0371 99.5342 -19.3360 -79.2463 0.7092 38.4679
318.9800 0.8555 38.4485 -19.1221 98.6822 -19.4179 -80.0686 0.7848 38.2016
324.0600 0.9304 38.1600 -19.2092 97.8209 -19.5019 -80.9003 0.8601 37.9301
329.2200 1.0046 37.8677 -19.2981 96.9539 -19.5875 -81.7377 0.9347 37.6543
334.4400 1.0778 37.5728 -19.3883 96.0853 -19.6744 -82.5771 1.0085 37.3757
339.7600 1.1506 37.2732 -19.4807 95.2087 -19.7633 -83.4245 1.0818 37.0921
345.1600 1.2225 36.9702 -19.5747 94.3279 -19.8538 -84.2763 1.1544 36.8048
350.6600 1.2939 36.6630 -19.6708 93.4401 -19.9462 -85.1351 1.2265 36.5130
356.2200 1.3642 36.3538 -19.7681 92.5523 -20.0397 -85.9943 1.2975 36.2188
361.8800 1.4339 36.0406 -19.8675 91.6586 -20.1352 -86.8597 1.3680 35.9203
367.6400 1.5030 35.7236 -19.9687 90.7593 -20.2324 -87.7306 1.4379 35.6177
373.4800 1.5711 35.4042 -20.0716 89.8582 -20.3311 -88.6038 1.5070 35.3122
379.4200 1.6386 35.0813 -20.1763 88.9525 -20.4316 -89.4816 1.5754 35.0029
385.4600 1.7053 34.7551 -20.2828 88.0429 -20.5338 -90.3636 1.6431 34.6900
391.5800 1.7710 34.4270 -20.3908 87.1328 -20.6373 -91.2466 1.7099 34.3748
397.8000 1.8360 34.0961 -20.5006 86.2196 -20.7425 -92.1328 1.7759 34.0563
404.1400 1.9003 33.7614 -20.6125 85.3009 -20.8496 -93.0247 1.8414 33.7337
410.5600 1.9637 33.4253 -20.7257 84.3831 -20.9580 -93.9162 1.9059 33.4093
417.0800 2.0262 33.0868 -20.8406 83.4637 -21.0678 -94.8097 1.9695 33.0822
423.7200 2.0880 32.7453 -20.9574 82.5404 -21.1795 -95.7074 2.0326 32.7516
430.4600 2.1489 32.4019 -21.0757 81.6165 -21.2926 -96.6061 2.0948 32.4187
437.3000 2.2090 32.0567 -21.1956 80.6925 -21.4071 -97.5054 2.1561 32.0837
444.2400 2.2682 31.7100 -21.3170 79.7687 -21.5229 -98.4050 2.2166 31.7467
451.3200 2.3267 31.3600 -21.4404 78.8404 -21.6407 -99.3094 2.2765 31.4060
458.4800 2.3842 31.0098 -21.5649 77.9160 -21.7594 -100.2106 2.3353 31.0647
465.7800 2.4410 30.6567 -21.6913 76.9881 -21.8799 -101.1157 2.3935 30.7201
473.1800 2.4969 30.3029 -21.8190 76.0623 -22.0015 -102.0193 2.4507 30.3744
480.7000 2.5520 29.9474 -21.9482 75.1367 -22.1245 -102.9235 2.5072 30.0266
488.3400 2.6063 29.5906 -22.0789 74.2116 -22.2488 -103.8277 2.5629 29.6771
496.1000 2.6597 29.2327 -22.2110 73.2875 -22.3745 -104.7316 2.6177 29.3260
504.0000 2.7124 28.8728 -22.3448 72.3626 -22.5016 -105.6369 2.6718 28.9727
512.0000 2.7641 28.5130 -22.4795 71.4420 -22.6295 -106.5388 2.7250 28.6190
520.1400 2.8151 28.1517 -22.6158 70.5216 -22.7589 -107.4413 2.7774 28.2634
528.4200 2.8654 27.7890 -22.7535 69.6018 -22.8896 -108.3440 2.8291 27.9061
536.8200 2.9148 27.4261 -22.8924 68.6854 -23.0212 -109.2442 2.8799 27.5481
545.3600 2.9634 27.0622 -23.0325 67.7707 -23.1540 -110.1437 2.9300 27.1888
554.0200 3.0112 26.6984 -23.1736 66.8601 -23.2876 -111.0400 2.9792 26.8291
562.8400 3.0583 26.3330 -23.3162 65.9500 -23.4225 -111.9368 3.0277 26.4676
571.7800 3.1045 25.9681 -23.4596 65.0450 -23.5581 -112.8296 3.0754 26.1062
580.8600 3.1499 25.6029 -23.6040 64.1434 -23.6946 -113.7200 3.1222 25.7440
590.1000 3.1947 25.2367 -23.7497 63.2438 -23.8322 -114.6097 3.1684 25.3806
599.4800 3.2387 24.8705 -23.8962 62.3486 -23.9706 -115.4962 3.2138 25.0168
609.0200 3.2820 24.5037 -24.0439 61.4563 -24.1099 -116.3811 3.2584 24.6522
618.7000 3.3245 24.1373 -24.1922 60.5692 -24.2498 -117.2620 3.3023 24.2875
628.5400 3.3664 23.7706 -24.3414 59.6860 -24.3905 -118.1404 3.3455 23.9222
638.5200 3.4074 23.4044 -24.4912 58.8089 -24.5315 -119.0143 3.3879 23.5571
648.6800 3.4479 23.0375 -24.6421 57.9347 -24.6735 -119.8866 3.4296 23.1911
659.0000 3.4876 22.6708 -24.7935 57.0657 -24.8160 -120.7553 3.4707 22.8248
669.4600 3.5266 22.3050 -24.9453 56.2040 -24.9587 -121.6184 3.5109 22.4593
680.1000 3.5650 21.9389 -25.0978 55.3466 -25.1020 -122.4788 3.5506 22.0931
690.9200 3.6028 21.5727 -25.2509 54.4941 -25.2459 -123.3360 3.5896 21.7265
701.9000 3.6399 21.2070 -25.4043 53.6484 -25.3899 -124.1882 3.6278 21.3603
713.0600 3.6763 20.8415 -25.5582 52.8084 -25.5343 -125.0366 3.6655 20.9939
724.4000 3.7122 20.4761 -25.7124 51.9746 -25.6790 -125.8807 3.7025 20.6275
735.9200 3.7475 20.1111 -25.8668 51.1474 -25.8238 -126.7202 3.7389 20.2611
747.6200 3.7822 19.7465 -26.0214 50.3271 -25.9687 -127.5548 3.7747 19.8950
759.5000 3.8162 19.3824 -26.1760 49.5141 -26.1135 -128.3842 3.8098 19.5291
771.5800 3.8498 19.0183 -26.3308 48.7076 -26.2585 -129.2094 3.8444 19.1630
783.8400 3.8828 18.6549 -26.4854 47.9092 -26.4032 -130.0287 3.8784 18.7974
796.3000 3.9152 18.2917 -26.6399 47.1179 -26.5479 -130.8431 3.9118 18.4319
808.9600 3.9471 17.9288 -26.7943 46.3343 -26.6924 -131.6524 3.9447 18.0664
821.8200 3.9785 17.5663 -26.9484 45.5586 -26.8366 -132.4561 3.9770 17.7011
834.9000 4.0095 17.2037 -27.1024 44.7900 -26.9806 -133.2553 4.0088 17.3356
848.1600 4.0398 16.8421 -27.2556 44.0313 -27.1239 -134.0471 4.0400 16.9710
861.6600 4.0698 16.4801 -27.4086 43.2794 -27.2670 -134.8349 4.0709 16.6057
875.3400 4.0993 16.1192 -27.5606 42.5379 -27.4092 -135.6149 4.1011 16.2415
889.2600 4.1283 15.7580 -27.7122 41.8039 -27.5510 -136.3903 4.1309 15.8768
903.4000 4.1569 15.3971 -27.8630 41.0788 -27.6921 -137.1596 4.1602 15.5123
917.7600 4.1851 15.0364 -28.0129 40.3629 -27.8323 -137.9227 4.1891 15.1479
932.3600 4.2129 14.6756 -28.1619 39.6556 -27.9718 -138.6802 4.2175 14.7833
947.1800 4.2402 14.3152 -28.3097 38.9580 -28.1103 -139.4310 4.2455 14.4190
962.2400 4.2672 13.9548 -28.4564 38.2695 -28.2478 -140.1758 4.2731 14.0545
977.5400 4.2939 13.5943 -28.6019 37.5904 -28.3842 -140.9144 4.3003 13.6899
993.0800 4.3201 13.2339 -28.7459 36.9210 -28.5193 -141.6466 4.3271 13.3253
1008.8600 4.3460 12.8735 -28.8884 36.2614 -28.6532 -142.3723 4.3535 12.9607
1024.9000 4.3716 12.5128 -29.0294 35.6110 -28.7858 -143.0921 4.3795 12.5956
1041.2000 4.3968 12.1517 -29.1687 34.9700 -28.9170 -143.8059 4.4052 12.2301
1057.7600 4.4218 11.7903 -29.3062 34.3387 -29.0467 -144.5135 4.4306 11.8643
1074.5600 4.4464 11.4290 -29.4415 33.7180 -29.1747 -145.2139 4.4556 11.4985
1091.6600 4.4708 11.0666 -29.5751 33.1057 -29.3011 -145.9095 4.4803 11.1315
1109.0000 4.4948 10.7043 -29.7063 32.5042 -29.4256 -146.5978 4.5046 10.7647
1126.6400 4.5186 10.3409 -29.8353 31.9116 -29.5484 -147.2810 4.5287 10.3966
1144.5400 4.5421 9.9772 -29.9617 31.3293 -29.6691 -147.9573 4.5525 10.0282
1162.7400 4.5655 9.6124 -30.0857 30.7560 -29.7879 -148.6284 4.5761 9.6587
1181.2400 4.5885 9.2465 -30.2071 30.1920 -29.9046 -149.2939 4.5993 9.2881
1200.0000 4.6114 8.8802 -30.3254 29.6384 -30.0189 -149.9525 4.6223 8.9171


==> figures/data/case2_ratio.dat <==
f r_dB
-1000.0000 -57.7837
-999.0000 -57.4212
-998.0000 -59.3595
-997.0000 -60.7890
-996.0000 -62.2445
-995.0000 -61.2349
-994.0000 -61.3193
-993.0000 -61.9329
-992.0000 -62.1086
-991.0000 -60.5528
-990.0000 -60.8498
-989.0000 -61.0988
-988.0000 -59.9428
-987.0000 -60.9815
-986.0000 -61.7217
-985.0000 -61.5755
-984.0000 -61.5872
-983.0000 -62.2141
-982.0000 -62.5491
-981.0000 -62.2784
-980.0000 -62.4736
-979.0000 -62.4695
-978.0000 -63.6087
-977.0000 -63.0699
-976.0000 -63.3937
-975.0000 -63.4518
-974.0000 -64.1121
-973.0000 -64.5341
-972.0000 -64.5925
-971.0000 -64.7171
-970.0000 -63.8167
-969.0000 -62.2458
-968.0000 -62.1791
-967.0000 -61.4853
-966.0000 -59.8201
-965.0000 -59.1094
-964.0000 -59.1145
-963.0000 -58.8499
-962.0000 -58.1444
-961.0000 -57.7955
-960.0000 -58.2357
-959.0000 -58.5732
-958.0000 -59.4832
-957.0000 -59.8693
-956.0000 -60.2234
-955.0000 -60.4776
-954.0000 -60.3719
-953.0000 -61.2248
-952.0000 -60.7697
-951.0000 -60.9470
-950.0000 -60.3441
-949.0000 -60.3126
-948.0000 -60.4159
-947.0000 -60.1333
-946.0000 -60.3395
-945.0000 -61.8424
-944.0000 -62.2012
-943.0000 -62.1709
-942.0000 -61.6472
-941.0000 -61.7842
-940.0000 -61.4730
-939.0000 -61.2006
-938.0000 -61.4582
-937.0000 -62.0352
-936.0000 -61.6837
-935.0000 -61.8679
-934.0000 -61.5048
-933.0000 -61.5983
-932.0000 -61.5737
-931.0000 -62.0226
-930.0000 -61.9565
-929.0000 -61.9020
-928.0000 -61.5138
-927.0000 -61.3392
-926.0000 -61.3891
-925.0000 -61.0088
-924.0000 -59.5903
-923.0000 -59.0937
-922.0000 -58.1884
-921.0000 -58.2802
-920.0000 -57.9865
-919.0000 -58.1526
-918.0000 -58.6442
-917.0000 -58.9441
-916.0000 -59.0066
-915.0000 -59.3247
-914.0000 -59.7939
-913.0000 -60.6480
-912.0000 -60.9241
-911.0000 -60.5805
-910.0000 -60.2020
-909.0000 -59.6656
-908.0000 -59.3645
-907.0000 -59.6528
-906.0000 -59.4554
-905.0000 -59.4509
-904.0000 -59.2571
-903.0000 -60.1915
-902.0000 -59.2692
-901.0000 -58.8000
-900.0000 -58.5634
-899.0000 -58.8621
-898.0000 -58.6315
-897.0000 -58.3596
-896.0000 -58.5350
-895.0000 -58.7195
-894.0000 -58.2706
-893.0000 -58.7755
-892.0000 -59.4885
-891.0000 -60.2313
-890.0000 -60.3669
-889.0000 -61.0388
-888.0000 -61.4270
-887.0000 -60.4900
-886.0000 -60.4038
-885.0000 -60.0398
-884.0000 -59.5905
-883.0000 -58.7280
-882.0000 -58.3913
-881.0000 -58.2012
-880.0000 -57.6454
-879.0000 -57.4479
-878.0000 -57.7879
-877.0000 -57.3532
-876.0000 -57.6939
-875.0000 -57.6489
-874.0000 -57.4045
-873.0000 -57.6970
-872.0000 -57.6966
-871.0000 -57.8270
-870.0000 -58.3001
-869.0000 -58.5896
-868.0000 -58.1566
-867.0000 -58.0221
-866.0000 -59.2660
-865.0000 -58.8783
-864.0000 -59.0679
-863.0000 -59.2808
-862.0000 -59.5097
-861.0000 -59.7043
-860.0000 -59.9788
-859.0000 -60.2227
-858.0000 -60.2526
-857.0000 -60.4692
-856.0000 -59.7931
-855.0000 -59.4037
-854.0000 -58.7670
-853.0000 -58.2713
-852.0000 -57.8986
-851.0000 -58.4785
-850.0000 -58.3759
-849.0000 -58.3788
-848.0000 -58.3288
-847.0000 -58.4539
-846.0000 -58.6404
-845.0000 -58.2416
-844.0000 -58.8789
-843.0000 -58.9166
-842.0000 -58.8443
-841.0000 -58.4891
-840.0000 -58.4630
-839.0000 -58.9412
-838.0000 -58.2005
-837.0000 -58.0389
-836.0000 -58.4726
-835.0000 -58.6746
-834.0000 -59.0511
-833.0000 -59.0682
-832.0000 -59.0379
-831.0000 -58.8932
-830.0000 -58.9923
-829.0000 -58.8694
-828.0000 -58.9119
-827.0000 -59.0596
-826.0000 -58.7292
-825.0000 -58.1929
-824.0000 -58.1162
-823.0000 -58.8247
-822.0000 -58.5246
-821.0000 -58.2837
-820.0000 -58.1810
-819.0000 -58.0962
-818.0000 -57.9133
-817.0000 -57.4601
-816.0000 -57.5641
-815.0000 -57.3372
-814.0000 -57.2136
-813.0000 -57.1939
-812.0000 -56.8640
-811.0000 -56.5856
-810.0000 -56.3612
-809.0000 -56.4775
-808.0000 -56.7071
-807.0000 -56.8374
-806.0000 -57.0415
-805.0000 -57.3631
-804.0000 -57.3947
-803.0000 -57.4968
-802.0000 -57.5095
-801.0000 -57.9839
-800.0000 -58.4276
-799.0000 -58.7458
-798.0000 -58.6860
-797.0000 -59.3066
-796.0000 -59.6903
-795.0000 -60.2137
-794.0000 -60.6461
-793.0000 -60.8839
-792.0000 -60.2988
-791.0000 -60.1507
-790.0000 -60.3446
-789.0000 -60.7554
-788.0000 -61.1948
-787.0000 -60.9002
-786.0000 -60.4395
-785.0000 -61.2210
-784.0000 -60.4132
-783.0000 -58.5355
-782.0000 -58.0800
-781.0000 -57.7751
-780.0000 -57.9641
-779.0000 -57.5669
-778.0000 -57.4707
-777.0000 -57.0898
-776.0000 -56.1568
-775.0000 -56.4435
-774.0000 -55.9896
-773.0000 -55.5731
-772.0000 -56.1733
-771.0000 -56.4637
-770.0000 -56.4940
-769.0000 -56.6613
-768.0000 -56.9409
-767.0000 -57.1820
-766.0000 -57.5943
-765.0000 -58.0103
-764.0000 -58.0325
-763.0000 -58.2169
-762.0000 -58.6103
-761.0000 -58.8884
-760.0000 -58.9467
-759.0000 -58.7987
-758.0000 -58.9672
-757.0000 -58.8628
-756.0000 -58.3467
-755.0000 -57.7050
-754.0000 -57.0367
-753.0000 -56.3649
-752.0000 -55.8634
-751.0000 -55.4648
-750.0000 -56.3673
-749.0000 -56.5387
-748.0000 -56.8330
-747.0000 -56.9959
-746.0000 -57.1319
-745.0000 -57.3925
-744.0000 -57.3108
-743.0000 -57.7539
-742.0000 -57.5801
-741.0000 -57.6103
-740.0000 -57.4507
-739.0000 -57.3220
-738.0000 -57.0691
-737.0000 -56.4747
-736.0000 -55.7701
-735.0000 -55.5222
-734.0000 -55.1752
-733.0000 -54.9728
-732.0000 -55.0336
-731.0000 -54.7476
-730.0000 -54.1792
-729.0000 -54.2419
-728.0000 -53.9731
-727.0000 -54.0194
-726.0000 -53.9898
-725.0000 -54.8119
-724.0000 -55.4044
-723.0000 -56.5192
-722.0000 -57.0822
-721.0000 -57.7676
-720.0000 -58.2872
-719.0000 -58.7025
-718.0000 -58.3819
-717.0000 -58.5593
-716.0000 -57.9731
-715.0000 -57.5843
-714.0000 -57.6209
-713.0000 -58.2781
-712.0000 -58.6474
-711.0000 -58.6268
-710.0000 -58.5136
-709.0000 -58.3397
-708.0000 -57.9234
-707.0000 -57.6693
-706.0000 -57.4266
-705.0000 -57.0311
-704.0000 -56.6420
-703.0000 -55.3037
-702.0000 -55.1717
-701.0000 -55.1401
-700.0000 -54.8042
-699.0000 -54.5665
-698.0000 -54.2672
-697.0000 -54.1294
-696.0000 -53.9289
-695.0000 -53.6846
-694.0000 -53.7522
-693.0000 -53.4619
-692.0000 -53.3231
-691.0000 -53.4026
-690.0000 -53.0929
-689.0000 -52.8373
-688.0000 -52.5401
-687.0000 -52.5002
-686.0000 -52.8555
-685.0000 -53.5670
-684.0000 -53.8388
-683.0000 -54.0047
-682.0000 -54.4951
-681.0000 -54.6895
-680.0000 -54.4411
-679.0000 -54.4821
-678.0000 -54.6605
-677.0000 -54.8887
-676.0000 -54.9803
-675.0000 -54.9787
-674.0000 -55.6253
-673.0000 -56.0900
-672.0000 -57.1343
-671.0000 -56.9897
-670.0000 -56.8634
-669.0000 -56.9240
-668.0000 -56.8968
-667.0000 -55.4821
-666.0000 -54.3359
-665.0000 -54.0274
-664.0000 -54.7058
-663.0000 -53.8751
-662.0000 -54.0142
-661.0000 -54.2704
-660.0000 -54.5854
-659.0000 -55.0186
-658.0000 -55.1500
-657.0000 -55.4452
-656.0000 -55.6759
-655.0000 -55.9940
-654.0000 -56.1962
-653.0000 -56.2885
-652.0000 -56.4458
-651.0000 -56.4472
-650.0000 -56.4552
-649.0000 -56.4774
-648.0000 -56.9700
-647.0000 -57.0304
-646.0000 -56.5647
-645.0000 -56.2402
-644.0000 -56.2717
-643.0000 -56.1585
-642.0000 -55.5993
-641.0000 -55.4664
-640.0000 -55.3985
-639.0000 -55.2361
-638.0000 -54.6567
-637.0000 -54.0940
-636.0000 -54.0087
-635.0000 -54.1073
-634.0000 -54.1163
-633.0000 -54.2495
-632.0000 -54.3865
-631.0000 -54.5722
-630.0000 -55.1482
-629.0000 -55.4285
-628.0000 -55.0519
-627.0000 -54.8194
-626.0000 -55.3726
-625.0000 -54.9963
-624.0000 -54.9612
-623.0000 -55.0000
-622.0000 -55.1981
-621.0000 -55.1026
-620.0000 -55.3443
-619.0000 -55.7250
-618.0000 -55.8452
-617.0000 -55.0527
-616.0000 -54.6336
-615.0000 -53.8398
-614.0000 -53.8488
-613.0000 -53.9391
-612.0000 -53.7665
-611.0000 -53.5685
-610.0000 -54.0300
-609.0000 -53.8148
-608.0000 -53.6895
-607.0000 -53.9268
-606.0000 -53.3522
-605.0000 -53.5946
-604.0000 -53.5917
-603.0000 -53.4355
-602.0000 -53.3855
-601.0000 -53.4711
-600.0000 -53.7541
-599.0000 -53.6768
-598.0000 -53.7208
-597.0000 -53.9527
-596.0000 -53.9489
-595.0000 -54.4684
-594.0000 -54.4037
-593.0000 -54.4195
-592.0000 -54.4670
-591.0000 -54.6418
-590.0000 -54.5460
-589.0000 -54.4320
-588.0000 -54.4423
-587.0000 -54.6435
-586.0000 -54.9075
-585.0000 -55.5996
-584.0000 -56.1176
-583.0000 -56.0441
-582.0000 -55.7284
-581.0000 -55.4095
-580.0000 -55.2191
-579.0000 -54.6380
-578.0000 -53.3175
-577.0000 -52.9442
-576.0000 -53.1372
-575.0000 -52.7954
-574.0000 -52.6266
-573.0000 -52.4255
-572.0000 -52.2198
-571.0000 -52.1324
-570.0000 -52.1424
-569.0000 -52.0888
-568.0000 -52.1957
-567.0000 -52.1216
-566.0000 -51.9652
-565.0000 -51.9619
-564.0000 -51.7659
-563.0000 -51.8277
-562.0000 -51.9869
-561.0000 -51.8255
-560.0000 -51.5786
-559.0000 -51.7289
-558.0000 -52.1358
-557.0000 -52.2547
-556.0000 -52.0543
-555.0000 -52.2490
-554.0000 -52.2509
-553.0000 -52.4852
-552.0000 -52.7788
-551.0000 -53.1834
-550.0000 -53.3835
-549.0000 -53.7338
-548.0000 -53.9743
-547.0000 -53.9944
-546.0000 -54.0739
-545.0000 -53.9304
-544.0000 -53.7783
-543.0000 -53.7535
-542.0000 -53.6432
-541.0000 -53.8246
-540.0000 -53.4283
-539.0000 -53.1016
-538.0000 -52.5594
-537.0000 -52.1054
-536.0000 -51.9500
-535.0000 -51.7321
-534.0000 -51.3920
-533.0000 -51.4768
-532.0000 -51.6234
-531.0000 -51.6071
-530.0000 -51.6034
-529.0000 -51.7334
-528.0000 -52.0212
-527.0000 -51.7107
-526.0000 -51.7514
-525.0000 -51.7304
-524.0000 -51.6938
-523.0000 -51.6701
-522.0000 -51.8187
-521.0000 -51.9953
-520.0000 -52.2920
-519.0000 -52.4153
-518.0000 -52.4261
-517.0000 -52.5153
-516.0000 -52.3746
-515.0000 -52.0126
-514.0000 -51.7902
-513.0000 -51.7654
-512.0000 -52.4881
-511.0000 -52.4222
-510.0000 -51.3497
-509.0000 -51.1707
-508.0000 -50.6381
-507.0000 -50.6718
-506.0000 -50.6131
-505.0000 -50.7523
-504.0000 -51.0180
-503.0000 -51.1614
-502.0000 -51.2547
-501.0000 -51.3159
-500.0000 -51.5394
-499.0000 -51.7553
-498.0000 -51.8244
-497.0000 -51.9378
-496.0000 -51.7757
-495.0000 -51.6745
-494.0000 -51.4548
-493.0000 -51.2875
-492.0000 -51.3330
-491.0000 -51.3874
-490.0000 -51.4680
-489.0000 -51.4589
-488.0000 -51.4573
-487.0000 -51.5683
-486.0000 -51.3393
-485.0000 -51.9284
-484.0000 -52.4161
-483.0000 -52.0450
-482.0000 -52.5380
-481.0000 -52.5478
-480.0000 -52.7696
-479.0000 -53.3235
-478.0000 -53.8335
-477.0000 -54.1771
-476.0000 -53.0824
-475.0000 -52.6063
-474.0000 -52.3929
-473.0000 -52.6564
-472.0000 -52.7998
-471.0000 -53.0315
-470.0000 -52.3942
-469.0000 -51.7504
-468.0000 -51.3556
-467.0000 -51.2685
-466.0000 -50.9967
-465.0000 -50.9650
-464.0000 -50.5324
-463.0000 -50.6559
-462.0000 -51.0191
-461.0000 -50.9341
-460.0000 -50.7581
-459.0000 -50.2168
-458.0000 -49.7834
-457.0000 -49.1797
-456.0000 -48.7914
-455.0000 -48.6377
-454.0000 -48.9270
-453.0000 -49.1517
-452.0000 -49.6008
-451.0000 -50.7496
-450.0000 -51.3564
-449.0000 -51.3961
-448.0000 -51.4250
-447.0000 -51.2234
-446.0000 -51.0334
-445.0000 -50.8959
-444.0000 -50.6186
-443.0000 -50.4320
-442.0000 -49.4079
-441.0000 -49.2383
-440.0000 -48.7588
-439.0000 -48.6219
-438.0000 -48.6483
-437.0000 -48.4809
-436.0000 -48.4530
-435.0000 -48.5696
-434.0000 -48.4457
-433.0000 -48.4438
-432.0000 -48.5825
-431.0000 -48.7492
-430.0000 -48.9730
-429.0000 -48.9388
-428.0000 -49.1186
-427.0000 -49.3885
-426.0000 -49.7459
-425.0000 -49.7060
-424.0000 -49.7226
-423.0000 -49.5866
-422.0000 -49.4203
-421.0000 -50.0025
-420.0000 -49.9513
-419.0000 -50.2010
-418.0000 -49.9429
-417.0000 -50.0664
-416.0000 -49.3186
-415.0000 -49.0642
-414.0000 -48.8051
-413.0000 -48.5535
-412.0000 -48.3470
-411.0000 -48.1579
-410.0000 -48.1393
-409.0000 -48.2132
-408.0000 -48.2954
-407.0000 -48.1267
-406.0000 -48.1796
-405.0000 -48.1955
-404.0000 -48.1706
-403.0000 -48.2054
-402.0000 -48.3287
-401.0000 -48.2797
-400.0000 -47.9199
-399.0000 -47.7326
-398.0000 -47.8077
-397.0000 -47.7079
-396.0000 -47.5313
-395.0000 -47.3521
-394.0000 -47.5384
-393.0000 -47.9925
-392.0000 -48.1401
-391.0000 -48.2174
-390.0000 -48.4944
-389.0000 -48.8946
-388.0000 -48.9541
-387.0000 -48.9381
-386.0000 -49.0379
-385.0000 -49.1014
-384.0000 -48.7445
-383.0000 -48.5975
-382.0000 -48.3960
-381.0000 -48.3082
-380.0000 -47.9247
-379.0000 -47.7960
-378.0000 -47.7776
-377.0000 -47.4937
-376.0000 -47.2611
-375.0000 -47.2365
-374.0000 -47.3214
-373.0000 -47.2407
-372.0000 -47.0363
-371.0000 -46.8651
-370.0000 -46.8191
-369.0000 -47.1533
-368.0000 -47.1977
-367.0000 -47.0870
-366.0000 -47.0700
-365.0000 -46.7491
-364.0000 -46.2956
-363.0000 -46.1825
-362.0000 -45.5746
-361.0000 -45.2312
-360.0000 -45.2524
-359.0000 -44.8290
-358.0000 -44.6662
-357.0000 -45.1585
-356.0000 -45.2130
-355.0000 -45.4836
-354.0000 -45.6034
-353.0000 -45.4474
-352.0000 -45.7910
-351.0000 -45.5990
-350.0000 -45.4517
-349.0000 -45.7081
-348.0000 -45.7612
-347.0000 -45.7448
-346.0000 -45.9186
-345.0000 -45.2685
-344.0000 -45.5639
-343.0000 -45.7965
-342.0000 -45.9093
-341.0000 -46.0917
-340.0000 -46.4834
-339.0000 -46.6722
-338.0000 -46.6589
-337.0000 -45.8569
-336.0000 -44.9778
-335.0000 -44.2342
-334.0000 -44.2758
-333.0000 -44.5225
-332.0000 -45.0316
-331.0000 -45.5849
-330.0000 -45.3679
-329.0000 -45.4056
-328.0000 -45.2791
-327.0000 -45.3929
-326.0000 -45.4955
-325.0000 -44.9669
-324.0000 -44.8594
-323.0000 -44.8175
-322.0000 -45.2455
-321.0000 -45.4888
-320.0000 -45.9585
-319.0000 -46.1758
-318.0000 -46.1717
-317.0000 -46.2496
-316.0000 -45.8046
-315.0000 -45.7488
-314.0000 -45.8097
-313.0000 -45.3054
-312.0000 -45.2754
-311.0000 -45.1489
-310.0000 -44.9818
-309.0000 -45.4042
-308.0000 -45.2558
-307.0000 -45.0768
-306.0000 -44.7519
-305.0000 -44.5640
-304.0000 -44.5178
-303.0000 -44.3658
-302.0000 -44.3709
-301.0000 -44.4809
-300.0000 -44.5278
-299.0000 -44.7270
-298.0000 -44.7154
-297.0000 -44.9054
-296.0000 -45.2403
-295.0000 -45.2774
-294.0000 -45.3644
-293.0000 -45.6219
-292.0000 -45.6698
-291.0000 -45.8840
-290.0000 -45.8234
-289.0000 -45.7268
-288.0000 -45.1439
-287.0000 -44.9901
-286.0000 -44.8339
-285.0000 -44.4983
-284.0000 -44.5040
-283.0000 -44.7238
-282.0000 -44.8353
-281.0000 -44.8818
-280.0000 -44.8759
-279.0000 -44.8933
-278.0000 -44.9648
-277.0000 -44.8455
-276.0000 -44.8447
-275.0000 -44.7190
-274.0000 -44.6199
-273.0000 -44.4121
-272.0000 -44.0565
-271.0000 -44.0134
-270.0000 -44.0092
-269.0000 -43.6920
-268.0000 -43.6129
-267.0000 -43.5596
-266.0000 -43.6207
-265.0000 -44.2472
-264.0000 -44.2076
-263.0000 -44.4300
-262.0000 -44.2192
-261.0000 -43.5819
-260.0000 -43.5584
-259.0000 -43.5587
-258.0000 -43.3851
-257.0000 -43.2715
-256.0000 -42.9784
-255.0000 -42.8034
-254.0000 -42.5604
-253.0000 -42.1115
-252.0000 -42.0119
-251.0000 -42.0756
-250.0000 -41.8898
-249.0000 -42.0332
-248.0000 -42.2499
-247.0000 -42.4358
-246.0000 -42.9068
-245.0000 -43.1962
-244.0000 -42.9627
-243.0000 -42.9097
-242.0000 -42.7835
-241.0000 -42.8055
-240.0000 -42.9151
-239.0000 -42.9216
-238.0000 -42.7975
-237.0000 -42.9738
-236.0000 -42.8818
-235.0000 -42.5340
-234.0000 -42.3872
-233.0000 -42.5015
-232.0000 -42.7789
-231.0000 -42.5957
-230.0000 -42.5008
-229.0000 -42.3309
-228.0000 -42.0045
-227.0000 -42.0007
-226.0000 -42.1751
-225.0000 -42.1824
-224.0000 -42.1410
-223.0000 -42.1049
-222.0000 -42.0843
-221.0000 -42.0570
-220.0000 -42.2167
-219.0000 -42.1065
-218.0000 -41.8128
-217.0000 -41.5654
-216.0000 -41.5327
-215.0000 -41.5607
-214.0000 -41.5448
-213.0000 -41.6215
-212.0000 -41.7865
-211.0000 -41.7519
-210.0000 -41.8295
-209.0000 -41.7588
-208.0000 -41.5754
-207.0000 -41.4290
-206.0000 -41.5179
-205.0000 -41.2472
-204.0000 -41.2204
-203.0000 -40.9802
-202.0000 -40.6253
-201.0000 -40.2757
-200.0000 -40.1137
-199.0000 -39.8823
-198.0000 -39.8031
-197.0000 -39.8870
-196.0000 -40.0239
-195.0000 -39.9258
-194.0000 -40.0109
-193.0000 -40.0686
-192.0000 -40.2838
-191.0000 -40.4184
-190.0000 -40.4760
-189.0000 -40.8022
-188.0000 -40.6028
-187.0000 -40.5061
-186.0000 -40.5372
-185.0000 -40.4355
-184.0000 -40.2554
-183.0000 -40.0809
-182.0000 -40.1640
-181.0000 -40.1981
-180.0000 -40.2819
-179.0000 -40.2356
-178.0000 -40.1679
-177.0000 -40.1872
-176.0000 -40.1766
-175.0000 -40.1200
-174.0000 -39.9981
-173.0000 -39.7181
-172.0000 -39.8169
-171.0000 -39.7638
-170.0000 -39.8291
-169.0000 -39.6415
-168.0000 -39.4794
-167.0000 -39.3040
-166.0000 -39.2589
-165.0000 -39.3071
-164.0000 -39.4162
-163.0000 -39.2700
-162.0000 -39.2935
-161.0000 -39.2908
-160.0000 -39.2370
-159.0000 -39.3464
-158.0000 -39.3019
-157.0000 -39.2949
-156.0000 -39.2443
-155.0000 -39.2821
-154.0000 -39.4471
-153.0000 -39.4428
-152.0000 -39.6262
-151.0000 -39.4273
-150.0000 -39.3709
-149.0000 -39.1111
-148.0000 -39.4799
-147.0000 -39.7070
-146.0000 -39.5202
-145.0000 -39.5882
-144.0000 -39.4390
-143.0000 -39.1173
-142.0000 -38.7607
-141.0000 -38.5033
-140.0000 -38.3083
-139.0000 -38.0446
-138.0000 -37.9106
-137.0000 -37.4419
-136.0000 -37.2454
-135.0000 -37.0121
-134.0000 -36.6815
-133.0000 -36.8245
-132.0000 -36.8192
-131.0000 -36.9026
-130.0000 -37.0899
-129.0000 -37.2648
-128.0000 -37.1831
-127.0000 -37.1853
-126.0000 -37.3638
-125.0000 -37.3628
-124.0000 -37.1927
-123.0000 -37.2139
-122.0000 -37.0385
-121.0000 -36.8317
-120.0000 -36.7135
-119.0000 -36.6856
-118.0000 -36.5830
-117.0000 -36.5808
-116.0000 -36.5246
-115.0000 -36.4465
-114.0000 -36.5627
-113.0000 -36.6423
-112.0000 -36.3887
-111.0000 -36.6308
-110.0000 -36.8445
-109.0000 -36.7959
-108.0000 -36.4594
-107.0000 -36.4733
-106.0000 -36.3724
-105.0000 -36.3589
-104.0000 -36.2550
-103.0000 -36.2416
-102.0000 -36.4001
-101.0000 -36.4518
-100.0000 -39.3326
-99.0000 -40.4587
-98.0000 -38.1316
-97.0000 -37.2253
-96.0000 -36.8972
-95.0000 -36.1635
-94.0000 -36.1708
-93.0000 -35.9340
-92.0000 -35.7178
-91.0000 -35.6577
-90.0000 -35.7293
-89.0000 -35.7812
-88.0000 -35.8333
-87.0000 -36.1143
-86.0000 -36.1297
-85.0000 -36.2670
-84.0000 -36.2390
-83.0000 -36.0187
-82.0000 -35.9005
-81.0000 -35.9352
-80.0000 -36.2526
-79.0000 -36.1027
-78.0000 -35.8193
-77.0000 -35.6326
-76.0000 -35.6741
-75.0000 -35.7244
-74.0000 -35.7466
-73.0000 -35.7093
-72.0000 -35.5581
-71.0000 -35.4189
-70.0000 -35.4609
-69.0000 -35.3800
-68.0000 -35.2086
-67.0000 -34.9122
-66.0000 -34.7292
-65.0000 -34.6006
-64.0000 -34.6472
-63.0000 -34.5560
-62.0000 -34.4849
-61.0000 -34.3569
-60.0000 -34.2527
-59.0000 -34.2850
-58.0000 -34.1721
-57.0000 -33.9231
-56.0000 -33.7260
-55.0000 -33.5706
-54.0000 -33.2002
-53.0000 -33.0364
-52.0000 -32.9936
-51.0000 -32.9688
-50.0000 -33.0126
-49.0000 -33.3832
-48.0000 -33.3019
-47.0000 -33.5201
-46.0000 -33.6256
-45.0000 -33.6772
-44.0000 -33.6812
-43.0000 -33.7164
-42.0000 -33.7247
-41.0000 -33.8185
-40.0000 -33.8414
-39.0000 -33.7495
-38.0000 -33.7272
-37.0000 -33.9995
-36.0000 -33.9323
-35.0000 -33.9999
-34.0000 -33.9931
-33.0000 -34.0481
-32.0000 -33.8946
-31.0000 -33.8616
-30.0000 -33.9415
-29.0000 -33.9435
-28.0000 -33.7800
-27.0000 -33.7171
-26.0000 -33.4815
-25.0000 -33.3574
-24.0000 -33.1522
-23.0000 -32.8239
-22.0000 -32.5768
-21.0000 -32.2778
-20.0000 -31.8461
-19.0000 -31.5766
-18.0000 -31.2213
-17.0000 -30.8711
-16.0000 -30.4332
-15.0000 -30.0921
-14.0000 -29.6514
-13.0000 -29.1391
-12.0000 -28.4943
-11.0000 -27.6951
-10.0000 -26.7697
-9.0000 -25.8150
-8.0000 -24.6381
-7.0000 -23.3315
-6.0000 -21.9467
-5.0000 -20.2984
-4.0000 -18.3745
-3.0000 -15.7202
-2.0000 -12.9564
-1.0000 -9.8176
0.0000 -11.4780
1.0000 -13.8036
2.0000 -18.1589
3.0000 -21.1700
4.0000 -22.0527
5.0000 -23.7677
6.0000 -24.7849
7.0000 -25.7612
8.0000 -26.5566
9.0000 -27.2638
10.0000 -28.0885
11.0000 -28.9146
12.0000 -29.9297
13.0000 -30.7945
14.0000 -31.6915
15.0000 -31.9553
16.0000 -32.5874
17.0000 -33.3877
18.0000 -33.9510
19.0000 -34.5095
20.0000 -34.9952
21.0000 -35.5647
22.0000 -35.9920
23.0000 -36.4592
24.0000 -36.9914
25.0000 -37.5472
26.0000 -38.2084
27.0000 -38.7982
28.0000 -39.3091
29.0000 -39.7347
30.0000 -40.1821
31.0000 -40.4785
32.0000 -40.8383
33.0000 -41.1333
34.0000 -41.6407
35.0000 -41.9765
36.0000 -42.2201
37.0000 -42.6375
38.0000 -43.0673
39.0000 -43.5079
40.0000 -44.1178
41.0000 -44.4953
42.0000 -45.1429
43.0000 -45.8379
44.0000 -46.6039
45.0000 -46.5017
46.0000 -46.7113
47.0000 -46.9830
48.0000 -47.1892
49.0000 -47.5042
50.0000 -47.9806
51.0000 -48.3869
52.0000 -48.2843
53.0000 -48.7362
54.0000 -49.0011
55.0000 -49.3843
56.0000 -49.6141
57.0000 -49.0403
58.0000 -48.6423
59.0000 -47.6847
60.0000 -47.3484
61.0000 -46.7013
62.0000 -46.0244
63.0000 -45.6033
64.0000 -45.1085
65.0000 -44.9756
66.0000 -44.8691
67.0000 -44.7265
68.0000 -44.3894
69.0000 -44.1461
70.0000 -44.0116
71.0000 -43.7938
72.0000 -43.6507
73.0000 -43.4726
74.0000 -43.1839
75.0000 -43.1772
76.0000 -43.0365
77.0000 -42.9591
78.0000 -42.7655
79.0000 -42.6841
80.0000 -42.9438
81.0000 -42.6840
82.0000 -42.6190
83.0000 -42.5725
84.0000 -42.6248
85.0000 -42.6072
86.0000 -42.4771
87.0000 -42.4091
88.0000 -42.2602
89.0000 -42.0141
90.0000 -41.6276
91.0000 -41.4549
92.0000 -41.2493
93.0000 -41.0467
94.0000 -40.7526
95.0000 -40.5545
96.0000 -40.3399
97.0000 -40.2133
98.0000 -40.2272
99.0000 -40.2821
100.0000 -40.2068
101.0000 -40.2371
102.0000 -40.2238
103.0000 -40.2097
104.0000 -40.2055
105.0000 -40.2965
106.0000 -40.4533
107.0000 -40.6029
108.0000 -40.6096
109.0000 -40.6469
110.0000 -40.7496
111.0000 -40.7877
112.0000 -40.9414
113.0000 -41.0805
114.0000 -41.0677
115.0000 -41.0822
116.0000 -40.9487
117.0000 -40.9035
118.0000 -40.9983
119.0000 -40.9620
120.0000 -41.0512
121.0000 -41.1786
122.0000 -41.1991
123.0000 -41.3394
124.0000 -41.2324
125.0000 -41.0139
126.0000 -40.9768
127.0000 -40.8221
128.0000 -40.6668
129.0000 -40.6901
130.0000 -40.6794
131.0000 -40.7832
132.0000 -40.6922
133.0000 -40.6605
134.0000 -40.6804
135.0000 -40.6574
136.0000 -40.6503
137.0000 -40.6975
138.0000 -40.9998
139.0000 -40.9398
140.0000 -41.0547
141.0000 -41.2545
142.0000 -41.3265
143.0000 -41.3431
144.0000 -41.3001
145.0000 -41.3264
146.0000 -41.2463
147.0000 -41.2542
148.0000 -41.3283
149.0000 -41.3435
150.0000 -41.2998
151.0000 -41.3751
152.0000 -41.4839
153.0000 -41.6512
154.0000 -41.8337
155.0000 -42.0202
156.0000 -42.1820
157.0000 -42.2681
158.0000 -42.6288
159.0000 -42.7642
160.0000 -42.7646
161.0000 -42.8087
162.0000 -42.8692
163.0000 -42.9117
164.0000 -42.9828
165.0000 -42.9733
166.0000 -42.9301
167.0000 -42.8519
168.0000 -42.6817
169.0000 -42.4384
170.0000 -42.1593
171.0000 -41.9211
172.0000 -41.8433
173.0000 -41.7323
174.0000 -41.6252
175.0000 -41.6234
176.0000 -41.6337
177.0000 -41.7860
178.0000 -41.9275
179.0000 -42.1054
180.0000 -42.3584
181.0000 -42.5071
182.0000 -42.9280
183.0000 -42.9738
184.0000 -43.1476
185.0000 -43.3901
186.0000 -43.3341
187.0000 -43.1462
188.0000 -43.0013
189.0000 -42.6868
190.0000 -42.6325
191.0000 -42.6802
192.0000 -42.6074
193.0000 -42.6861
194.0000 -42.6879
195.0000 -42.8553
196.0000 -42.9974
197.0000 -42.9944
198.0000 -42.8794
199.0000 -42.8403
200.0000 -42.8991
201.0000 -42.9674
202.0000 -42.9892
203.0000 -43.0031
204.0000 -43.1244
205.0000 -43.0626
206.0000 -43.0728
207.0000 -43.0236
208.0000 -42.9928
209.0000 -42.9534
210.0000 -43.0239
211.0000 -42.9570
212.0000 -42.9503
213.0000 -43.0506
214.0000 -42.9552
215.0000 -42.8439
216.0000 -42.8707
217.0000 -43.0619
218.0000 -43.1459
219.0000 -43.2570
220.0000 -43.2920
221.0000 -43.2580
222.0000 -43.3178
223.0000 -43.1661
224.0000 -43.3088
225.0000 -43.3083
226.0000 -43.4365
227.0000 -43.3343
228.0000 -43.6654
229.0000 -43.7633
230.0000 -43.6060
231.0000 -43.6562
232.0000 -43.8485
233.0000 -43.7802
234.0000 -43.5652
235.0000 -43.4922
236.0000 -43.4483
237.0000 -43.3491
238.0000 -43.5822
239.0000 -43.6678
240.0000 -43.7674
241.0000 -43.6544
242.0000 -43.6750
243.0000 -43.7720
244.0000 -44.0391
245.0000 -44.3467
246.0000 -44.6179
247.0000 -44.7745
248.0000 -44.6745
249.0000 -44.9049
250.0000 -45.0854
251.0000 -45.0737
252.0000 -45.1119
253.0000 -45.2590
254.0000 -45.3288
255.0000 -45.6017
256.0000 -45.5735
257.0000 -45.6194
258.0000 -45.8256
259.0000 -45.7436
260.0000 -46.0425
261.0000 -46.1039
262.0000 -45.8707
263.0000 -46.0616
264.0000 -45.9117
265.0000 -45.7899
266.0000 -45.5416
267.0000 -45.4642
268.0000 -45.3586
269.0000 -45.0575
270.0000 -44.8470
271.0000 -44.8304
272.0000 -44.5942
273.0000 -44.5341
274.0000 -44.4694
275.0000 -44.5723
276.0000 -44.6543
277.0000 -44.8774
278.0000 -45.1594
279.0000 -45.3438
280.0000 -45.2639
281.0000 -45.5310
282.0000 -45.6445
283.0000 -45.7041
284.0000 -45.6599
285.0000 -45.5337
286.0000 -45.5611
287.0000 -45.6163
288.0000 -45.7765
289.0000 -45.8375
290.0000 -45.7681
291.0000 -45.7311
292.0000 -45.7661
293.0000 -45.8267
294.0000 -45.8824
295.0000 -45.8898
296.0000 -45.9468
297.0000 -45.9257
298.0000 -45.8991
299.0000 -45.8164
300.0000 -45.7907
301.0000 -45.7988
302.0000 -45.9027
303.0000 -45.8640
304.0000 -45.8446
305.0000 -45.7759
306.0000 -45.8720
307.0000 -45.8750
308.0000 -45.7248
309.0000 -45.6741
310.0000 -45.5719
311.0000 -45.7837
312.0000 -45.9189
313.0000 -45.9708
314.0000 -46.0966
315.0000 -46.3018
316.0000 -46.5999
317.0000 -46.2844
318.0000 -46.3202
319.0000 -45.8965
320.0000 -46.2324
321.0000 -46.4988
322.0000 -46.5986
323.0000 -46.5503
324.0000 -47.0056
325.0000 -47.1540
326.0000 -47.5579
327.0000 -47.5412
328.0000 -47.6096
329.0000 -47.8128
330.0000 -47.8000
331.0000 -47.8515
332.0000 -48.6187
333.0000 -49.3253
334.0000 -50.0917
335.0000 -51.0215
336.0000 -51.2573
337.0000 -50.3532
338.0000 -49.4213
339.0000 -49.0236
340.0000 -48.7586
341.0000 -48.9085
342.0000 -48.6574
343.0000 -48.3021
344.0000 -48.0739
345.0000 -47.6043
346.0000 -47.5158
347.0000 -47.4899
348.0000 -47.3713
349.0000 -47.2619
350.0000 -47.3768
351.0000 -47.1879
352.0000 -47.1176
353.0000 -47.2401
354.0000 -47.4878
355.0000 -47.8294
356.0000 -48.3683
357.0000 -48.7515
358.0000 -49.1122
359.0000 -49.2746
360.0000 -49.3424
361.0000 -49.3767
362.0000 -49.1868
363.0000 -49.0421
364.0000 -49.3821
365.0000 -49.0410
366.0000 -48.5394
367.0000 -48.0355
368.0000 -47.9254
369.0000 -47.5185
370.0000 -47.5443
371.0000 -47.5688
372.0000 -47.4471
373.0000 -47.3882
374.0000 -47.5355
375.0000 -47.7755
376.0000 -47.8938
377.0000 -47.8741
378.0000 -48.1789
379.0000 -48.0909
380.0000 -48.0286
381.0000 -47.8660
382.0000 -48.0279
383.0000 -47.8954
384.0000 -47.8070
385.0000 -47.6906
386.0000 -48.0900
387.0000 -48.4602
388.0000 -48.8350
389.0000 -48.9189
390.0000 -49.1952
391.0000 -49.1918
392.0000 -49.2680
393.0000 -49.3051
394.0000 -49.3971
395.0000 -49.4390
396.0000 -49.5047
397.0000 -49.5059
398.0000 -49.7541
399.0000 -49.6356
400.0000 -49.5542
401.0000 -49.2990
402.0000 -49.3083
403.0000 -49.5037
404.0000 -49.5865
405.0000 -49.7722
406.0000 -50.0657
407.0000 -50.1801
408.0000 -49.9611
409.0000 -49.9759
410.0000 -50.0253
411.0000 -49.9072
412.0000 -49.8471
413.0000 -49.9050
414.0000 -49.7540
415.0000 -49.5832
416.0000 -49.6301
417.0000 -49.5938
418.0000 -49.4793
419.0000 -49.1112
420.0000 -48.8029
421.0000 -48.7905
422.0000 -48.8530
423.0000 -48.8866
424.0000 -48.8188
425.0000 -48.5855
426.0000 -48.5184
427.0000 -48.4918
428.0000 -48.4088
429.0000 -48.2593
430.0000 -48.4006
431.0000 -48.5713
432.0000 -48.8601
433.0000 -49.1552
434.0000 -49.4796
435.0000 -49.5127
436.0000 -49.7046
437.0000 -49.9988
438.0000 -50.4072
439.0000 -50.2874
440.0000 -50.2680
441.0000 -50.2160
442.0000 -50.1474
443.0000 -50.0536
444.0000 -50.0013
445.0000 -49.9295
446.0000 -49.9242
447.0000 -49.9737
448.0000 -50.2961
449.0000 -50.0549
450.0000 -50.0098
451.0000 -50.2722
452.0000 -50.3705
453.0000 -50.2220
454.0000 -49.9661
455.0000 -50.2429
456.0000 -50.4015
457.0000 -50.4379
458.0000 -50.5220
459.0000 -50.4740
460.0000 -50.7081
461.0000 -51.1047
462.0000 -51.1690
463.0000 -51.5363
464.0000 -51.4023
465.0000 -51.4471
466.0000 -50.9975
467.0000 -50.6194
468.0000 -51.1622
469.0000 -51.0243
470.0000 -50.3840
471.0000 -50.2952
472.0000 -50.1782
473.0000 -50.3249
474.0000 -50.9180
475.0000 -50.3542
476.0000 -50.1333
477.0000 -50.3513
478.0000 -50.3752
479.0000 -50.7914
480.0000 -51.3431
481.0000 -51.5511
482.0000 -51.1642
483.0000 -51.2570
484.0000 -51.2031
485.0000 -51.4300
486.0000 -51.7041
487.0000 -51.6600
488.0000 -51.6666
489.0000 -51.9985
490.0000 -52.0741
491.0000 -52.0030
492.0000 -51.7143
493.0000 -51.5062
494.0000 -51.3120
495.0000 -51.5646
496.0000 -51.4850
497.0000 -51.4785
498.0000 -51.3998
499.0000 -51.2967
500.0000 -51.2097
501.0000 -51.1610
502.0000 -51.3466
503.0000 -51.3472
504.0000 -51.3143
505.0000 -51.3382
506.0000 -51.3010
507.0000 -51.3142
508.0000 -51.7584
509.0000 -51.7862
510.0000 -51.9415
511.0000 -52.0076
512.0000 -52.2958
513.0000 -52.3630
514.0000 -52.6589
515.0000 -52.8929
516.0000 -52.9153
517.0000 -53.1246
518.0000 -53.0960
519.0000 -52.8602
520.0000 -52.8066
521.0000 -52.6178
522.0000 -52.7581
523.0000 -52.8479
524.0000 -53.2165
525.0000 -53.5103
526.0000 -53.5267
527.0000 -53.3536
528.0000 -53.8445
529.0000 -53.9256
530.0000 -54.1268
531.0000 -54.3794
532.0000 -54.2204
533.0000 -54.4229
534.0000 -54.0022
535.0000 -53.4533
536.0000 -54.1760
537.0000 -53.5925
538.0000 -53.5228
539.0000 -53.3031
540.0000 -53.1375
541.0000 -53.7715
542.0000 -53.8416
543.0000 -53.8557
544.0000 -53.6898
545.0000 -53.5051
546.0000 -53.0694
547.0000 -53.0130
548.0000 -52.9739
549.0000 -52.8070
550.0000 -52.9814
551.0000 -53.1665
552.0000 -53.0933
553.0000 -53.0393
554.0000 -53.5617
555.0000 -54.1724
556.0000 -54.4686
557.0000 -54.4196
558.0000 -54.6496
559.0000 -54.9225
560.0000 -54.9619
561.0000 -55.3041
562.0000 -55.4412
563.0000 -55.4949
564.0000 -55.3475
565.0000 -55.3735
566.0000 -55.3149
567.0000 -55.1654
568.0000 -55.0189
569.0000 -55.0371
570.0000 -54.9289
571.0000 -54.6309
572.0000 -54.4506
573.0000 -53.8899
574.0000 -53.6284
575.0000 -53.7414
576.0000 -53.9853
577.0000 -53.8432
578.0000 -54.0406
579.0000 -53.5848
580.0000 -53.7811
581.0000 -53.8328
582.0000 -53.4885
583.0000 -53.6619
584.0000 -53.9864
585.0000 -54.1572
586.0000 -54.1359
587.0000 -54.3770
588.0000 -54.2651
589.0000 -54.2532
590.0000 -54.3835
591.0000 -54.2142
592.0000 -54.0016
593.0000 -53.9205
594.0000 -53.4793
595.0000 -53.2581
596.0000 -53.0289
597.0000 -52.8778
598.0000 -52.7701
599.0000 -52.8443
600.0000 -52.9707
601.0000 -52.9257
602.0000 -53.1140
603.0000 -53.1356
604.0000 -52.8991
605.0000 -52.8257
606.0000 -52.8375
607.0000 -52.1785
608.0000 -52.0799
609.0000 -51.9688
610.0000 -51.8924
611.0000 -51.8490
612.0000 -52.6167
613.0000 -53.0952
614.0000 -53.5136
615.0000 -54.1698
616.0000 -54.8682
617.0000 -56.7929
618.0000 -57.6430
619.0000 -58.1977
620.0000 -57.8544
621.0000 -58.6299
622.0000 -58.2528
623.0000 -57.5396
624.0000 -56.8802
625.0000 -56.6464
626.0000 -56.0415
627.0000 -55.9903
628.0000 -55.4783
629.0000 -55.0803
630.0000 -54.8442
631.0000 -54.7273
632.0000 -54.7511
633.0000 -54.9068
634.0000 -54.8648
635.0000 -54.8557
636.0000 -55.0532
637.0000 -54.9723
638.0000 -55.1037
639.0000 -55.0941
640.0000 -54.9050
641.0000 -55.2304
642.0000 -55.2527
643.0000 -55.0849
644.0000 -54.9289
645.0000 -54.7848
646.0000 -54.6881
647.0000 -54.7469
648.0000 -55.0748
649.0000 -55.0974
650.0000 -55.0244
651.0000 -55.3869
652.0000 -55.5801
653.0000 -55.5896
654.0000 -55.8170
655.0000 -55.7195
656.0000 -55.9061
657.0000 -55.7828
658.0000 -55.8181
659.0000 -55.9411
660.0000 -55.8667
661.0000 -55.9932
662.0000 -55.7440
663.0000 -55.5543
664.0000 -55.2224
665.0000 -55.4157
666.0000 -56.0656
667.0000 -56.6384
668.0000 -57.0884
669.0000 -58.1074
670.0000 -58.7439
671.0000 -58.4148
672.0000 -58.7113
673.0000 -58.1656
674.0000 -57.9505
675.0000 -58.0726
676.0000 -58.2794
677.0000 -58.7994
678.0000 -58.3458
679.0000 -58.2793
680.0000 -57.9435
681.0000 -57.5456
682.0000 -57.3932
683.0000 -56.6057
684.0000 -56.3069
685.0000 -55.8931
686.0000 -56.3673
687.0000 -56.5374
688.0000 -56.2877
689.0000 -56.2260
690.0000 -57.0449
691.0000 -57.3067
692.0000 -57.4179
693.0000 -57.7038
694.0000 -57.4795
695.0000 -57.3794
696.0000 -57.0541
697.0000 -56.9401
698.0000 -56.6162
699.0000 -56.3406
700.0000 -56.2747
701.0000 -55.8941
702.0000 -55.8815
703.0000 -56.2341
704.0000 -56.3775
705.0000 -56.5724
706.0000 -56.3278
707.0000 -56.5642
708.0000 -56.0785
709.0000 -56.3597
710.0000 -56.8310
711.0000 -57.1919
712.0000 -57.3616
713.0000 -57.4508
714.0000 -57.5670
715.0000 -57.7960
716.0000 -58.0678
717.0000 -58.3342
718.0000 -58.2060
719.0000 -57.8187
720.0000 -58.1139
721.0000 -58.0652
722.0000 -57.4911
723.0000 -57.2741
724.0000 -56.8376
725.0000 -56.2354
726.0000 -55.9382
727.0000 -56.1519
728.0000 -56.1891
729.0000 -56.1776
730.0000 -56.2331
731.0000 -56.4265
732.0000 -56.5997
733.0000 -56.5962
734.0000 -56.3611
735.0000 -56.3767
736.0000 -56.6576
737.0000 -56.9664
738.0000 -57.4737
739.0000 -57.7252
740.0000 -57.3633
741.0000 -57.3654
742.0000 -57.7949
743.0000 -57.9916
744.0000 -57.9692
745.0000 -58.1502
746.0000 -58.4397
747.0000 -58.9331
748.0000 -59.0203
749.0000 -58.7024
750.0000 -58.9900
751.0000 -58.4296
752.0000 -57.9099
753.0000 -57.8435
754.0000 -58.3493
755.0000 -58.0711
756.0000 -58.2150
757.0000 -58.1297
758.0000 -57.5730
759.0000 -57.7021
760.0000 -57.8191
761.0000 -57.3910
762.0000 -57.4921
763.0000 -57.3221
764.0000 -57.2773
765.0000 -57.4026
766.0000 -57.4058
767.0000 -57.3823
768.0000 -57.1784
769.0000 -57.0003
770.0000 -57.2885
771.0000 -57.7191
772.0000 -58.0951
773.0000 -58.2409
774.0000 -58.3921
775.0000 -58.8483
776.0000 -59.0151
777.0000 -59.2981
778.0000 -59.0320
779.0000 -59.1438
780.0000 -59.8149
781.0000 -59.6284
782.0000 -60.1436
783.0000 -60.8454
784.0000 -61.0391
785.0000 -61.2859
786.0000 -61.7480
787.0000 -62.3784
788.0000 -61.9112
789.0000 -61.2743
790.0000 -60.7451
791.0000 -59.8724
792.0000 -58.6904
793.0000 -57.9381
794.0000 -57.2033
795.0000 -56.8416
796.0000 -56.8600
797.0000 -56.3268
798.0000 -56.0533
799.0000 -56.0798
800.0000 -56.3739
801.0000 -57.0468
802.0000 -56.8241
803.0000 -57.4392
804.0000 -57.5934
805.0000 -58.3658
806.0000 -58.4435
807.0000 -58.4566
808.0000 -58.4893
809.0000 -58.6971
810.0000 -59.1721
811.0000 -59.4523
812.0000 -59.0713
813.0000 -59.7180
814.0000 -59.8011
815.0000 -59.4823
816.0000 -59.6161
817.0000 -59.5313
818.0000 -59.2017
819.0000 -58.8872
820.0000 -58.5685
821.0000 -58.5768
822.0000 -58.6380
823.0000 -58.8724
824.0000 -58.8702
825.0000 -59.2645
826.0000 -59.6594
827.0000 -60.3589
828.0000 -60.4725
829.0000 -61.2458
830.0000 -61.5137
831.0000 -61.7647
832.0000 -61.7474
833.0000 -61.0560
834.0000 -60.6120
835.0000 -60.0428
836.0000 -59.3467
837.0000 -59.3737
838.0000 -58.8961
839.0000 -58.7211
840.0000 -58.2820
841.0000 -57.5995
842.0000 -57.4218
843.0000 -56.9863
844.0000 -56.3374
845.0000 -55.8158
846.0000 -55.7724
847.0000 -55.4222
848.0000 -55.0844
849.0000 -54.7825
850.0000 -54.9502
851.0000 -55.2067
852.0000 -55.9066
853.0000 -56.1378
854.0000 -56.7607
855.0000 -57.1565
856.0000 -57.6853
857.0000 -59.3702
858.0000 -59.9017
859.0000 -60.4834
860.0000 -61.0023
861.0000 -62.2244
862.0000 -61.3362
863.0000 -60.5181
864.0000 -60.4404
865.0000 -61.2946
866.0000 -61.1258
867.0000 -60.9145
868.0000 -60.7232
869.0000 -60.4190
870.0000 -60.2670
871.0000 -60.3296
872.0000 -60.6534
873.0000 -61.0630
874.0000 -60.9304
875.0000 -60.9611
876.0000 -60.3751
877.0000 -60.2218
878.0000 -58.9271
879.0000 -58.5572
880.0000 -57.4877
881.0000 -57.7678
882.0000 -57.6520
883.0000 -57.4264
884.0000 -57.1632
885.0000 -56.7954
886.0000 -56.8044
887.0000 -56.8393
888.0000 -56.5978
889.0000 -57.1162
890.0000 -57.1448
891.0000 -57.4570
892.0000 -57.7086
893.0000 -57.3326
894.0000 -57.8029
895.0000 -58.5044
896.0000 -59.2034
897.0000 -59.8871
898.0000 -60.0288
899.0000 -60.7798
900.0000 -60.9337
901.0000 -61.1721
902.0000 -60.9462
903.0000 -61.0501
904.0000 -60.9558
905.0000 -60.4714
906.0000 -61.3416
907.0000 -61.2794
908.0000 -61.2017
909.0000 -61.9724
910.0000 -61.8685
911.0000 -62.0980
912.0000 -61.4165
913.0000 -60.0974
914.0000 -59.6401
915.0000 -59.9053
916.0000 -59.4638
917.0000 -59.7790
918.0000 -58.0738
919.0000 -57.1376
920.0000 -56.0181
921.0000 -55.6311
922.0000 -57.5507
923.0000 -57.2994
924.0000 -56.5828
925.0000 -56.9054
926.0000 -57.6167
927.0000 -57.5125
928.0000 -57.4279
929.0000 -57.2832
930.0000 -57.0670
931.0000 -57.8381
932.0000 -57.3498
933.0000 -57.3562
934.0000 -58.0271
935.0000 -58.1213
936.0000 -59.2276
937.0000 -60.2991
938.0000 -60.7677
939.0000 -61.3771
940.0000 -61.2713
941.0000 -61.0237
942.0000 -60.0683
943.0000 -60.4300
944.0000 -59.4172
945.0000 -59.1257
946.0000 -59.2072
947.0000 -60.8761
948.0000 -60.6656
949.0000 -61.0081
950.0000 -61.6139
951.0000 -63.0902
952.0000 -63.4337
953.0000 -63.3681
954.0000 -62.5251
955.0000 -62.3786
956.0000 -61.3741
957.0000 -60.6675
958.0000 -60.3703
959.0000 -60.3034
960.0000 -58.5628
961.0000 -58.4838
962.0000 -59.0170
963.0000 -58.8826
964.0000 -59.7910
965.0000 -60.6018
966.0000 -61.8442
967.0000 -62.8897
968.0000 -63.9627
969.0000 -65.5143
970.0000 -65.6856
971.0000 -67.5563
972.0000 -66.3485
973.0000 -65.8457
974.0000 -66.0431
975.0000 -65.9558
976.0000 -64.5854
977.0000 -63.4182
978.0000 -62.9330
979.0000 -61.8353
980.0000 -62.1353
981.0000 -62.1725
982.0000 -62.1002
983.0000 -62.2928
984.0000 -61.5395
985.0000 -61.6260
986.0000 -60.6170
987.0000 -59.5703
988.0000 -60.3725
989.0000 -60.2472
990.0000 -60.2025
991.0000 -60.0899
992.0000 -60.2900
993.0000 -59.7209
994.0000 -60.9015
995.0000 -61.4815
996.0000 -61.4547
997.0000 -61.2587
998.0000 -60.9248
999.0000 -56.8840
1000.0000 -54.2298


==> figures/data/case2_ratio_true.dat <==
f r_dB
-1000.0000 -59.8947
-997.9894 -59.8710
-995.9788 -59.8471
-993.9681 -59.8231
-991.9575 -59.7991
-989.9469 -59.7749
-987.9363 -59.7507
-985.9257 -59.7263
-983.9150 -59.7019
-981.9044 -59.6774
-979.8938 -59.6528
-977.8832 -59.6280
-975.8726 -59.6032
-973.8619 -59.5783
-971.8513 -59.5534
-969.8407 -59.5283
-967.8301 -59.5031
-965.8195 -59.4778
-963.8089 -59.4524
-961.7982 -59.4270
-959.7876 -59.4014
-957.7770 -59.3758
-955.7664 -59.3500
-953.7558 -59.3242
-951.7451 -59.2983
-949.7345 -59.2722
-947.7239 -59.2461
-945.7133 -59.2199
-943.7027 -59.1936
-941.6920 -59.1672
-939.6814 -59.1407
-937.6708 -59.1141
-935.6602 -59.0874
-933.6496 -59.0606
-931.6389 -59.0337
-929.6283 -59.0067
-927.6177 -58.9796
-925.6071 -58.9525
-923.5965 -58.9252
-921.5858 -58.8978
-919.5752 -58.8704
-917.5646 -58.8428
-915.5540 -58.8152
-913.5434 -58.7874
-911.5328 -58.7596
-909.5221 -58.7316
-907.5115 -58.7036
-905.5009 -58.6755
-903.4903 -58.6472
-901.4797 -58.6189
-899.4690 -58.5905
-897.4584 -58.5620
-895.4478 -58.5333
-893.4372 -58.5046
-891.4266 -58.4758
-889.4159 -58.4469
-887.4053 -58.4179
-885.3947 -58.3888
-883.3841 -58.3596
-881.3735 -58.3303
-879.3628 -58.3009
-877.3522 -58.2714
-875.3416 -58.2418
-873.3310 -58.2121
-871.3204 -58.1823
-869.3097 -58.1524
-867.2991 -58.1224
-865.2885 -58.0923
-863.2779 -58.0621
-861.2673 -58.0318
-859.2566 -58.0014
-857.2460 -57.9709
-855.2354 -57.9403
-853.2248 -57.9096
-851.2142 -57.8788
-849.2036 -57.8479
-847.1929 -57.8169
-845.1823 -57.7858
-843.1717 -57.7546
-841.1611 -57.7233
-839.1505 -57.6919
-837.1398 -57.6604
-835.1292 -57.6288
-833.1186 -57.5971
-831.1080 -57.5653
-829.0974 -57.5334
-827.0867 -57.5014
-825.0761 -57.4693
-823.0655 -57.4371
-821.0549 -57.4048
-819.0443 -57.3724
-817.0336 -57.3398
-815.0230 -57.3072
-813.0124 -57.2745
-811.0018 -57.2416
-808.9912 -57.2087
-806.9805 -57.1757
-804.9699 -57.1425
-802.9593 -57.1093
-800.9487 -57.0759
-798.9381 -57.0425
-796.9275 -57.0089
-794.9168 -56.9752
-792.9062 -56.9415
-790.8956 -56.9076
-788.8850 -56.8736
-786.8744 -56.8395
-784.8637 -56.8053
-782.8531 -56.7710
-780.8425 -56.7366
-778.8319 -56.7021
-776.8213 -56.6675
-774.8106 -56.6327
-772.8000 -56.5979
-770.7894 -56.5630
-768.7788 -56.5279
-766.7682 -56.4928
-764.7575 -56.4575
-762.7469 -56.4221
-760.7363 -56.3866
-758.7257 -56.3510
-756.7151 -56.3153
-754.7044 -56.2795
-752.6938 -56.2436
-750.6832 -56.2076
-748.6726 -56.1714
-746.6620 -56.1352
-744.6513 -56.0988
-742.6407 -56.0623
-740.6301 -56.0258
-738.6195 -55.9891
-736.6089 -55.9523
-734.5983 -55.9153
-732.5876 -55.8783
-730.5770 -55.8412
-728.5664 -55.8039
-726.5558 -55.7665
-724.5452 -55.7290
-722.5345 -55.6915
-720.5239 -55.6537
-718.5133 -55.6159
-716.5027 -55.5780
-714.4921 -55.5399
-712.4814 -55.5018
-710.4708 -55.4635
-708.4602 -55.4251
-706.4496 -55.3866
-704.4390 -55.3479
-702.4283 -55.3092
-700.4177 -55.2703
-698.4071 -55.2313
-696.3965 -55.1922
-694.3859 -55.1530
-692.3752 -55.1137
-690.3646 -55.0742
-688.3540 -55.0347
-686.3434 -54.9950
-684.3328 -54.9552
-682.3222 -54.9152
-680.3115 -54.8752
-678.3009 -54.8350
-676.2903 -54.7947
-674.2797 -54.7543
-672.2691 -54.7138
-670.2584 -54.6731
-668.2478 -54.6324
-666.2372 -54.5915
-664.2266 -54.5504
-662.2160 -54.5093
-660.2053 -54.4680
-658.1947 -54.4266
-656.1841 -54.3851
-654.1735 -54.3435
-652.1629 -54.3017
-650.1522 -54.2598
-648.1416 -54.2178
-646.1310 -54.1757
-644.1204 -54.1334
-642.1098 -54.0910
-640.0991 -54.0485
-638.0885 -54.0058
-636.0779 -53.9631
-634.0673 -53.9201
-632.0567 -53.8771
-630.0460 -53.8339
-628.0354 -53.7906
-626.0248 -53.7472
-624.0142 -53.7037
-622.0036 -53.6600
-619.9930 -53.6162
-617.9823 -53.5722
-615.9717 -53.5281
-613.9611 -53.4839
-611.9505 -53.4395
-609.9399 -53.3951
-607.9292 -53.3504
-605.9186 -53.3057
-603.9080 -53.2608
-601.8974 -53.2158
-599.8868 -53.1706
-597.8761 -53.1253
-595.8655 -53.0799
-593.8549 -53.0343
-591.8443 -52.9886
-589.8337 -52.9427
-587.8230 -52.8967
-585.8124 -52.8506
-583.8018 -52.8043
-581.7912 -52.7579
-579.7806 -52.7114
-577.7699 -52.6647
-575.7593 -52.6178
-573.7487 -52.5708
-571.7381 -52.5237
-569.7275 -52.4764
-567.7169 -52.4290
-565.7062 -52.3815
-563.6956 -52.3337
-561.6850 -52.2859
-559.6744 -52.2379
-557.6638 -52.1897
-555.6531 -52.1414
-553.6425 -52.0930
-551.6319 -52.0444
-549.6213 -51.9956
-547.6107 -51.9467
-545.6000 -51.8977
-543.5894 -51.8485
-541.5788 -51.7991
-539.5682 -51.7496
-537.5576 -51.6999
-535.5469 -51.6501
-533.5363 -51.6001
-531.5257 -51.5500
-529.5151 -51.4997
-527.5045 -51.4493
-525.4938 -51.3987
-523.4832 -51.3479
-521.4726 -51.2970
-519.4620 -51.2459
-517.4514 -51.1946
-515.4407 -51.1432
-513.4301 -51.0916
-511.4195 -51.0399
-509.4089 -50.9880
-507.3983 -50.9359
-505.3877 -50.8837
-503.3770 -50.8313
-501.3664 -50.7787
-499.3558 -50.7260
-497.3452 -50.6731
-495.3346 -50.6200
-493.3239 -50.5668
-491.3133 -50.5133
-489.3027 -50.4597
-487.2921 -50.4060
-485.2815 -50.3520
-483.2708 -50.2979
-481.2602 -50.2436
-479.2496 -50.1892
-477.2390 -50.1345
-475.2284 -50.0797
-473.2177 -50.0247
-471.2071 -49.9695
-469.1965 -49.9141
-467.1859 -49.8586
-465.1753 -49.8028
-463.1646 -49.7469
-461.1540 -49.6908
-459.1434 -49.6345
-457.1328 -49.5780
-455.1222 -49.5214
-453.1116 -49.4645
-451.1009 -49.4075
-449.0903 -49.3502
-447.0797 -49.2928
-445.0691 -49.2352
-443.0585 -49.1774
-441.0478 -49.1193
-439.0372 -49.0611
-437.0266 -49.0027
-435.0160 -48.9441
-433.0054 -48.8853
-430.9947 -48.8263
-428.9841 -48.7671
-426.9735 -48.7077
-424.9629 -48.6480
-422.9523 -48.5882
-420.9416 -48.5282
-418.9310 -48.4679
-416.9204 -48.4075
-414.9098 -48.3468
-412.8992 -48.2859
-410.8885 -48.2248
-408.8779 -48.1635
-406.8673 -48.1020
-404.8567 -48.0403
-402.8461 -47.9783
-400.8354 -47.9161
-398.8248 -47.8537
-396.8142 -47.7911
-394.8036 -47.7283
-392.7930 -47.6652
-390.7824 -47.6019
-388.7717 -47.5384
-386.7611 -47.4746
-384.7505 -47.4107
-382.7399 -47.3465
-380.7293 -47.2820
-378.7186 -47.2173
-376.7080 -47.1524
-374.6974 -47.0873
-372.6868 -47.0219
-370.6762 -46.9562
-368.6655 -46.8904
-366.6549 -46.8242
-364.6443 -46.7579
-362.6337 -46.6913
-360.6231 -46.6244
-358.6124 -46.5573
-356.6018 -46.4900
-354.5912 -46.4224
-352.5806 -46.3545
-350.5700 -46.2864
-348.5593 -46.2180
-346.5487 -46.1494
-344.5381 -46.0805
-342.5275 -46.0114
-340.5169 -45.9419
-338.5063 -45.8723
-336.4956 -45.8023
-334.4850 -45.7321
-332.4744 -45.6616
-330.4638 -45.5909
-328.4532 -45.5199
-326.4425 -45.4486
-324.4319 -45.3770
-322.4213 -45.3052
-320.4107 -45.2330
-318.4001 -45.1606
-316.3894 -45.0880
-314.3788 -45.0150
-312.3682 -44.9417
-310.3576 -44.8682
-308.3470 -44.7944
-306.3363 -44.7203
-304.3257 -44.6459
-302.3151 -44.5712
-300.3045 -44.4962
-298.2939 -44.4209
-296.2832 -44.3453
-294.2726 -44.2694
-292.2620 -44.1933
-290.2514 -44.1168
-288.2408 -44.0400
-286.2301 -43.9629
-284.2195 -43.8856
-282.2089 -43.8079
-280.1983 -43.7299
-278.1877 -43.6516
-276.1771 -43.5730
-274.1664 -43.4941
-272.1558 -43.4149
-270.1452 -43.3353
-268.1346 -43.2555
-266.1240 -43.1754
-264.1133 -43.0949
-262.1027 -43.0141
-260.0921 -42.9330
-258.0815 -42.8516
-256.0709 -42.7699
-254.0602 -42.6879
-252.0496 -42.6055
-250.0390 -42.5229
-248.0284 -42.4399
-246.0178 -42.3567
-244.0071 -42.2731
-241.9965 -42.1892
-239.9859 -42.1050
-237.9753 -42.0205
-235.9647 -41.9356
-233.9540 -41.8505
-231.9434 -41.7651
-229.9328 -41.6794
-227.9222 -41.5933
-225.9116 -41.5070
-223.9010 -41.4204
-221.8903 -41.3335
-219.8797 -41.2463
-217.8691 -41.1588
-215.8585 -41.0711
-213.8479 -40.9830
-211.8372 -40.8947
-209.8266 -40.8062
-207.8160 -40.7174
-205.8054 -40.6283
-203.7948 -40.5390
-201.7841 -40.4494
-199.9830 -40.3690
-199.4803 -40.3466
-198.9776 -40.3241
-198.4750 -40.3016
-197.9723 -40.2791
-197.4697 -40.2565
-196.9670 -40.2340
-196.4644 -40.2114
-195.9617 -40.1889
-195.4591 -40.1663
-194.9564 -40.1437
-194.4538 -40.1211
-193.9511 -40.0985
-193.4484 -40.0758
-192.9458 -40.0532
-192.4431 -40.0305
-191.9405 -40.0079
-191.4378 -39.9852
-190.9352 -39.9625
-190.4325 -39.9398
-189.9299 -39.9171
-189.4272 -39.8944
-188.9246 -39.8717
-188.4219 -39.8489
-187.9192 -39.8262
-187.4166 -39.8034
-186.9139 -39.7806
-186.4113 -39.7579
-185.9086 -39.7351
-185.4060 -39.7123
-184.9033 -39.6895
-184.4007 -39.6666
-183.8980 -39.6438
-183.3954 -39.6210
-182.8927 -39.5981
-182.3900 -39.5753
-181.8874 -39.5524
-181.3847 -39.5296
-180.8821 -39.5067
-180.3794 -39.4838
-179.8768 -39.4609
-179.3741 -39.4381
-178.8715 -39.4152
-178.3688 -39.3923
-177.8661 -39.3693
-177.3635 -39.3464
-176.8608 -39.3235
-176.3582 -39.3006
-175.8555 -39.2777
-175.3529 -39.2547
-174.8502 -39.2318
-174.3476 -39.2089
-173.8449 -39.1859
-173.3423 -39.1630
-172.8396 -39.1400
-172.3369 -39.1171
-171.8343 -39.0941
-171.3316 -39.0712
-170.8290 -39.0482
-170.3263 -39.0253
-169.8237 -39.0023
-169.3210 -38.9793
-168.8184 -38.9564
-168.3157 -38.9334
-167.8131 -38.9105
-167.3104 -38.8875
-166.8077 -38.8645
-166.3051 -38.8416
-165.8024 -38.8186
-165.2998 -38.7957
-164.7971 -38.7727
-164.2945 -38.7498
-163.7918 -38.7268
-163.2892 -38.7039
-162.7865 -38.6810
-162.2838 -38.6580
-161.7812 -38.6351
-161.2785 -38.6122
-160.7759 -38.5893
-160.2732 -38.5664
-159.7706 -38.5435
-159.2679 -38.5206
-158.7653 -38.4977
-158.2626 -38.4748
-157.7600 -38.4520
-157.2573 -38.4291
-156.7546 -38.4062
-156.2520 -38.3834
-155.7493 -38.3606
-155.2467 -38.3377
-154.7440 -38.3149
-154.2414 -38.2921
-153.7387 -38.2694
-153.2361 -38.2466
-152.7334 -38.2238
-152.2308 -38.2011
-151.7281 -38.1783
-151.2254 -38.1556
-150.7228 -38.1329
-150.2201 -38.1102
-149.7175 -38.0876
-149.2148 -38.0649
-148.7122 -38.0423
-148.2095 -38.0196
-147.7069 -37.9970
-147.2042 -37.9745
-146.7015 -37.9519
-146.1989 -37.9293
-145.6962 -37.9068
-145.1936 -37.8843
-144.6909 -37.8618
-144.1883 -37.8394
-143.6856 -37.8169
-143.1830 -37.7945
-142.6803 -37.7721
-142.1777 -37.7498
-141.6750 -37.7274
-141.1723 -37.7051
-140.6697 -37.6828
-140.1670 -37.6606
-139.6644 -37.6384
-139.1617 -37.6162
-138.6591 -37.5940
-138.1564 -37.5718
-137.6538 -37.5497
-137.1511 -37.5276
-136.6485 -37.5056
-136.1458 -37.4836
-135.6431 -37.4616
-135.1405 -37.4396
-134.6378 -37.4177
-134.1352 -37.3958
-133.6325 -37.3740
-133.1299 -37.3522
-132.6272 -37.3304
-132.1246 -37.3087
-131.6219 -37.2870
-131.1192 -37.2653
-130.6166 -37.2437
-130.1139 -37.2221
-129.6113 -37.2006
-129.1086 -37.1791
-128.6060 -37.1577
-128.1033 -37.1363
-127.6007 -37.1149
-127.0980 -37.0936
-126.5954 -37.0723
-126.0927 -37.0511
-125.5900 -37.0299
-125.0874 -37.0088
-124.5847 -36.9877
-124.0821 -36.9667
-123.5794 -36.9457
-123.0768 -36.9248
-122.5741 -36.9039
-122.0715 -36.8831
-121.5688 -36.8623
-121.0662 -36.8416
-120.5635 -36.8209
-120.0608 -36.8003
-119.5582 -36.7798
-119.0555 -36.7593
-118.5529 -36.7389
-118.0502 -36.7185
-117.5476 -36.6982
-117.0449 -36.6779
-116.5423 -36.6577
-116.0396 -36.6376
-115.5369 -36.6175
-115.0343 -36.5975
-114.5316 -36.5776
-114.0290 -36.5577
-113.5263 -36.5379
-113.0237 -36.5181
-112.5210 -36.4984
-112.0184 -36.4788
-111.5157 -36.4593
-111.0131 -36.4398
-110.5104 -36.4204
-110.0077 -36.4010
-109.5051 -36.3817
-109.0024 -36.3625
-108.4998 -36.3434
-107.9971 -36.3244
-107.4945 -36.3054
-106.9918 -36.2864
-106.4892 -36.2676
-105.9865 -36.2488
-105.4839 -36.2301
-104.9812 -36.2115
-104.4785 -36.1930
-103.9759 -36.1745
-103.4732 -36.1561
-102.9706 -36.1378
-102.4679 -36.1195
-101.9653 -36.1014
-101.4626 -36.0833
-100.9600 -36.0652
-100.4573 -36.0473
-99.9546 -36.0294
-99.4520 -36.0116
-98.9493 -35.9939
-98.4467 -35.9763
-97.9440 -35.9587
-97.4414 -35.9412
-96.9387 -35.9238
-96.4361 -35.9065
-95.9334 -35.8892
-95.4308 -35.8720
-94.9281 -35.8549
-94.4254 -35.8378
-93.9228 -35.8208
-93.4201 -35.8039
-92.9175 -35.7871
-92.4148 -35.7703
-91.9122 -35.7536
-91.4095 -35.7369
-90.9069 -35.7203
-90.4042 -35.7038
-89.9016 -35.6874
-89.3989 -35.6710
-88.8962 -35.6546
-88.3936 -35.6383
-87.8909 -35.6220
-87.3883 -35.6058
-86.8856 -35.5897
-86.3830 -35.5736
-85.8803 -35.5575
-85.3777 -35.5414
-84.8750 -35.5254
-84.3723 -35.5094
-83.8697 -35.4934
-83.3670 -35.4775
-82.8644 -35.4615
-82.3617 -35.4455
-81.8591 -35.4296
-81.3564 -35.4136
-80.8538 -35.3976
-80.3511 -35.3816
-79.8485 -35.3656
-79.3458 -35.3495
-78.8431 -35.3333
-78.3405 -35.3171
-77.8378 -35.3008
-77.3352 -35.2845
-76.8325 -35.2680
-76.3299 -35.2514
-75.8272 -35.2347
-75.3246 -35.2178
-74.8219 -35.2008
-74.3193 -35.1835
-73.8166 -35.1661
-73.3139 -35.1485
-72.8113 -35.1306
-72.3086 -35.1124
-71.8060 -35.0939
-71.3033 -35.0751
-70.8007 -35.0559
-70.2980 -35.0363
-69.7954 -35.0163
-69.2927 -34.9958
-68.7900 -34.9748
-68.2874 -34.9532
-67.7847 -34.9310
-67.2821 -34.9081
-66.7794 -34.8845
-66.2768 -34.8600
-65.7741 -34.8348
-65.2715 -34.8086
-64.7688 -34.7813
-64.2662 -34.7530
-63.7635 -34.7236
-63.2608 -34.6928
-62.7582 -34.6608
-62.2555 -34.6273
-61.7529 -34.5922
-61.2502 -34.5556
-60.7476 -34.5172
-60.2449 -34.4771
-59.7423 -34.4351
-59.2396 -34.3913
-58.7370 -34.3455
-58.2343 -34.2978
-57.7316 -34.2483
-57.2290 -34.1971
-56.7263 -34.1444
-56.2237 -34.0903
-55.7210 -34.0353
-55.2184 -33.9799
-54.7157 -33.9245
-54.2131 -33.8699
-53.7104 -33.8169
-53.2077 -33.7662
-52.7051 -33.7189
-52.2024 -33.6759
-51.6998 -33.6381
-51.1971 -33.6063
-50.6945 -33.5812
-50.1918 -33.5632
-49.6892 -33.5527
-49.1865 -33.5494
-48.6839 -33.5531
-48.1812 -33.5633
-47.6785 -33.5792
-47.1759 -33.5999
-46.6732 -33.6245
-46.1706 -33.6519
-45.6679 -33.6813
-45.1653 -33.7116
-44.6626 -33.7422
-44.1600 -33.7724
-43.6573 -33.8015
-43.1547 -33.8292
-42.6520 -33.8549
-42.1493 -33.8786
-41.6467 -33.8999
-41.1440 -33.9187
-40.6414 -33.9349
-40.1387 -33.9486
-39.6361 -33.9595
-39.1334 -33.9679
-38.6308 -33.9736
-38.1281 -33.9767
-37.6255 -33.9772
-37.1228 -33.9752
-36.6201 -33.9707
-36.1175 -33.9637
-35.6148 -33.9543
-35.1122 -33.9424
-34.6095 -33.9281
-34.1069 -33.9113
-33.6042 -33.8922
-33.1016 -33.8706
-32.5989 -33.8465
-32.0962 -33.8199
-31.5936 -33.7908
-31.0909 -33.7591
-30.5883 -33.7248
-30.0856 -33.6877
-29.5830 -33.6479
-29.0803 -33.6052
-28.5777 -33.5596
-28.0750 -33.5109
-27.5724 -33.4591
-27.0697 -33.4039
-26.5670 -33.3453
-26.0644 -33.2831
-25.5617 -33.2172
-25.0591 -33.1473
-24.5564 -33.0734
-24.0538 -32.9951
-23.5511 -32.9123
-23.0485 -32.8247
-22.5458 -32.7322
-22.0432 -32.6343
-21.5405 -32.5308
-21.0378 -32.4215
-20.5352 -32.3059
-20.0325 -32.1836
-19.9906 -32.1731
-19.9488 -32.1626
-19.9069 -32.1520
-19.8650 -32.1413
-19.8231 -32.1307
-19.7812 -32.1199
-19.7393 -32.1091
-19.6974 -32.0983
-19.6555 -32.0874
-19.6137 -32.0764
-19.5718 -32.0654
-19.5299 -32.0544
-19.4880 -32.0433
-19.4461 -32.0321
-19.4042 -32.0209
-19.3623 -32.0096
-19.3204 -31.9983
-19.2785 -31.9870
-19.2367 -31.9756
-19.1948 -31.9641
-19.1529 -31.9526
-19.1110 -31.9410
-19.0691 -31.9293
-19.0272 -31.9176
-18.9853 -31.9059
-18.9434 -31.8941
-18.9016 -31.8822
-18.8597 -31.8703
-18.8178 -31.8584
-18.7759 -31.8463
-18.7340 -31.8343
-18.6921 -31.8221
-18.6502 -31.8099
-18.6083 -31.7977
-18.5665 -31.7853
-18.5246 -31.7730
-18.4827 -31.7605
-18.4408 -31.7481
-18.3989 -31.7355
-18.3570 -31.7229
-18.3151 -31.7102
-18.2732 -31.6975
-18.2314 -31.6847
-18.1895 -31.6719
-18.1476 -31.6590
-18.1057 -31.6460
-18.0638 -31.6329
-18.0219 -31.6198
-17.9800 -31.6067
-17.9381 -31.5935
-17.8962 -31.5802
-17.8544 -31.5668
-17.8125 -31.5534
-17.7706 -31.5399
-17.7287 -31.5264
-17.6868 -31.5128
-17.6449 -31.4991
-17.6030 -31.4854
-17.5611 -31.4716
-17.5193 -31.4577
-17.4774 -31.4437
-17.4355 -31.4297
-17.3936 -31.4157
-17.3517 -31.4015
-17.3098 -31.3873
-17.2679 -31.3730
-17.2260 -31.3587
-17.1842 -31.3442
-17.1423 -31.3298
-17.1004 -31.3152
-17.0585 -31.3006
-17.0166 -31.2859
-16.9747 -31.2711
-16.9328 -31.2562
-16.8909 -31.2413
-16.8491 -31.2263
-16.8072 -31.2113
-16.7653 -31.1961
-16.7234 -31.1809
-16.6815 -31.1656
-16.6396 -31.1502
-16.5977 -31.1348
-16.5558 -31.1193
-16.5139 -31.1037
-16.4721 -31.0880
-16.4302 -31.0723
-16.3883 -31.0565
-16.3464 -31.0405
-16.3045 -31.0246
-16.2626 -31.0085
-16.2207 -30.9924
-16.1788 -30.9761
-16.1370 -30.9598
-16.0951 -30.9435
-16.0532 -30.9270
-16.0113 -30.9104
-15.9694 -30.8938
-15.9275 -30.8771
-15.8856 -30.8603
-15.8437 -30.8434
-15.8019 -30.8264
-15.7600 -30.8094
-15.7181 -30.7922
-15.6762 -30.7750
-15.6343 -30.7577
-15.5924 -30.7403
-15.5505 -30.7228
-15.5086 -30.7052
-15.4667 -30.6876
-15.4249 -30.6698
-15.3830 -30.6520
-15.3411 -30.6340
-15.2992 -30.6160
-15.2573 -30.5979
-15.2154 -30.5797
-15.1735 -30.5614
-15.1316 -30.5430
-15.0898 -30.5245
-15.0479 -30.5059
-15.0060 -30.4872
-14.9641 -30.4684
-14.9222 -30.4495
-14.8803 -30.4306
-14.8384 -30.4115
-14.7965 -30.3923
-14.7547 -30.3730
-14.7128 -30.3537
-14.6709 -30.3342
-14.6290 -30.3146
-14.5871 -30.2949
-14.5452 -30.2751
-14.5033 -30.2553
-14.4614 -30.2353
-14.4196 -30.2152
-14.3777 -30.1950
-14.3358 -30.1747
-14.2939 -30.1542
-14.2520 -30.1337
-14.2101 -30.1131
-14.1682 -30.0924
-14.1263 -30.0715
-14.0844 -30.0505
-14.0426 -30.0295
-14.0007 -30.0083
-13.9588 -29.9870
-13.9169 -29.9656
-13.8750 -29.9440
-13.8331 -29.9224
-13.7912 -29.9006
-13.7493 -29.8787
-13.7075 -29.8567
-13.6656 -29.8346
-13.6237 -29.8124
-13.5818 -29.7900
-13.5399 -29.7675
-13.4980 -29.7449
-13.4561 -29.7222
-13.4142 -29.6994
-13.3724 -29.6764
-13.3305 -29.6533
-13.2886 -29.6301
-13.2467 -29.6067
-13.2048 -29.5832
-13.1629 -29.5596
-13.1210 -29.5358
-13.0791 -29.5120
-13.0373 -29.4880
-12.9954 -29.4638
-12.9535 -29.4395
-12.9116 -29.4151
-12.8697 -29.3906
-12.8278 -29.3659
-12.7859 -29.3410
-12.7440 -29.3161
-12.7021 -29.2909
-12.6603 -29.2657
-12.6184 -29.2403
-12.5765 -29.2147
-12.5346 -29.1890
-12.4927 -29.1632
-12.4508 -29.1372
-12.4089 -29.1111
-12.3670 -29.0848
-12.3252 -29.0584
-12.2833 -29.0318
-12.2414 -29.0050
-12.1995 -28.9781
-12.1576 -28.9511
-12.1157 -28.9239
-12.0738 -28.8965
-12.0319 -28.8689
-11.9901 -28.8412
-11.9482 -28.8134
-11.9063 -28.7854
-11.8644 -28.7572
-11.8225 -28.7288
-11.7806 -28.7003
-11.7387 -28.6716
-11.6968 -28.6427
-11.6550 -28.6137
-11.6131 -28.5845
-11.5712 -28.5551
-11.5293 -28.5255
-11.4874 -28.4958
-11.4455 -28.4658
-11.4036 -28.4357
-11.3617 -28.4054
-11.3198 -28.3750
-11.2780 -28.3443
-11.2361 -28.3135
-11.1942 -28.2824
-11.1523 -28.2512
-11.1104 -28.2197
-11.0685 -28.1881
-11.0266 -28.1563
-10.9847 -28.1243
-10.9429 -28.0921
-10.9010 -28.0597
-10.8591 -28.0270
-10.8172 -27.9942
-10.7753 -27.9612
-10.7334 -27.9279
-10.6915 -27.8945
-10.6496 -27.8608
-10.6078 -27.8269
-10.5659 -27.7928
-10.5240 -27.7585
-10.4821 -27.7240
-10.4402 -27.6892
-10.3983 -27.6542
-10.3564 -27.6190
-10.3145 -27.5835
-10.2727 -27.5479
-10.2308 -27.5119
-10.1889 -27.4758
-10.1470 -27.4394
-10.1051 -27.4028
-10.0632 -27.3659
-10.0213 -27.3288
-9.9794 -27.2914
-9.9375 -27.2538
-9.8957 -27.2159
-9.8538 -27.1778
-9.8119 -27.1395
-9.7700 -27.1008
-9.7281 -27.0619
-9.6862 -27.0227
-9.6443 -26.9833
-9.6024 -26.9436
-9.5606 -26.9036
-9.5187 -26.8634
-9.4768 -26.8229
-9.4349 -26.7820
-9.3930 -26.7410
-9.3511 -26.6996
-9.3092 -26.6579
-9.2673 -26.6159
-9.2255 -26.5737
-9.1836 -26.5311
-9.1417 -26.4883
-9.0998 -26.4451
-9.0579 -26.4016
-9.0160 -26.3579
-8.9741 -26.3138
-8.9322 -26.2694
-8.8903 -26.2246
-8.8485 -26.1796
-8.8066 -26.1342
-8.7647 -26.0885
-8.7228 -26.0424
-8.6809 -25.9960
-8.6390 -25.9493
-8.5971 -25.9022
-8.5552 -25.8548
-8.5134 -25.8070
-8.4715 -25.7589
-8.4296 -25.7104
-8.3877 -25.6616
-8.3458 -25.6124
-8.3039 -25.5628
-8.2620 -25.5128
-8.2201 -25.4625
-8.1783 -25.4118
-8.1364 -25.3606
-8.0945 -25.3091
-8.0526 -25.2572
-8.0107 -25.2050
-7.9688 -25.1523
-7.9269 -25.0992
-7.8850 -25.0456
-7.8432 -24.9917
-7.8013 -24.9374
-7.7594 -24.8826
-7.7175 -24.8274
-7.6756 -24.7717
-7.6337 -24.7156
-7.5918 -24.6591
-7.5499 -24.6021
-7.5080 -24.5447
-7.4662 -24.4868
-7.4243 -24.4285
-7.3824 -24.3697
-7.3405 -24.3104
-7.2986 -24.2507
-7.2567 -24.1904
-7.2148 -24.1297
-7.1729 -24.0685
-7.1311 -24.0068
-7.0892 -23.9445
-7.0473 -23.8818
-7.0054 -23.8186
-6.9635 -23.7548
-6.9216 -23.6906
-6.8797 -23.6258
-6.8378 -23.5605
-6.7960 -23.4946
-6.7541 -23.4282
-6.7122 -23.3612
-6.6703 -23.2937
-6.6284 -23.2257
-6.5865 -23.1571
-6.5446 -23.0879
-6.5027 -23.0181
-6.4609 -22.9478
-6.4190 -22.8769
-6.3771 -22.8054
-6.3352 -22.7333
-6.2933 -22.6606
-6.2514 -22.5873
-6.2095 -22.5135
-6.1676 -22.4390
-6.1257 -22.3639
-6.0839 -22.2882
-6.0420 -22.2118
-6.0001 -22.1349
-5.9582 -22.0573
-5.9163 -21.9790
-5.8744 -21.9002
-5.8325 -21.8207
-5.7906 -21.7406
-5.7488 -21.6598
-5.7069 -21.5784
-5.6650 -21.4963
-5.6231 -21.4136
-5.5812 -21.3303
-5.5393 -21.2463
-5.4974 -21.1616
-5.4555 -21.0763
-5.4137 -20.9904
-5.3718 -20.9038
-5.3299 -20.8165
-5.2880 -20.7286
-5.2461 -20.6401
-5.2042 -20.5509
-5.1623 -20.4611
-5.1204 -20.3706
-5.0786 -20.2796
-5.0367 -20.1879
-4.9948 -20.0955
-4.9529 -20.0026
-4.9110 -19.9091
-4.8691 -19.8150
-4.8272 -19.7203
-4.7853 -19.6250
-4.7434 -19.5292
-4.7016 -19.4329
-4.6597 -19.3360
-4.6178 -19.2386
-4.5759 -19.1406
-4.5340 -19.0423
-4.4921 -18.9434
-4.4502 -18.8441
-4.4083 -18.7444
-4.3665 -18.6443
-4.3246 -18.5438
-4.2827 -18.4429
-4.2408 -18.3418
-4.1989 -18.2403
-4.1570 -18.1386
-4.1151 -18.0367
-4.0732 -17.9345
-4.0314 -17.8322
-3.9895 -17.7298
-3.9476 -17.6273
-3.9057 -17.5247
-3.8638 -17.4222
-3.8219 -17.3196
-3.7800 -17.2172
-3.7381 -17.1148
-3.6963 -17.0126
-3.6544 -16.9107
-3.6125 -16.8089
-3.5706 -16.7075
-3.5287 -16.6065
-3.4868 -16.5058
-3.4449 -16.4056
-3.4030 -16.3058
-3.3611 -16.2066
-3.3193 -16.1080
-3.2774 -16.0101
-3.2355 -15.9127
-3.1936 -15.8161
-3.1517 -15.7203
-3.1098 -15.6252
-3.0679 -15.5310
-3.0260 -15.4376
-2.9842 -15.3451
-2.9423 -15.2535
-2.9004 -15.1629
-2.8585 -15.0731
-2.8166 -14.9843
-2.7747 -14.8965
-2.7328 -14.8096
-2.6909 -14.7237
-2.6491 -14.6387
-2.6072 -14.5546
-2.5653 -14.4715
-2.5234 -14.3891
-2.4815 -14.3076
-2.4396 -14.2269
-2.3977 -14.1469
-2.3558 -14.0676
-2.3139 -13.9889
-2.2721 -13.9107
-2.2302 -13.8330
-2.1883 -13.7557
-2.1464 -13.6787
-2.1045 -13.6020
-2.0626 -13.5253
-2.0207 -13.4488
-1.9788 -13.3722
-1.9370 -13.2956
-1.8951 -13.2187
-1.8532 -13.1416
-1.8113 -13.0642
-1.7694 -12.9864
-1.7275 -12.9082
-1.6856 -12.8297
-1.6437 -12.7507
-1.6019 -12.6715
-1.5600 -12.5920
-1.5181 -12.5124
-1.4762 -12.4330
-1.4343 -12.3540
-1.3924 -12.2759
-1.3505 -12.1991
-1.3086 -12.1242
-1.2668 -12.0521
-1.2249 -11.9837
-1.1830 -11.9203
-1.1411 -11.8633
-1.0992 -11.8144
-1.0573 -11.7755
-1.0154 -11.7490
-0.9735 -11.7372
-0.9316 -11.7429
-0.8898 -11.7685
-0.8479 -11.8164
-0.8060 -11.8881
-0.7641 -11.9844
-0.7222 -12.1041
-0.6803 -12.2444
-0.6384 -12.3997
-0.5965 -12.5626
-0.5547 -12.7234
-0.5128 -12.8716
-0.4709 -12.9970
-0.4290 -13.0913
-0.3871 -13.1494
-0.3452 -13.1699
-0.3033 -13.1554
-0.2614 -13.1118
-0.2196 -13.0471
-0.1777 -12.9705
-0.1358 -12.8912
-0.0939 -12.8175
-0.0520 -12.7564
-0.0101 -12.7126
0.0318 -12.6887
0.0737 -12.6850
0.1155 -12.6989
0.1574 -12.7258
0.1993 -12.7591
0.2412 -12.7912
0.2831 -12.8137
0.3250 -12.8194
0.3669 -12.8027
0.4088 -12.7609
0.4507 -12.6956
0.4925 -12.6122
0.5344 -12.5195
0.5763 -12.4287
0.6182 -12.3514
0.6601 -12.2974
0.7020 -12.2742
0.7439 -12.2856
0.7858 -12.3322
0.8276 -12.4121
0.8695 -12.5213
0.9114 -12.6554
0.9533 -12.8092
0.9952 -12.9782
1.0371 -13.1583
1.0790 -13.3457
1.1209 -13.5377
1.1627 -13.7319
1.2046 -13.9265
1.2465 -14.1200
1.2884 -14.3114
1.3303 -14.4998
1.3722 -14.6848
1.4141 -14.8658
1.4560 -15.0428
1.4978 -15.2154
1.5397 -15.3836
1.5816 -15.5475
1.6235 -15.7070
1.6654 -15.8621
1.7073 -16.0131
1.7492 -16.1599
1.7911 -16.3027
1.8330 -16.4417
1.8748 -16.5769
1.9167 -16.7085
1.9586 -16.8367
2.0005 -16.9615
2.0424 -17.0832
2.0843 -17.2018
2.1262 -17.3175
2.1681 -17.4304
2.2099 -17.5407
2.2518 -17.6484
2.2937 -17.7538
2.3356 -17.8568
2.3775 -17.9577
2.4194 -18.0564
2.4613 -18.1533
2.5032 -18.2482
2.5450 -18.3414
2.5869 -18.4329
2.6288 -18.5228
2.6707 -18.6111
2.7126 -18.6981
2.7545 -18.7837
2.7964 -18.8680
2.8383 -18.9512
2.8802 -19.0331
2.9220 -19.1141
2.9639 -19.1939
3.0058 -19.2729
3.0477 -19.3509
3.0896 -19.4281
3.1315 -19.5045
3.1734 -19.5801
3.2153 -19.6551
3.2571 -19.7293
3.2990 -19.8030
3.3409 -19.8760
3.3828 -19.9485
3.4247 -20.0205
3.4666 -20.0920
3.5085 -20.1630
3.5504 -20.2336
3.5922 -20.3038
3.6341 -20.3736
3.6760 -20.4431
3.7179 -20.5122
3.7598 -20.5810
3.8017 -20.6495
3.8436 -20.7177
3.8855 -20.7857
3.9273 -20.8534
3.9692 -20.9209
4.0111 -20.9881
4.0530 -21.0551
4.0949 -21.1220
4.1368 -21.1886
4.1787 -21.2550
4.2206 -21.3213
4.2625 -21.3874
4.3043 -21.4533
4.3462 -21.5191
4.3881 -21.5847
4.4300 -21.6501
4.4719 -21.7154
4.5138 -21.7806
4.5557 -21.8456
4.5976 -21.9105
4.6394 -21.9752
4.6813 -22.0398
4.7232 -22.1043
4.7651 -22.1686
4.8070 -22.2328
4.8489 -22.2968
4.8908 -22.3607
4.9327 -22.4245
4.9745 -22.4882
5.0164 -22.5517
5.0583 -22.6150
5.1002 -22.6782
5.1421 -22.7413
5.1840 -22.8043
5.2259 -22.8671
5.2678 -22.9297
5.3096 -22.9922
5.3515 -23.0545
5.3934 -23.1167
5.4353 -23.1788
5.4772 -23.2407
5.5191 -23.3024
5.5610 -23.3639
5.6029 -23.4254
5.6448 -23.4866
5.6866 -23.5477
5.7285 -23.6086
5.7704 -23.6693
5.8123 -23.7299
5.8542 -23.7902
5.8961 -23.8505
5.9380 -23.9105
5.9799 -23.9703
6.0217 -24.0300
6.0636 -24.0895
6.1055 -24.1488
6.1474 -24.2079
6.1893 -24.2669
6.2312 -24.3256
6.2731 -24.3842
6.3150 -24.4425
6.3568 -24.5007
6.3987 -24.5586
6.4406 -24.6164
6.4825 -24.6740
6.5244 -24.7314
6.5663 -24.7885
6.6082 -24.8455
6.6501 -24.9023
6.6920 -24.9589
6.7338 -25.0153
6.7757 -25.0714
6.8176 -25.1274
6.8595 -25.1831
6.9014 -25.2387
6.9433 -25.2940
6.9852 -25.3492
7.0271 -25.4041
7.0689 -25.4588
7.1108 -25.5134
7.1527 -25.5677
7.1946 -25.6218
7.2365 -25.6757
7.2784 -25.7294
7.3203 -25.7828
7.3622 -25.8361
7.4040 -25.8892
7.4459 -25.9420
7.4878 -25.9947
7.5297 -26.0471
7.5716 -26.0993
7.6135 -26.1514
7.6554 -26.2032
7.6973 -26.2548
7.7391 -26.3062
7.7810 -26.3574
7.8229 -26.4083
7.8648 -26.4591
7.9067 -26.5097
7.9486 -26.5601
7.9905 -26.6102
8.0324 -26.6602
8.0743 -26.7100
8.1161 -26.7595
8.1580 -26.8089
8.1999 -26.8580
8.2418 -26.9070
8.2837 -26.9557
8.3256 -27.0043
8.3675 -27.0526
8.4094 -27.1008
8.4512 -27.1487
8.4931 -27.1965
8.5350 -27.2441
8.5769 -27.2914
8.6188 -27.3386
8.6607 -27.3856
8.7026 -27.4324
8.7445 -27.4790
8.7863 -27.5254
8.8282 -27.5716
8.8701 -27.6176
8.9120 -27.6635
8.9539 -27.7091
8.9958 -27.7546
9.0377 -27.7999
9.0796 -27.8450
9.1214 -27.8899
9.1633 -27.9346
9.2052 -27.9792
9.2471 -28.0235
9.2890 -28.0677
9.3309 -28.1117
9.3728 -28.1556
9.4147 -28.1992
9.4566 -28.2427
9.4984 -28.2860
9.5403 -28.3291
9.5822 -28.3721
9.6241 -28.4149
9.6660 -28.4575
9.7079 -28.4999
9.7498 -28.5422
9.7917 -28.5843
9.8335 -28.6262
9.8754 -28.6680
9.9173 -28.7096
9.9592 -28.7510
10.0011 -28.7923
10.0430 -28.8334
10.0849 -28.8744
10.1268 -28.9152
10.1686 -28.9558
10.2105 -28.9963
10.2524 -29.0366
10.2943 -29.0768
10.3362 -29.1168
10.3781 -29.1566
10.4200 -29.1963
10.4619 -29.2359
10.5037 -29.2753
10.5456 -29.3145
10.5875 -29.3536
10.6294 -29.3925
10.6713 -29.4313
10.7132 -29.4700
10.7551 -29.5085
10.7970 -29.5468
10.8389 -29.5850
10.8807 -29.6231
10.9226 -29.6610
10.9645 -29.6988
11.0064 -29.7365
11.0483 -29.7740
11.0902 -29.8113
11.1321 -29.8486
11.1740 -29.8857
11.2158 -29.9226
11.2577 -29.9595
11.2996 -29.9961
11.3415 -30.0327
11.3834 -30.0691
11.4253 -30.1054
11.4672 -30.1416
11.5091 -30.1776
11.5509 -30.2135
11.5928 -30.2493
11.6347 -30.2849
11.6766 -30.3204
11.7185 -30.3558
11.7604 -30.3911
11.8023 -30.4262
11.8442 -30.4613
11.8860 -30.4962
11.9279 -30.5310
11.9698 -30.5656
12.0117 -30.6002
12.0536 -30.6346
12.0955 -30.6689
12.1374 -30.7031
12.1793 -30.7371
12.2212 -30.7711
12.2630 -30.8049
12.3049 -30.8386
12.3468 -30.8723
12.3887 -30.9057
12.4306 -30.9391
12.4725 -30.9724
12.5144 -31.0056
12.5563 -31.0386
12.5981 -31.0716
12.6400 -31.1044
12.6819 -31.1371
12.7238 -31.1698
12.7657 -31.2023
12.8076 -31.2347
12.8495 -31.2670
12.8914 -31.2992
12.9332 -31.3313
12.9751 -31.3633
13.0170 -31.3952
13.0589 -31.4270
13.1008 -31.4587
13.1427 -31.4903
13.1846 -31.5218
13.2265 -31.5532
13.2684 -31.5845
13.3102 -31.6157
13.3521 -31.6468
13.3940 -31.6778
13.4359 -31.7087
13.4778 -31.7395
13.5197 -31.7703
13.5616 -31.8009
13.6035 -31.8314
13.6453 -31.8619
13.6872 -31.8923
13.7291 -31.9225
13.7710 -31.9527
13.8129 -31.9828
13.8548 -32.0128
13.8967 -32.0427
13.9386 -32.0725
13.9804 -32.1023
14.0223 -32.1319
14.0642 -32.1615
14.1061 -32.1910
14.1480 -32.2204
14.1899 -32.2497
14.2318 -32.2789
14.2737 -32.3081
14.3155 -32.3371
14.3574 -32.3661
14.3993 -32.3950
14.4412 -32.4238
14.4831 -32.4526
14.5250 -32.4812
14.5669 -32.5098
14.6088 -32.5383
14.6507 -32.5667
14.6925 -32.5951
14.7344 -32.6233
14.7763 -32.6515
14.8182 -32.6797
14.8601 -32.7077
14.9020 -32.7357
14.9439 -32.7636
14.9858 -32.7914
15.0276 -32.8191
15.0695 -32.8468
15.1114 -32.8744
15.1533 -32.9019
15.1952 -32.9294
15.2371 -32.9568
15.2790 -32.9841
15.3209 -33.0113
15.3627 -33.0385
15.4046 -33.0656
15.4465 -33.0927
15.4884 -33.1196
15.5303 -33.1466
15.5722 -33.1734
15.6141 -33.2002
15.6560 -33.2269
15.6978 -33.2535
15.7397 -33.2801
15.7816 -33.3066
15.8235 -33.3330
15.8654 -33.3594
15.9073 -33.3857
15.9492 -33.4120
15.9911 -33.4382
16.0330 -33.4643
16.0748 -33.4904
16.1167 -33.5164
16.1586 -33.5423
16.2005 -33.5682
16.2424 -33.5941
16.2843 -33.6198
16.3262 -33.6455
16.3681 -33.6712
16.4099 -33.6968
16.4518 -33.7223
16.4937 -33.7478
16.5356 -33.7732
16.5775 -33.7986
16.6194 -33.8239
16.6613 -33.8491
16.7032 -33.8743
16.7450 -33.8994
16.7869 -33.9245
16.8288 -33.9496
16.8707 -33.9745
16.9126 -33.9994
16.9545 -34.0243
16.9964 -34.0491
17.0383 -34.0739
17.0801 -34.0986
17.1220 -34.1233
17.1639 -34.1479
17.2058 -34.1724
17.2477 -34.1969
17.2896 -34.2214
17.3315 -34.2458
17.3734 -34.2701
17.4153 -34.2944
17.4571 -34.3187
17.4990 -34.3429
17.5409 -34.3671
17.5828 -34.3912
17.6247 -34.4152
17.6666 -34.4392
17.7085 -34.4632
17.7504 -34.4871
17.7922 -34.5110
17.8341 -34.5348
17.8760 -34.5586
17.9179 -34.5824
17.9598 -34.6061
18.0017 -34.6297
18.0436 -34.6533
18.0855 -34.6769
18.1273 -34.7004
18.1692 -34.7239
18.2111 -34.7473
18.2530 -34.7707
18.2949 -34.7940
18.3368 -34.8173
18.3787 -34.8406
18.4206 -34.8638
18.4625 -34.8870
18.5043 -34.9101
18.5462 -34.9332
18.5881 -34.9563
18.6300 -34.9793
18.6719 -35.0023
18.7138 -35.0252
18.7557 -35.0481
18.7976 -35.0710
18.8394 -35.0938
18.8813 -35.1166
18.9232 -35.1393
18.9651 -35.1620
19.0070 -35.1847
19.0489 -35.2073
19.0908 -35.2299
19.1327 -35.2525
19.1745 -35.2750
19.2164 -35.2975
19.2583 -35.3199
19.3002 -35.3423
19.3421 -35.3647
19.3840 -35.3870
19.4259 -35.4094
19.4678 -35.4316
19.5096 -35.4539
19.5515 -35.4761
19.5934 -35.4982
19.6353 -35.5204
19.6772 -35.5425
19.7191 -35.5646
19.7610 -35.5866
19.8029 -35.6086
19.8448 -35.6306
19.8866 -35.6525
19.9285 -35.6744
19.9704 -35.6963
20.4731 -35.9565
20.9757 -36.2126
21.4784 -36.4650
21.9810 -36.7141
22.4837 -36.9602
22.9863 -37.2036
23.4890 -37.4447
23.9917 -37.6838
24.4943 -37.9211
24.9970 -38.1569
25.4996 -38.3914
26.0023 -38.6250
26.5049 -38.8578
27.0076 -39.0900
27.5102 -39.3219
28.0129 -39.5537
28.5155 -39.7856
29.0182 -40.0177
29.5209 -40.2503
30.0235 -40.4834
30.5262 -40.7174
31.0288 -40.9522
31.5315 -41.1881
32.0341 -41.4252
32.5368 -41.6636
33.0394 -41.9033
33.5421 -42.1446
34.0448 -42.3875
34.5474 -42.6319
35.0501 -42.8781
35.5527 -43.1259
36.0554 -43.3753
36.5580 -43.6264
37.0607 -43.8791
37.5633 -44.1331
38.0660 -44.3885
38.5686 -44.6449
39.0713 -44.9021
39.5740 -45.1598
40.0766 -45.4176
40.5793 -45.6750
41.0819 -45.9314
41.5846 -46.1863
42.0872 -46.4388
42.5899 -46.6881
43.0925 -46.9332
43.5952 -47.1730
44.0978 -47.4063
44.6005 -47.6318
45.1032 -47.8480
45.6058 -48.0535
46.1085 -48.2466
46.6111 -48.4260
47.1138 -48.5899
47.6164 -48.7369
48.1191 -48.8656
48.6217 -48.9749
49.1244 -49.0638
49.6270 -49.1316
50.1297 -49.1779
50.6324 -49.2027
51.1350 -49.2063
51.6377 -49.1891
52.1403 -49.1521
52.6430 -49.0964
53.1456 -49.0234
53.6483 -48.9344
54.1509 -48.8311
54.6536 -48.7151
55.1563 -48.5879
55.6589 -48.4511
56.1616 -48.3064
56.6642 -48.1549
57.1669 -47.9981
57.6695 -47.8372
58.1722 -47.6732
58.6748 -47.5071
59.1775 -47.3397
59.6801 -47.1719
60.1828 -47.0042
60.6855 -46.8372
61.1881 -46.6715
61.6908 -46.5073
62.1934 -46.3451
62.6961 -46.1852
63.1987 -46.0277
63.7014 -45.8729
64.2040 -45.7210
64.7067 -45.5720
65.2093 -45.4260
65.7120 -45.2832
66.2147 -45.1435
66.7173 -45.0070
67.2200 -44.8738
67.7226 -44.7437
68.2253 -44.6169
68.7279 -44.4932
69.2306 -44.3727
69.7332 -44.2552
70.2359 -44.1409
70.7386 -44.0296
71.2412 -43.9213
71.7439 -43.8159
72.2465 -43.7133
72.7492 -43.6137
73.2518 -43.5167
73.7545 -43.4225
74.2571 -43.3310
74.7598 -43.2420
75.2624 -43.1556
75.7651 -43.0717
76.2678 -42.9902
76.7704 -42.9110
77.2731 -42.8342
77.7757 -42.7596
78.2784 -42.6873
78.7810 -42.6171
79.2837 -42.5490
79.7863 -42.4829
80.2890 -42.4188
80.7916 -42.3567
81.2943 -42.2965
81.7970 -42.2381
82.2996 -42.1816
82.8023 -42.1268
83.3049 -42.0737
83.8076 -42.0223
84.3102 -41.9725
84.8129 -41.9244
85.3155 -41.8777
85.8182 -41.8326
86.3209 -41.7890
86.8235 -41.7467
87.3262 -41.7059
87.8288 -41.6665
88.3315 -41.6284
88.8341 -41.5915
89.3368 -41.5560
89.8394 -41.5217
90.3421 -41.4885
90.8447 -41.4566
91.3474 -41.4258
91.8501 -41.3961
92.3527 -41.3675
92.8554 -41.3399
93.3580 -41.3134
93.8607 -41.2879
94.3633 -41.2633
94.8660 -41.2397
95.3686 -41.2171
95.8713 -41.1953
96.3739 -41.1745
96.8766 -41.1545
97.3793 -41.1353
97.8819 -41.1170
98.3846 -41.0995
98.8872 -41.0828
99.3899 -41.0668
99.8925 -41.0515
100.3952 -41.0370
100.8978 -41.0232
101.4005 -41.0101
101.9032 -40.9977
102.4058 -40.9859
102.9085 -40.9748
103.4111 -40.9643
103.9138 -40.9544
104.4164 -40.9451
104.9191 -40.9364
105.4217 -40.9283
105.9244 -40.9207
106.4270 -40.9136
106.9297 -40.9071
107.4324 -40.9011
107.9350 -40.8956
108.4377 -40.8906
108.9403 -40.8861
109.4430 -40.8820
109.9456 -40.8784
110.4483 -40.8753
110.9509 -40.8726
111.4536 -40.8703
111.9562 -40.8684
112.4589 -40.8670
112.9616 -40.8659
113.4642 -40.8653
113.9669 -40.8650
114.4695 -40.8650
114.9722 -40.8655
115.4748 -40.8663
115.9775 -40.8674
116.4801 -40.8689
116.9828 -40.8707
117.4855 -40.8728
117.9881 -40.8753
118.4908 -40.8780
118.9934 -40.8811
119.4961 -40.8844
119.9987 -40.8881
120.5014 -40.8920
121.0040 -40.8962
121.5067 -40.9007
122.0093 -40.9054
122.5120 -40.9104
123.0147 -40.9156
123.5173 -40.9211
124.0200 -40.9268
124.5226 -40.9328
125.0253 -40.9389
125.5279 -40.9454
126.0306 -40.9520
126.5332 -40.9588
127.0359 -40.9659
127.5385 -40.9731
128.0412 -40.9806
128.5439 -40.9883
129.0465 -40.9961
129.5492 -41.0042
130.0518 -41.0124
130.5545 -41.0208
131.0571 -41.0294
131.5598 -41.0381
132.0624 -41.0470
132.5651 -41.0561
133.0677 -41.0654
133.5704 -41.0748
134.0731 -41.0843
134.5757 -41.0940
135.0784 -41.1039
135.5810 -41.1139
136.0837 -41.1240
136.5863 -41.1343
137.0890 -41.1447
137.5916 -41.1553
138.0943 -41.1660
138.5970 -41.1768
139.0996 -41.1877
139.6023 -41.1988
140.1049 -41.2099
140.6076 -41.2212
141.1102 -41.2326
141.6129 -41.2441
142.1155 -41.2558
142.6182 -41.2675
143.1208 -41.2794
143.6235 -41.2913
144.1262 -41.3033
144.6288 -41.3155
145.1315 -41.3277
145.6341 -41.3401
146.1368 -41.3525
146.6394 -41.3650
147.1421 -41.3776
147.6447 -41.3903
148.1474 -41.4031
148.6500 -41.4159
149.1527 -41.4289
149.6554 -41.4419
150.1580 -41.4550
150.6607 -41.4682
151.1633 -41.4814
151.6660 -41.4947
152.1686 -41.5081
152.6713 -41.5216
153.1739 -41.5351
153.6766 -41.5487
154.1793 -41.5624
154.6819 -41.5761
155.1846 -41.5899
155.6872 -41.6038
156.1899 -41.6177
156.6925 -41.6317
157.1952 -41.6457
157.6978 -41.6598
158.2005 -41.6740
158.7031 -41.6882
159.2058 -41.7024
159.7085 -41.7168
160.2111 -41.7311
160.7138 -41.7455
161.2164 -41.7600
161.7191 -41.7745
162.2217 -41.7891
162.7244 -41.8037
163.2270 -41.8183
163.7297 -41.8330
164.2323 -41.8477
164.7350 -41.8625
165.2377 -41.8773
165.7403 -41.8922
166.2430 -41.9071
166.7456 -41.9220
167.2483 -41.9370
167.7509 -41.9520
168.2536 -41.9671
168.7562 -41.9821
169.2589 -41.9973
169.7616 -42.0124
170.2642 -42.0276
170.7669 -42.0428
171.2695 -42.0581
171.7722 -42.0734
172.2748 -42.0887
172.7775 -42.1040
173.2801 -42.1194
173.7828 -42.1348
174.2854 -42.1502
174.7881 -42.1657
175.2908 -42.1811
175.7934 -42.1966
176.2961 -42.2122
176.7987 -42.2277
177.3014 -42.2433
177.8040 -42.2589
178.3067 -42.2746
178.8093 -42.2902
179.3120 -42.3059
179.8146 -42.3216
180.3173 -42.3373
180.8200 -42.3530
181.3226 -42.3688
181.8253 -42.3846
182.3279 -42.4004
182.8306 -42.4162
183.3332 -42.4320
183.8359 -42.4479
184.3385 -42.4637
184.8412 -42.4796
185.3439 -42.4955
185.8465 -42.5114
186.3492 -42.5274
186.8518 -42.5433
187.3545 -42.5593
187.8571 -42.5753
188.3598 -42.5912
188.8624 -42.6072
189.3651 -42.6233
189.8677 -42.6393
190.3704 -42.6553
190.8731 -42.6714
191.3757 -42.6875
191.8784 -42.7036
192.3810 -42.7196
192.8837 -42.7357
193.3863 -42.7519
193.8890 -42.7680
194.3916 -42.7841
194.8943 -42.8003
195.3969 -42.8164
195.8996 -42.8326
196.4023 -42.8487
196.9049 -42.8649
197.4076 -42.8811
197.9102 -42.8973
198.4129 -42.9135
198.9155 -42.9297
199.4182 -42.9459
199.9208 -42.9622
200.2141 -42.9716
202.2247 -43.0366
204.2353 -43.1017
206.2459 -43.1669
208.2565 -43.2321
210.2672 -43.2973
212.2778 -43.3626
214.2884 -43.4280
216.2990 -43.4933
218.3096 -43.5587
220.3202 -43.6241
222.3309 -43.6894
224.3415 -43.7548
226.3521 -43.8201
228.3627 -43.8854
230.3733 -43.9506
232.3840 -44.0158
234.3946 -44.0810
236.4052 -44.1461
238.4158 -44.2112
240.4264 -44.2761
242.4371 -44.3411
244.4477 -44.4059
246.4583 -44.4707
248.4689 -44.5354
250.4795 -44.6000
252.4902 -44.6645
254.5008 -44.7290
256.5114 -44.7933
258.5220 -44.8576
260.5326 -44.9217
262.5433 -44.9858
264.5539 -45.0497
266.5645 -45.1136
268.5751 -45.1773
270.5857 -45.2410
272.5964 -45.3045
274.6070 -45.3679
276.6176 -45.4312
278.6282 -45.4944
280.6388 -45.5575
282.6494 -45.6205
284.6601 -45.6833
286.6707 -45.7461
288.6813 -45.8087
290.6919 -45.8712
292.7025 -45.9335
294.7132 -45.9958
296.7238 -46.0579
298.7344 -46.1199
300.7450 -46.1818
302.7556 -46.2435
304.7663 -46.3052
306.7769 -46.3667
308.7875 -46.4280
310.7981 -46.4893
312.8087 -46.5504
314.8194 -46.6114
316.8300 -46.6723
318.8406 -46.7330
320.8512 -46.7936
322.8618 -46.8541
324.8725 -46.9144
326.8831 -46.9746
328.8937 -47.0347
330.9043 -47.0947
332.9149 -47.1545
334.9255 -47.2142
336.9362 -47.2738
338.9468 -47.3332
340.9574 -47.3925
342.9680 -47.4517
344.9786 -47.5107
346.9893 -47.5696
348.9999 -47.6284
351.0105 -47.6870
353.0211 -47.7456
355.0317 -47.8039
357.0424 -47.8622
359.0530 -47.9203
361.0636 -47.9783
363.0742 -48.0362
365.0848 -48.0939
367.0955 -48.1515
369.1061 -48.2090
371.1167 -48.2663
373.1273 -48.3235
375.1379 -48.3806
377.1486 -48.4375
379.1592 -48.4943
381.1698 -48.5510
383.1804 -48.6076
385.1910 -48.6640
387.2017 -48.7203
389.2123 -48.7765
391.2229 -48.8325
393.2335 -48.8884
395.2441 -48.9442
397.2547 -48.9998
399.2654 -49.0553
401.2760 -49.1107
403.2866 -49.1660
405.2972 -49.2211
407.3078 -49.2761
409.3185 -49.3310
411.3291 -49.3857
413.3397 -49.4403
415.3503 -49.4948
417.3609 -49.5492
419.3716 -49.6034
421.3822 -49.6575
423.3928 -49.7115
425.4034 -49.7653
427.4140 -49.8190
429.4247 -49.8726
431.4353 -49.9261
433.4459 -49.9794
435.4565 -50.0326
437.4671 -50.0857
439.4778 -50.1387
441.4884 -50.1915
443.4990 -50.2442
445.5096 -50.2968
447.5202 -50.3493
449.5308 -50.4016
451.5415 -50.4538
453.5521 -50.5059
455.5627 -50.5579
457.5733 -50.6097
459.5839 -50.6614
461.5946 -50.7130
463.6052 -50.7645
465.6158 -50.8158
467.6264 -50.8671
469.6370 -50.9182
471.6477 -50.9691
473.6583 -51.0200
475.6689 -51.0707
477.6795 -51.1213
479.6901 -51.1718
481.7008 -51.2222
483.7114 -51.2724
485.7220 -51.3225
487.7326 -51.3725
489.7432 -51.4224
491.7539 -51.4722
493.7645 -51.5218
495.7751 -51.5713
497.7857 -51.6207
499.7963 -51.6700
501.8070 -51.7192
503.8176 -51.7682
505.8282 -51.8171
507.8388 -51.8659
509.8494 -51.9146
511.8600 -51.9632
513.8707 -52.0116
515.8813 -52.0599
517.8919 -52.1081
519.9025 -52.1562
521.9131 -52.2042
523.9238 -52.2521
525.9344 -52.2998
527.9450 -52.3474
529.9556 -52.3949
531.9662 -52.4423
533.9769 -52.4896
535.9875 -52.5367
537.9981 -52.5838
540.0087 -52.6307
542.0193 -52.6775
544.0300 -52.7242
546.0406 -52.7707
548.0512 -52.8172
550.0618 -52.8635
552.0724 -52.9098
554.0831 -52.9559
556.0937 -53.0019
558.1043 -53.0478
560.1149 -53.0935
562.1255 -53.1392
564.1362 -53.1847
566.1468 -53.2302
568.1574 -53.2755
570.1680 -53.3207
572.1786 -53.3658
574.1892 -53.4107
576.1999 -53.4556
578.2105 -53.5004
580.2211 -53.5450
582.2317 -53.5895
584.2423 -53.6339
586.2530 -53.6782
588.2636 -53.7224
590.2742 -53.7665
592.2848 -53.8105
594.2954 -53.8543
596.3061 -53.8981
598.3167 -53.9417
600.3273 -53.9852
602.3379 -54.0287
604.3485 -54.0720
606.3592 -54.1152
608.3698 -54.1582
610.3804 -54.2012
612.3910 -54.2441
614.4016 -54.2868
616.4123 -54.3295
618.4229 -54.3720
620.4335 -54.4145
622.4441 -54.4568
624.4547 -54.4990
626.4653 -54.5411
628.4760 -54.5831
630.4866 -54.6250
632.4972 -54.6668
634.5078 -54.7084
636.5184 -54.7500
638.5291 -54.7914
640.5397 -54.8328
642.5503 -54.8740
644.5609 -54.9152
646.5715 -54.9562
648.5822 -54.9971
650.5928 -55.0379
652.6034 -55.0786
654.6140 -55.1192
656.6246 -55.1597
658.6353 -55.2001
660.6459 -55.2404
662.6565 -55.2806
664.6671 -55.3206
666.6777 -55.3606
668.6884 -55.4005
670.6990 -55.4402
672.7096 -55.4799
674.7202 -55.5194
676.7308 -55.5589
678.7414 -55.5982
680.7521 -55.6374
682.7627 -55.6766
684.7733 -55.7156
686.7839 -55.7545
688.7945 -55.7933
690.8052 -55.8320
692.8158 -55.8707
694.8264 -55.9092
696.8370 -55.9476
698.8476 -55.9859
700.8583 -56.0241
702.8689 -56.0622
704.8795 -56.1001
706.8901 -56.1380
708.9007 -56.1758
710.9114 -56.2135
712.9220 -56.2511
714.9326 -56.2886
716.9432 -56.3259
718.9538 -56.3632
720.9645 -56.4004
722.9751 -56.4375
724.9857 -56.4744
726.9963 -56.5113
729.0069 -56.5481
731.0176 -56.5847
733.0282 -56.6213
735.0388 -56.6578
737.0494 -56.6941
739.0600 -56.7304
741.0706 -56.7665
743.0813 -56.8026
745.0919 -56.8386
747.1025 -56.8744
749.1131 -56.9102
751.1237 -56.9458
753.1344 -56.9814
755.1450 -57.0169
757.1556 -57.0522
759.1662 -57.0875
761.1768 -57.1226
763.1875 -57.1577
765.1981 -57.1927
767.2087 -57.2275
769.2193 -57.2623
771.2299 -57.2970
773.2406 -57.3315
775.2512 -57.3660
777.2618 -57.4004
779.2724 -57.4346
781.2830 -57.4688
783.2937 -57.5029
785.3043 -57.5369
787.3149 -57.5707
789.3255 -57.6045
791.3361 -57.6382
793.3468 -57.6718
795.3574 -57.7053
797.3680 -57.7387
799.3786 -57.7720
801.3892 -57.8051
803.3998 -57.8382
805.4105 -57.8712
807.4211 -57.9041
809.4317 -57.9369
811.4423 -57.9697
813.4529 -58.0023
815.4636 -58.0348
817.4742 -58.0672
819.4848 -58.0995
821.4954 -58.1317
823.5060 -58.1639
825.5167 -58.1959
827.5273 -58.2278
829.5379 -58.2597
831.5485 -58.2914
833.5591 -58.3231
835.5698 -58.3546
837.5804 -58.3861
839.5910 -58.4174
841.6016 -58.4487
843.6122 -58.4798
845.6229 -58.5109
847.6335 -58.5419
849.6441 -58.5728
851.6547 -58.6036
853.6653 -58.6342
855.6759 -58.6648
857.6866 -58.6953
859.6972 -58.7257
861.7078 -58.7560
863.7184 -58.7863
865.7290 -58.8164
867.7397 -58.8464
869.7503 -58.8763
871.7609 -58.9062
873.7715 -58.9359
875.7821 -58.9656
877.7928 -58.9951
879.8034 -59.0246
881.8140 -59.0539
883.8246 -59.0832
885.8352 -59.1124
887.8459 -59.1414
889.8565 -59.1704
891.8671 -59.1993
893.8777 -59.2281
895.8883 -59.2568
897.8990 -59.2854
899.9096 -59.3139
901.9202 -59.3424
903.9308 -59.3707
905.9414 -59.3989
907.9520 -59.4271
909.9627 -59.4551
911.9733 -59.4831
913.9839 -59.5109
915.9945 -59.5387
918.0051 -59.5664
920.0158 -59.5940
922.0264 -59.6214
924.0370 -59.6488
926.0476 -59.6761
928.0582 -59.7034
930.0689 -59.7305
932.0795 -59.7575
934.0901 -59.7844
936.1007 -59.8113
938.1113 -59.8380
940.1220 -59.8647
942.1326 -59.8912
944.1432 -59.9177
946.1538 -59.9441
948.1644 -59.9703
950.1751 -59.9965
952.1857 -60.0226
954.1963 -60.0486
956.2069 -60.0745
958.2175 -60.1003
960.2282 -60.1261
962.2388 -60.1517
964.2494 -60.1773
966.2600 -60.2027
968.2706 -60.2281
970.2812 -60.2533
972.2919 -60.2785
974.3025 -60.3036
976.3131 -60.3286
978.3237 -60.3535
980.3343 -60.3783
982.3450 -60.4030
984.3556 -60.4276
986.3662 -60.4521
988.3768 -60.4766
990.3874 -60.5009
992.3981 -60.5252
994.4087 -60.5493
996.4193 -60.5734
998.4299 -60.5974
1000.0000 -60.6160


==> figures/data/case2_ratio_true1.dat <==
f r_dB
-1000.0000 -59.8947
-997.4867 -59.8650
-994.9735 -59.8351
-992.4602 -59.8051
-989.9469 -59.7749
-987.4336 -59.7446
-984.9204 -59.7141
-982.4071 -59.6835
-979.8938 -59.6528
-977.3805 -59.6219
-974.8673 -59.5908
-972.3540 -59.5596
-969.8407 -59.5283
-967.3274 -59.4968
-964.8142 -59.4651
-962.3009 -59.4334
-959.7876 -59.4014
-957.2743 -59.3693
-954.7611 -59.3371
-952.2478 -59.3047
-949.7345 -59.2722
-947.2212 -59.2396
-944.7080 -59.2067
-942.1947 -59.1738
-939.6814 -59.1407
-937.1681 -59.1074
-934.6549 -59.0740
-932.1416 -59.0404
-929.6283 -59.0067
-927.1150 -58.9729
-924.6018 -58.9388
-922.0885 -58.9047
-919.5752 -58.8704
-917.0620 -58.8359
-914.5487 -58.8013
-912.0354 -58.7665
-909.5221 -58.7316
-907.0089 -58.6966
-904.4956 -58.6614
-901.9823 -58.6260
-899.4690 -58.5905
-896.9558 -58.5548
-894.4425 -58.5190
-891.9292 -58.4830
-889.4159 -58.4469
-886.9027 -58.4106
-884.3894 -58.3742
-881.8761 -58.3376
-879.3628 -58.3009
-876.8496 -58.2640
-874.3363 -58.2269
-871.8230 -58.1897
-869.3097 -58.1524
-866.7965 -58.1148
-864.2832 -58.0772
-861.7699 -58.0394
-859.2566 -58.0014
-856.7434 -57.9633
-854.2301 -57.9250
-851.7168 -57.8865
-849.2036 -57.8479
-846.6903 -57.8092
-844.1770 -57.7702
-841.6637 -57.7312
-839.1505 -57.6919
-836.6372 -57.6525
-834.1239 -57.6130
-831.6106 -57.5733
-829.0974 -57.5334
-826.5841 -57.4934
-824.0708 -57.4532
-821.5575 -57.4129
-819.0443 -57.3724
-816.5310 -57.3317
-814.0177 -57.2909
-811.5044 -57.2499
-808.9912 -57.2087
-806.4779 -57.1674
-803.9646 -57.1259
-801.4513 -57.0843
-798.9381 -57.0425
-796.4248 -57.0005
-793.9115 -56.9584
-791.3982 -56.9161
-788.8850 -56.8736
-786.3717 -56.8310
-783.8584 -56.7882
-781.3452 -56.7452
-778.8319 -56.7021
-776.3186 -56.6588
-773.8053 -56.6153
-771.2921 -56.5717
-768.7788 -56.5279
-766.2655 -56.4840
-763.7522 -56.4398
-761.2390 -56.3955
-758.7257 -56.3510
-756.2124 -56.3064
-753.6991 -56.2616
-751.1859 -56.2166
-748.6726 -56.1714
-746.1593 -56.1261
-743.6460 -56.0806
-741.1328 -56.0349
-738.6195 -55.9891
-736.1062 -55.9430
-733.5929 -55.8968
-731.0797 -55.8505
-728.5664 -55.8039
-726.0531 -55.7572
-723.5398 -55.7103
-721.0266 -55.6632
-718.5133 -55.6159
-716.0000 -55.5685
-713.4868 -55.5209
-710.9735 -55.4731
-708.4602 -55.4251
-705.9469 -55.3769
-703.4337 -55.3286
-700.9204 -55.2800
-698.4071 -55.2313
-695.8938 -55.1824
-693.3806 -55.1334
-690.8673 -55.0841
-688.3540 -55.0347
-685.8407 -54.9850
-683.3275 -54.9352
-680.8142 -54.8852
-678.3009 -54.8350
-675.7876 -54.7846
-673.2744 -54.7341
-670.7611 -54.6833
-668.2478 -54.6324
-665.7345 -54.5812
-663.2213 -54.5299
-660.7080 -54.4784
-658.1947 -54.4266
-655.6814 -54.3747
-653.1682 -54.3226
-650.6549 -54.2703
-648.1416 -54.2178
-645.6283 -54.1651
-643.1151 -54.1122
-640.6018 -54.0591
-638.0885 -54.0058
-635.5753 -53.9523
-633.0620 -53.8986
-630.5487 -53.8447
-628.0354 -53.7906
-625.5222 -53.7363
-623.0089 -53.6818
-620.4956 -53.6271
-617.9823 -53.5722
-615.4691 -53.5171
-612.9558 -53.4617
-610.4425 -53.4062
-607.9292 -53.3504
-605.4160 -53.2945
-602.9027 -53.2383
-600.3894 -53.1819
-597.8761 -53.1253
-595.3629 -53.0685
-592.8496 -53.0115
-590.3363 -52.9542
-587.8230 -52.8967
-585.3098 -52.8390
-582.7965 -52.7811
-580.2832 -52.7230
-577.7699 -52.6647
-575.2567 -52.6061
-572.7434 -52.5473
-570.2301 -52.4883
-567.7169 -52.4290
-565.2036 -52.3695
-562.6903 -52.3098
-560.1770 -52.2499
-557.6638 -52.1897
-555.1505 -52.1293
-552.6372 -52.0687
-550.1239 -52.0078
-547.6107 -51.9467
-545.0974 -51.8854
-542.5841 -51.8238
-540.0708 -51.7620
-537.5576 -51.6999
-535.0443 -51.6376
-532.5310 -51.5751
-530.0177 -51.5123
-527.5045 -51.4493
-524.9912 -51.3860
-522.4779 -51.3224
-519.9646 -51.2587
-517.4514 -51.1946
-514.9381 -51.1303
-512.4248 -51.0658
-509.9115 -51.0010
-507.3983 -50.9359
-504.8850 -50.8706
-502.3717 -50.8050
-499.8585 -50.7392
-497.3452 -50.6731
-494.8319 -50.6067
-492.3186 -50.5401
-489.8054 -50.4732
-487.2921 -50.4060
-484.7788 -50.3385
-482.2655 -50.2708
-479.7523 -50.2028
-477.2390 -50.1345
-474.7257 -50.0660
-472.2124 -49.9971
-469.6992 -49.9280
-467.1859 -49.8586
-464.6726 -49.7889
-462.1593 -49.7189
-459.6461 -49.6486
-457.1328 -49.5780
-454.6195 -49.5072
-452.1062 -49.4360
-449.5930 -49.3646
-447.0797 -49.2928
-444.5664 -49.2207
-442.0531 -49.1484
-439.5399 -49.0757
-437.0266 -49.0027
-434.5133 -48.9294
-432.0000 -48.8558
-429.4868 -48.7819
-426.9735 -48.7077
-424.4602 -48.6331
-421.9470 -48.5582
-419.4337 -48.4830
-416.9204 -48.4075
-414.4071 -48.3316
-411.8939 -48.2554
-409.3806 -48.1789
-406.8673 -48.1020
-404.3540 -48.0248
-401.8408 -47.9472
-399.3275 -47.8694
-396.8142 -47.7911
-394.3009 -47.7125
-391.7877 -47.6336
-389.2744 -47.5543
-386.7611 -47.4746
-384.2478 -47.3946
-381.7346 -47.3143
-379.2213 -47.2335
-376.7080 -47.1524
-374.1947 -47.0709
-371.6815 -46.9891
-369.1682 -46.9069
-366.6549 -46.8242
-364.1416 -46.7413
-361.6284 -46.6579
-359.1151 -46.5741
-356.6018 -46.4900
-354.0885 -46.4054
-351.5753 -46.3205
-349.0620 -46.2351
-346.5487 -46.1494
-344.0355 -46.0632
-341.5222 -45.9767
-339.0089 -45.8897
-336.4956 -45.8023
-333.9824 -45.7145
-331.4691 -45.6263
-328.9558 -45.5377
-326.4425 -45.4486
-323.9293 -45.3591
-321.4160 -45.2691
-318.9027 -45.1788
-316.3894 -45.0880
-313.8762 -44.9967
-311.3629 -44.9050
-308.8496 -44.8129
-306.3363 -44.7203
-303.8231 -44.6272
-301.3098 -44.5337
-298.7965 -44.4397
-296.2832 -44.3453
-293.7700 -44.2504
-291.2567 -44.1551
-288.7434 -44.0592
-286.2301 -43.9629
-283.7169 -43.8662
-281.2036 -43.7689
-278.6903 -43.6712
-276.1771 -43.5730
-273.6638 -43.4743
-271.1505 -43.3751
-268.6372 -43.2755
-266.1240 -43.1754
-263.6107 -43.0747
-261.0974 -42.9736
-258.5841 -42.8720
-256.0709 -42.7699
-253.5576 -42.6673
-251.0443 -42.5643
-248.5310 -42.4607
-246.0178 -42.3567
-243.5045 -42.2521
-240.9912 -42.1471
-238.4779 -42.0416
-235.9647 -41.9356
-233.4514 -41.8292
-230.9381 -41.7223
-228.4248 -41.6149
-225.9116 -41.5070
-223.3983 -41.3987
-220.8850 -41.2899
-218.3717 -41.1807
-215.8585 -41.0711
-213.3452 -40.9610
-210.8319 -40.8505
-208.3187 -40.7396
-205.8054 -40.6283
-203.2921 -40.5166
-200.7788 -40.4046
-198.2656 -40.2922
-195.7523 -40.1795
-193.2390 -40.0664
-190.7257 -39.9531
-188.2125 -39.8394
-185.6992 -39.7256
-183.1859 -39.6115
-180.6726 -39.4972
-178.1594 -39.3827
-175.6461 -39.2681
-173.1328 -39.1534
-170.6195 -39.0386
-168.1063 -38.9238
-165.5930 -38.8091
-163.0797 -38.6944
-160.5664 -38.5797
-158.0532 -38.4653
-155.5399 -38.3511
-153.0266 -38.2371
-150.5133 -38.1235
-148.0001 -38.0102
-145.4868 -37.8974
-142.9735 -37.7852
-140.4603 -37.6736
-137.9470 -37.5626
-135.4337 -37.4524
-132.9204 -37.3431
-130.4072 -37.2347
-127.8939 -37.1273
-125.3806 -37.0211
-122.8673 -36.9161
-120.3541 -36.8123
-117.8408 -36.7100
-115.3275 -36.6092
-112.8142 -36.5099
-110.3010 -36.4123
-107.7877 -36.3164
-105.2744 -36.2224
-102.7611 -36.1302
-100.2479 -36.0398
-97.7346 -35.9514
-95.2213 -35.8648
-92.7080 -35.7801
-90.1948 -35.6970
-87.6815 -35.6153
-85.1682 -35.5347
-82.6549 -35.4549
-80.1417 -35.3749
-77.6284 -35.2940
-75.1151 -35.2107
-72.6018 -35.1230
-70.0886 -35.0280
-67.5753 -34.9215
-65.0620 -34.7973
-62.5488 -34.6470
-60.0355 -34.4598
-57.5222 -34.2272
-55.0089 -33.9568
-52.4957 -33.7004
-49.9824 -33.5579
-47.4691 -33.5873
-44.9558 -33.7244
-42.4426 -33.8651
-39.9293 -33.9535
-37.4160 -33.9767
-34.9027 -33.9367
-32.3895 -33.8357
-29.8762 -33.6715
-27.3629 -33.4365
-24.8496 -33.1170
-22.3364 -32.6920
-19.8231 -32.1307
-17.3098 -31.3873
-14.7965 -30.3923
-12.2833 -29.0318
-9.7700 -27.1008
-7.2567 -24.1904
-4.7434 -19.5292
-2.2302 -13.8330
0.2831 -12.8137
2.7964 -18.8680
5.3096 -22.9922
7.8229 -26.4083
10.3362 -29.1168
12.8495 -31.2670
15.3627 -33.0385
17.8760 -34.5586
20.3893 -35.9134
22.9026 -37.1632
25.4158 -38.3524
27.9291 -39.5151
30.4424 -40.6783
32.9557 -41.8633
35.4689 -43.0845
37.9822 -44.3458
40.4955 -45.6321
43.0088 -46.8927
45.5220 -48.0200
48.0353 -48.8455
50.5486 -49.2001
53.0619 -49.0367
55.5751 -48.4745
58.0884 -47.7007
60.6017 -46.8650
63.1150 -46.0538
65.6282 -45.3068
68.1415 -44.6378
70.6548 -44.0479
73.1680 -43.5327
75.6813 -43.0855
78.1946 -42.6992
80.7079 -42.3669
83.2211 -42.0824
85.7344 -41.8400
88.2477 -41.6346
90.7610 -41.4618
93.2742 -41.3177
95.7875 -41.1989
98.3008 -41.1024
100.8141 -41.0255
103.3273 -40.9660
105.8406 -40.9219
108.3539 -40.8914
110.8672 -40.8730
113.3804 -40.8653
115.8937 -40.8672
118.4070 -40.8776
120.9203 -40.8955
123.4335 -40.9202
125.9468 -40.9509
128.4601 -40.9870
130.9734 -41.0279
133.4866 -41.0732
135.9999 -41.1223
138.5132 -41.1750
141.0265 -41.2307
143.5397 -41.2893
146.0530 -41.3504
148.5663 -41.4138
151.0795 -41.4792
153.5928 -41.5465
156.1061 -41.6154
158.6194 -41.6858
161.1326 -41.7576
163.6459 -41.8305
166.1592 -41.9046
168.6725 -41.9796
171.1857 -42.0555
173.6990 -42.1322
176.2123 -42.2096
178.7256 -42.2876
181.2388 -42.3662
183.7521 -42.4452
186.2654 -42.5247
188.7787 -42.6046
191.2919 -42.6848
193.8052 -42.7653
196.3185 -42.8461
198.8318 -42.9270
201.3450 -43.0082
203.8583 -43.0895
206.3716 -43.1709
208.8849 -43.2525
211.3981 -43.3341
213.9114 -43.4157
216.4247 -43.4974
218.9380 -43.5791
221.4512 -43.6608
223.9645 -43.7425
226.4778 -43.8242
228.9910 -43.9058
231.5043 -43.9873
234.0176 -44.0688
236.5309 -44.1502
239.0441 -44.2315
241.5574 -44.3127
244.0707 -44.3938
246.5840 -44.4747
249.0972 -44.5556
251.6105 -44.6363
254.1238 -44.7169
256.6371 -44.7973
259.1503 -44.8776
261.6636 -44.9578
264.1769 -45.0377
266.6902 -45.1176
269.2034 -45.1972
271.7167 -45.2767
274.2300 -45.3560
276.7433 -45.4352
279.2565 -45.5142
281.7698 -45.5930
284.2831 -45.6716
286.7964 -45.7500
289.3096 -45.8282
291.8229 -45.9063
294.3362 -45.9841
296.8494 -46.0618
299.3627 -46.1393
301.8760 -46.2165
304.3893 -46.2936
306.9025 -46.3705
309.4158 -46.4472
311.9291 -46.5237
314.4424 -46.6000
316.9556 -46.6761
319.4689 -46.7519
321.9822 -46.8276
324.4955 -46.9031
327.0087 -46.9784
329.5220 -47.0535
332.0353 -47.1283
334.5486 -47.2030
337.0618 -47.2775
339.5751 -47.3517
342.0884 -47.4258
344.6017 -47.4997
347.1149 -47.5733
349.6282 -47.6467
352.1415 -47.7200
354.6548 -47.7930
357.1680 -47.8658
359.6813 -47.9385
362.1946 -48.0109
364.7078 -48.0831
367.2211 -48.1551
369.7344 -48.2269
372.2477 -48.2985
374.7609 -48.3699
377.2742 -48.4411
379.7875 -48.5121
382.3008 -48.5829
384.8140 -48.6534
387.3273 -48.7238
389.8406 -48.7940
392.3539 -48.8639
394.8671 -48.9337
397.3804 -49.0033
399.8937 -49.0726
402.4070 -49.1418
404.9202 -49.2108
407.4335 -49.2795
409.9468 -49.3481
412.4601 -49.4164
414.9733 -49.4846
417.4866 -49.5525
419.9999 -49.6203
422.5132 -49.6879
425.0264 -49.7552
427.5397 -49.8224
430.0530 -49.8893
432.5663 -49.9561
435.0795 -50.0227
437.5928 -50.0890
440.1061 -50.1552
442.6193 -50.2212
445.1326 -50.2870
447.6459 -50.3526
450.1592 -50.4180
452.6724 -50.4832
455.1857 -50.5482
457.6990 -50.6130
460.2123 -50.6776
462.7255 -50.7420
465.2388 -50.8062
467.7521 -50.8703
470.2654 -50.9341
472.7786 -50.9978
475.2919 -51.0612
477.8052 -51.1245
480.3185 -51.1876
482.8317 -51.2504
485.3450 -51.3131
487.8583 -51.3757
490.3716 -51.4380
492.8848 -51.5001
495.3981 -51.5621
497.9114 -51.6238
500.4247 -51.6854
502.9379 -51.7468
505.4512 -51.8080
507.9645 -51.8690
510.4777 -51.9298
512.9910 -51.9904
515.5043 -52.0509
518.0176 -52.1111
520.5308 -52.1712
523.0441 -52.2311
525.5574 -52.2908
528.0707 -52.3504
530.5839 -52.4097
533.0972 -52.4689
535.6105 -52.5279
538.1238 -52.5867
540.6370 -52.6453
543.1503 -52.7038
545.6636 -52.7620
548.1769 -52.8201
550.6901 -52.8780
553.2034 -52.9357
555.7167 -52.9933
558.2300 -53.0506
560.7432 -53.1078
563.2565 -53.1648
565.7698 -53.2217
568.2831 -53.2783
570.7963 -53.3348
573.3096 -53.3911
575.8229 -53.4472
578.3361 -53.5032
580.8494 -53.5589
583.3627 -53.6145
585.8760 -53.6699
588.3892 -53.7252
590.9025 -53.7803
593.4158 -53.8352
595.9291 -53.8899
598.4423 -53.9444
600.9556 -53.9988
603.4689 -54.0530
605.9822 -54.1071
608.4954 -54.1609
611.0087 -54.2146
613.5220 -54.2682
616.0353 -54.3215
618.5485 -54.3747
621.0618 -54.4277
623.5751 -54.4805
626.0884 -54.5332
628.6016 -54.5857
631.1149 -54.6380
633.6282 -54.6902
636.1415 -54.7422
638.6547 -54.7940
641.1680 -54.8457
643.6813 -54.8972
646.1946 -54.9485
648.7078 -54.9997
651.2211 -55.0507
653.7344 -55.1015
656.2476 -55.1521
658.7609 -55.2026
661.2742 -55.2530
663.7875 -55.3031
666.3007 -55.3531
668.8140 -55.4030
671.3273 -55.4526
673.8406 -55.5021
676.3538 -55.5515
678.8671 -55.6007
681.3804 -55.6497
683.8937 -55.6985
686.4069 -55.7472
688.9202 -55.7958
691.4335 -55.8441
693.9468 -55.8923
696.4600 -55.9404
698.9733 -55.9883
701.4866 -56.0360
703.9999 -56.0835
706.5131 -56.1309
709.0264 -56.1782
711.5397 -56.2253
714.0530 -56.2722
716.5662 -56.3189
719.0795 -56.3655
721.5928 -56.4120
724.1060 -56.4583
726.6193 -56.5044
729.1326 -56.5504
731.6459 -56.5962
734.1591 -56.6418
736.6724 -56.6873
739.1857 -56.7326
741.6990 -56.7778
744.2122 -56.8228
746.7255 -56.8677
749.2388 -56.9124
751.7521 -56.9570
754.2653 -57.0014
756.7786 -57.0456
759.2919 -57.0897
761.8052 -57.1336
764.3184 -57.1774
766.8317 -57.2210
769.3450 -57.2645
771.8583 -57.3078
774.3715 -57.3509
776.8848 -57.3939
779.3981 -57.4368
781.9114 -57.4795
784.4246 -57.5220
786.9379 -57.5644
789.4512 -57.6066
791.9645 -57.6487
794.4777 -57.6906
796.9910 -57.7324
799.5043 -57.7740
802.0175 -57.8155
804.5308 -57.8568
807.0441 -57.8980
809.5574 -57.9390
812.0706 -57.9799
814.5839 -58.0206
817.0972 -58.0611
819.6105 -58.1015
822.1237 -58.1418
824.6370 -58.1819
827.1503 -58.2218
829.6636 -58.2617
832.1768 -58.3013
834.6901 -58.3408
837.2034 -58.3802
839.7167 -58.4194
842.2299 -58.4584
844.7432 -58.4973
847.2565 -58.5361
849.7698 -58.5747
852.2830 -58.6132
854.7963 -58.6515
857.3096 -58.6896
859.8229 -58.7276
862.3361 -58.7655
864.8494 -58.8032
867.3627 -58.8408
869.8759 -58.8782
872.3892 -58.9155
874.9025 -58.9526
877.4158 -58.9896
879.9290 -59.0264
882.4423 -59.0631
884.9556 -59.0996
887.4689 -59.1360
889.9821 -59.1722
892.4954 -59.2083
895.0087 -59.2443
897.5220 -59.2801
900.0352 -59.3157
902.5485 -59.3512
905.0618 -59.3866
907.5751 -59.4218
910.0883 -59.4569
912.6016 -59.4918
915.1149 -59.5266
917.6282 -59.5612
920.1414 -59.5957
922.6547 -59.6300
925.1680 -59.6642
927.6813 -59.6983
930.1945 -59.7322
932.7078 -59.7659
935.2211 -59.7995
937.7343 -59.8330
940.2476 -59.8663
942.7609 -59.8995
945.2742 -59.9325
947.7874 -59.9654
950.3007 -59.9982
952.8140 -60.0308
955.3273 -60.0632
957.8405 -60.0955
960.3538 -60.1277
962.8671 -60.1597
965.3804 -60.1916
967.8936 -60.2233
970.4069 -60.2549
972.9202 -60.2863
975.4335 -60.3176
977.9467 -60.3488
980.4600 -60.3798
982.9733 -60.4107
985.4866 -60.4414
987.9998 -60.4720
990.5131 -60.5024
993.0264 -60.5327
995.5397 -60.5629
998.0529 -60.5929
999.5609 -60.6108


==> figures/data/case2_zoom0_hat.dat <==
f Gp_mag Gp_ph Gm_mag Gm_ph
-15.0000 -10.7298 57.6702 -40.8218 -64.7468
-14.0000 -10.5405 57.9176 -40.1919 -63.4920
-13.0000 -10.3633 58.1800 -39.5024 -62.6677
-12.0000 -10.1814 58.5003 -38.6757 -61.6612
-11.0000 -9.9959 58.8624 -37.6910 -60.7196
-10.0000 -9.7990 59.2768 -36.5687 -59.6625
-9.0000 -9.5945 59.8914 -35.4096 -59.5451
-8.0000 -9.3802 60.4085 -34.0183 -59.1480
-7.0000 -9.1517 61.0919 -32.4832 -58.8258
-6.0000 -8.8872 61.9626 -30.8339 -59.0499
-5.0000 -8.5615 62.8657 -28.8600 -58.7698
-4.0000 -8.1440 63.9249 -26.5185 -59.1563
-3.0000 -7.6377 64.9518 -23.3579 -62.9123
-2.0000 -6.7819 64.9964 -19.7382 -67.7137
-1.0000 -5.8166 62.8743 -15.6342 -88.2956
0.0000 -5.4548 59.4394 -16.9328 -165.2526
1.0000 -4.7595 58.0983 -18.5631 147.5970
2.0000 -3.7773 50.8427 -21.9362 124.6811
3.0000 -3.9137 41.3334 -25.0837 122.7631
4.0000 -4.7381 34.5444 -26.7908 114.2439
5.0000 -5.7364 32.1685 -29.5042 113.0019
6.0000 -6.4622 32.5801 -31.2471 115.6645
7.0000 -6.9373 33.9610 -32.6985 117.5938
8.0000 -7.2317 35.4397 -33.7882 118.7791
9.0000 -7.4120 36.8258 -34.6758 118.6128
10.0000 -7.5092 38.0511 -35.5978 117.9180
11.0000 -7.5589 39.1207 -36.4735 118.8631
12.0000 -7.5686 40.0333 -37.4984 119.3969
13.0000 -7.5537 40.8344 -38.3482 120.1339
14.0000 -7.5257 41.5317 -39.2173 120.2311
15.0000 -7.4898 42.1341 -39.4451 121.1460


==> figures/data/case2_zoom0_true.dat <==
f Gp_mag Gp_ph Gm_mag Gm_ph
-14.9641 -10.7212 58.1958 -41.1896 -65.9040
-14.8803 -10.7051 58.2164 -41.1356 -65.8071
-14.7965 -10.6890 58.2373 -41.0813 -65.7097
-14.7128 -10.6729 58.2583 -41.0266 -65.6119
-14.6290 -10.6569 58.2794 -40.9715 -65.5137
-14.5452 -10.6409 58.3007 -40.9160 -65.4151
-14.4614 -10.6249 58.3222 -40.8602 -65.3160
-14.3777 -10.6089 58.3439 -40.8039 -65.2165
-14.2939 -10.5929 58.3657 -40.7472 -65.1166
-14.2101 -10.5770 58.3877 -40.6901 -65.0162
-14.1263 -10.5611 58.4098 -40.6326 -64.9154
-14.0426 -10.5451 58.4322 -40.5746 -64.8142
-13.9588 -10.5292 58.4547 -40.5162 -64.7126
-13.8750 -10.5133 58.4774 -40.4574 -64.6106
-13.7912 -10.4975 58.5003 -40.3981 -64.5081
-13.7075 -10.4816 58.5235 -40.3383 -64.4053
-13.6237 -10.4657 58.5468 -40.2781 -64.3020
-13.5399 -10.4499 58.5703 -40.2175 -64.1983
-13.4561 -10.4341 58.5940 -40.1563 -64.0943
-13.3724 -10.4182 58.6180 -40.0946 -63.9898
-13.2886 -10.4024 58.6421 -40.0325 -63.8850
-13.2048 -10.3866 58.6665 -39.9698 -63.7798
-13.1210 -10.3708 58.6911 -39.9067 -63.6742
-13.0373 -10.3550 58.7160 -39.8430 -63.5682
-12.9535 -10.3392 58.7410 -39.7788 -63.4619
-12.8697 -10.3235 58.7663 -39.7140 -63.3552
-12.7859 -10.3077 58.7919 -39.6487 -63.2482
-12.7021 -10.2919 58.8177 -39.5828 -63.1408
-12.6184 -10.2761 58.8438 -39.5164 -63.0331
-12.5346 -10.2604 58.8701 -39.4494 -62.9251
-12.4508 -10.2446 58.8967 -39.3818 -62.8167
-12.3670 -10.2288 58.9235 -39.3136 -62.7081
-12.2833 -10.2131 58.9506 -39.2448 -62.5992
-12.1995 -10.1973 58.9780 -39.1754 -62.4900
-12.1157 -10.1815 59.0057 -39.1054 -62.3805
-12.0319 -10.1657 59.0337 -39.0347 -62.2707
-11.9482 -10.1499 59.0620 -38.9633 -62.1608
-11.8644 -10.1341 59.0905 -38.8913 -62.0506
-11.7806 -10.1183 59.1194 -38.8186 -61.9401
-11.6968 -10.1025 59.1486 -38.7453 -61.8295
-11.6131 -10.0867 59.1781 -38.6712 -61.7187
-11.5293 -10.0709 59.2079 -38.5964 -61.6078
-11.4455 -10.0551 59.2381 -38.5209 -61.4967
-11.3617 -10.0392 59.2685 -38.4447 -61.3855
-11.2780 -10.0234 59.2994 -38.3677 -61.2741
-11.1942 -10.0075 59.3305 -38.2899 -61.1627
-11.1104 -9.9916 59.3620 -38.2113 -61.0513
-11.0266 -9.9757 59.3939 -38.1320 -60.9398
-10.9429 -9.9598 59.4262 -38.0518 -60.8283
-10.8591 -9.9438 59.4588 -37.9708 -60.7168
-10.7753 -9.9278 59.4918 -37.8890 -60.6054
-10.6915 -9.9118 59.5251 -37.8063 -60.4941
-10.6078 -9.8958 59.5589 -37.7228 -60.3829
-10.5240 -9.8798 59.5931 -37.6383 -60.2718
-10.4402 -9.8637 59.6276 -37.5529 -60.1610
-10.3564 -9.8476 59.6626 -37.4666 -60.0503
-10.2727 -9.8315 59.6980 -37.3794 -59.9399
-10.1889 -9.8154 59.7339 -37.2912 -59.8299
-10.1051 -9.7992 59.7701 -37.2020 -59.7202
-10.0213 -9.7830 59.8069 -37.1118 -59.6109
-9.9375 -9.7667 59.8440 -37.0205 -59.5020
-9.8538 -9.7504 59.8817 -36.9283 -59.3937
-9.7700 -9.7341 59.9198 -36.8349 -59.2859
-9.6862 -9.7177 59.9584 -36.7405 -59.1787
-9.6024 -9.7013 59.9974 -36.6449 -59.0722
-9.5187 -9.6849 60.0370 -36.5483 -58.9665
-9.4349 -9.6684 60.0771 -36.4504 -58.8616
-9.3511 -9.6518 60.1177 -36.3514 -58.7576
-9.2673 -9.6352 60.1588 -36.2512 -58.6546
-9.1836 -9.6186 60.2004 -36.1497 -58.5526
-9.0998 -9.6018 60.2426 -36.0470 -58.4518
-9.0160 -9.5851 60.2854 -35.9429 -58.3522
-8.9322 -9.5683 60.3287 -35.8376 -58.2539
-8.8485 -9.5514 60.3726 -35.7309 -58.1571
-8.7647 -9.5344 60.4171 -35.6229 -58.0619
-8.6809 -9.5174 60.4622 -35.5134 -57.9683
-8.5971 -9.5003 60.5079 -35.4025 -57.8764
-8.5134 -9.4832 60.5542 -35.2902 -57.7865
-8.4296 -9.4659 60.6012 -35.1764 -57.6987
-8.3458 -9.4486 60.6488 -35.0610 -57.6130
-8.2620 -9.4312 60.6971 -34.9441 -57.5297
-8.1783 -9.4138 60.7461 -34.8255 -57.4488
-8.0945 -9.3962 60.7957 -34.7054 -57.3707
-8.0107 -9.3786 60.8461 -34.5835 -57.2954
-7.9269 -9.3608 60.8972 -34.4600 -57.2232
-7.8432 -9.3430 60.9490 -34.3347 -57.1542
-7.7594 -9.3251 61.0015 -34.2077 -57.0887
-7.6756 -9.3070 61.0549 -34.0788 -57.0268
-7.5918 -9.2889 61.1090 -33.9480 -56.9689
-7.5080 -9.2707 61.1639 -33.8154 -56.9152
-7.4243 -9.2523 61.2197 -33.6808 -56.8660
-7.3405 -9.2338 61.2763 -33.5442 -56.8215
-7.2567 -9.2152 61.3338 -33.4056 -56.7820
-7.1729 -9.1965 61.3921 -33.2650 -56.7478
-7.0892 -9.1776 61.4513 -33.1222 -56.7194
-7.0054 -9.1586 61.5115 -32.9772 -56.6971
-6.9216 -9.1395 61.5726 -32.8301 -56.6811
-6.8378 -9.1202 61.6347 -32.6807 -56.6720
-6.7541 -9.1008 61.6978 -32.5290 -56.6702
-6.6703 -9.0812 61.7619 -32.3750 -56.6760
-6.5865 -9.0615 61.8270 -32.2185 -56.6901
-6.5027 -9.0416 61.8932 -32.0597 -56.7128
-6.4190 -9.0215 61.9606 -31.8984 -56.7448
-6.3352 -9.0012 62.0290 -31.7345 -56.7865
-6.2514 -8.9807 62.0986 -31.5681 -56.8386
-6.1676 -8.9601 62.1695 -31.3991 -56.9018
-6.0839 -8.9392 62.2416 -31.2274 -56.9766
-6.0001 -8.9182 62.3149 -31.0530 -57.0637
-5.9163 -8.8969 62.3896 -30.8759 -57.1640
-5.8325 -8.8754 62.4656 -30.6961 -57.2781
-5.7488 -8.8536 62.5430 -30.5134 -57.4070
-5.6650 -8.8316 62.6219 -30.3279 -57.5514
-5.5812 -8.8093 62.7022 -30.1396 -57.7123
-5.4974 -8.7868 62.7841 -29.9484 -57.8906
-5.4137 -8.7640 62.8676 -29.7544 -58.0873
-5.3299 -8.7409 62.9527 -29.5574 -58.3035
-5.2461 -8.7175 63.0396 -29.3576 -58.5402
-5.1623 -8.6938 63.1282 -29.1548 -58.7985
-5.0786 -8.6697 63.2187 -28.9493 -59.0797
-4.9948 -8.6453 63.3110 -28.7408 -59.3850
-4.9110 -8.6205 63.4054 -28.5296 -59.7155
-4.8272 -8.5953 63.5018 -28.3156 -60.0726
-4.7434 -8.5697 63.6003 -28.0989 -60.4577
-4.6597 -8.5437 63.7010 -27.8796 -60.8719
-4.5759 -8.5172 63.8040 -27.6578 -61.3168
-4.4921 -8.4902 63.9094 -27.4336 -61.7936
-4.4083 -8.4627 64.0173 -27.2071 -62.3037
-4.3246 -8.4347 64.1278 -26.9785 -62.8484
-4.2408 -8.4061 64.2409 -26.7479 -63.4291
-4.1570 -8.3769 64.3567 -26.5155 -64.0469
-4.0732 -8.3470 64.4754 -26.2815 -64.7031
-3.9895 -8.3164 64.5970 -26.0462 -65.3987
-3.9057 -8.2851 64.7217 -25.8098 -66.1346
-3.8219 -8.2530 64.8495 -25.5726 -66.9118
-3.7381 -8.2200 64.9805 -25.3349 -67.7307
-3.6544 -8.1862 65.1148 -25.0968 -68.5919
-3.5706 -8.1514 65.2525 -24.8589 -69.4956
-3.4868 -8.1155 65.3936 -24.6213 -70.4416
-3.4030 -8.0786 65.5383 -24.3844 -71.4297
-3.3193 -8.0405 65.6865 -24.1485 -72.4593
-3.2355 -8.0011 65.8384 -23.9138 -73.5293
-3.1517 -7.9604 65.9940 -23.6806 -74.6386
-3.0679 -7.9182 66.1533 -23.4492 -75.7856
-2.9842 -7.8745 66.3164 -23.2196 -76.9685
-2.9004 -7.8291 66.4834 -22.9919 -78.1852
-2.8166 -7.7819 66.6544 -22.7663 -79.4335
-2.7328 -7.7329 66.8294 -22.5425 -80.7111
-2.6491 -7.6817 67.0085 -22.3204 -82.0155
-2.5653 -7.6283 67.1919 -22.0998 -83.3445
-2.4815 -7.5725 67.3796 -21.8801 -84.6962
-2.3977 -7.5140 67.5720 -21.6609 -86.0689
-2.3139 -7.4525 67.7692 -21.4414 -87.4618
-2.2302 -7.3878 67.9712 -21.2208 -88.8748
-2.1464 -7.3194 68.1784 -20.9981 -90.3089
-2.0626 -7.2468 68.3907 -20.7721 -91.7667
-1.9788 -7.1694 68.6079 -20.5417 -93.2525
-1.8951 -7.0866 68.8295 -20.3053 -94.7731
-1.8113 -6.9973 69.0545 -20.0615 -96.3380
-1.7275 -6.9005 69.2809 -19.8088 -97.9604
-1.6437 -6.7948 69.5052 -19.5455 -99.6583
-1.5600 -6.6785 69.7215 -19.2704 -101.4554
-1.4762 -6.5494 69.9204 -18.9825 -103.3830
-1.3924 -6.4053 70.0866 -18.6812 -105.4815
-1.3086 -6.2436 70.1965 -18.3678 -107.8034
-1.2249 -6.0618 70.2136 -18.0455 -110.4142
-1.1411 -5.8586 70.0844 -17.7219 -113.3932
-1.0573 -5.6353 69.7340 -17.4108 -116.8268
-0.9735 -5.3991 69.0691 -17.1363 -120.7899
-0.8898 -5.1666 67.9965 -16.9351 -125.3001
-0.8060 -4.9666 66.4724 -16.8547 -130.2390
-0.7222 -4.8351 64.5752 -16.9392 -135.2618
-0.6384 -4.7996 62.5473 -17.1993 -139.7928
-0.5547 -4.8590 60.7218 -17.5824 -143.2238
-0.4709 -4.9809 59.3517 -17.9779 -145.2722
-0.3871 -5.1209 58.4925 -18.2702 -146.2057
-0.3033 -5.2458 58.0309 -18.4012 -146.6972
-0.2196 -5.3436 57.7952 -18.3907 -147.4356
-0.1358 -5.4200 57.6539 -18.3112 -148.8085
-0.0520 -5.4877 57.5656 -18.2441 -150.8079
0.0318 -5.5556 57.5752 -18.2444 -153.1106
0.1155 -5.6207 57.7608 -18.3196 -155.2589
0.1993 -5.6690 58.1649 -18.4281 -156.8789
0.2831 -5.6831 58.7571 -18.4968 -157.8658
0.3669 -5.6492 59.4387 -18.4519 -158.4802
0.4507 -5.5626 60.0675 -18.2582 -159.3025
0.5344 -5.4303 60.4899 -17.9498 -160.9924
0.6182 -5.2721 60.5920 -17.6234 -163.9244
0.7020 -5.1148 60.3576 -17.3891 -167.9630
0.7858 -4.9796 59.8770 -17.3119 -172.5850
0.8695 -4.8730 59.2824 -17.3944 -177.2154
0.9533 -4.7898 58.6728 -17.5990 178.5285
1.0371 -4.7208 58.0914 -17.8791 174.7999
1.1209 -4.6589 57.5417 -18.1966 171.5995
1.2046 -4.5995 57.0106 -18.5260 168.8589
1.2884 -4.5409 56.4821 -18.8522 166.4911
1.3722 -4.4825 55.9425 -19.1672 164.4148
1.4560 -4.4246 55.3822 -19.4674 162.5613
1.5397 -4.3681 54.7951 -19.7517 160.8758
1.6235 -4.3137 54.1779 -20.0206 159.3155
1.7073 -4.2622 53.5295 -20.2753 157.8475
1.7911 -4.2145 52.8502 -20.5172 156.4469
1.8748 -4.1713 52.1414 -20.7482 155.0946
1.9586 -4.1333 51.4056 -20.9700 153.7769
2.0424 -4.1010 50.6459 -21.1842 152.4835
2.1262 -4.0750 49.8657 -21.3925 151.2073
2.2099 -4.0556 49.0691 -21.5963 149.9439
2.2937 -4.0431 48.2604 -21.7969 148.6905
2.3775 -4.0378 47.4440 -21.9955 147.4462
2.4613 -4.0398 46.6246 -22.1931 146.2110
2.5450 -4.0491 45.8067 -22.3905 144.9860
2.6288 -4.0656 44.9950 -22.5884 143.7732
2.7126 -4.0892 44.1939 -22.7873 142.5747
2.7964 -4.1197 43.4075 -22.9878 141.3931
2.8802 -4.1568 42.6398 -23.1900 140.2312
2.9639 -4.2002 41.8943 -23.3941 139.0917
3.0477 -4.2493 41.1743 -23.6003 137.9773
3.1315 -4.3039 40.4825 -23.8084 136.8905
3.2153 -4.3633 39.8212 -24.0183 135.8336
3.2990 -4.4271 39.1925 -24.2301 134.8086
3.3828 -4.4948 38.5978 -24.4433 133.8171
3.4666 -4.5659 38.0381 -24.6578 132.8605
3.5504 -4.6398 37.5141 -24.8734 131.9400
3.6341 -4.7161 37.0262 -25.0897 131.0561
3.7179 -4.7942 36.5742 -25.3064 130.2094
3.8017 -4.8738 36.1579 -25.5233 129.4001
3.8855 -4.9544 35.7767 -25.7401 128.6280
3.9692 -5.0356 35.4298 -25.9565 127.8929
4.0530 -5.1171 35.1162 -26.1722 127.1942
4.1368 -5.1985 34.8347 -26.3870 126.5313
4.2206 -5.2794 34.5841 -26.6007 125.9035
4.3043 -5.3598 34.3630 -26.8131 125.3098
4.3881 -5.4392 34.1700 -27.0238 124.7491
4.4719 -5.5175 34.0036 -27.2329 124.2205
4.5557 -5.5945 33.8625 -27.4401 123.7228
4.6394 -5.6702 33.7450 -27.6454 123.2548
4.7232 -5.7442 33.6497 -27.8485 122.8153
4.8070 -5.8166 33.5752 -28.0493 122.4033
4.8908 -5.8872 33.5201 -28.2479 122.0174
4.9745 -5.9559 33.4830 -28.4441 121.6566
5.0583 -6.0228 33.4626 -28.6378 121.3196
5.1421 -6.0878 33.4577 -28.8291 121.0054
5.2259 -6.1508 33.4670 -29.0179 120.7128
5.3096 -6.2119 33.4894 -29.2041 120.4408
5.3934 -6.2710 33.5238 -29.3877 120.1883
5.4772 -6.3281 33.5692 -29.5688 119.9544
5.5610 -6.3834 33.6246 -29.7473 119.7381
5.6448 -6.4367 33.6892 -29.9233 119.5385
5.7285 -6.4881 33.7620 -30.0967 119.3546
5.8123 -6.5377 33.8423 -30.2675 119.1858
5.8961 -6.5854 33.9294 -30.4359 119.0311
5.9799 -6.6314 34.0225 -30.6017 118.8898
6.0636 -6.6756 34.1210 -30.7651 118.7612
6.1474 -6.7181 34.2244 -30.9260 118.6446
6.2312 -6.7590 34.3320 -31.0846 118.5394
6.3150 -6.7982 34.4433 -31.2407 118.4448
6.3987 -6.8359 34.5580 -31.3945 118.3604
6.4825 -6.8721 34.6755 -31.5461 118.2856
6.5663 -6.9068 34.7954 -31.6953 118.2198
6.6501 -6.9401 34.9175 -31.8424 118.1625
6.7338 -6.9720 35.0412 -31.9872 118.1133
6.8176 -7.0025 35.1665 -32.1299 118.0717
6.9014 -7.0318 35.2928 -32.2705 118.0373
6.9852 -7.0599 35.4201 -32.4090 118.0097
7.0689 -7.0867 35.5480 -32.5456 117.9885
7.1527 -7.1124 35.6764 -32.6801 117.9734
7.2365 -7.1370 35.8049 -32.8126 117.9639
7.3203 -7.1605 35.9336 -32.9433 117.9598
7.4040 -7.1829 36.0621 -33.0721 117.9608
7.4878 -7.2044 36.1904 -33.1990 117.9666
7.5716 -7.2249 36.3183 -33.3242 117.9769
7.6554 -7.2444 36.4458 -33.4476 117.9915
7.7391 -7.2631 36.5725 -33.5693 118.0100
7.8229 -7.2809 36.6986 -33.6893 118.0324
7.9067 -7.2979 36.8239 -33.8076 118.0583
7.9905 -7.3141 36.9483 -33.9244 118.0875
8.0743 -7.3296 37.0717 -34.0395 118.1200
8.1580 -7.3442 37.1942 -34.1531 118.1553
8.2418 -7.3582 37.3156 -34.2652 118.1935
8.3256 -7.3715 37.4358 -34.3758 118.2344
8.4094 -7.3842 37.5549 -34.4849 118.2776
8.4931 -7.3962 37.6728 -34.5927 118.3233
8.5769 -7.4076 37.7895 -34.6990 118.3711
8.6607 -7.4184 37.9050 -34.8040 118.4209
8.7445 -7.4286 38.0191 -34.9076 118.4727
8.8282 -7.4383 38.1320 -35.0099 118.5263
8.9120 -7.4475 38.2436 -35.1110 118.5815
8.9958 -7.4562 38.3538 -35.2107 118.6384
9.0796 -7.4643 38.4628 -35.3093 118.6967
9.1633 -7.4721 38.5704 -35.4067 118.7564
9.2471 -7.4793 38.6766 -35.5029 118.8174
9.3309 -7.4862 38.7816 -35.5979 118.8796
9.4147 -7.4926 38.8852 -35.6918 118.9429
9.4984 -7.4986 38.9874 -35.7846 119.0073
9.5822 -7.5042 39.0884 -35.8763 119.0727
9.6660 -7.5095 39.1880 -35.9669 119.1389
9.7498 -7.5144 39.2863 -36.0566 119.2059
9.8335 -7.5189 39.3833 -36.1451 119.2738
9.9173 -7.5231 39.4790 -36.2327 119.3423
10.0011 -7.5270 39.5734 -36.3193 119.4115
10.0849 -7.5306 39.6665 -36.4050 119.4813
10.1686 -7.5339 39.7583 -36.4897 119.5516
10.2524 -7.5369 39.8489 -36.5735 119.6224
10.3362 -7.5396 39.9383 -36.6564 119.6937
10.4200 -7.5420 40.0265 -36.7383 119.7654
10.5037 -7.5442 40.1134 -36.8195 119.8374
10.5875 -7.5461 40.1991 -36.8997 119.9098
10.6713 -7.5478 40.2837 -36.9792 119.9824
10.7551 -7.5493 40.3670 -37.0578 120.0553
10.8389 -7.5505 40.4492 -37.1356 120.1284
10.9226 -7.5515 40.5303 -37.2126 120.2017
11.0064 -7.5524 40.6103 -37.2888 120.2751
11.0902 -7.5530 40.6891 -37.3643 120.3487
11.1740 -7.5534 40.7669 -37.4390 120.4223
11.2577 -7.5536 40.8436 -37.5130 120.4960
11.3415 -7.5536 40.9192 -37.5863 120.5698
11.4253 -7.5535 40.9937 -37.6589 120.6436
11.5091 -7.5532 41.0673 -37.7308 120.7174
11.5928 -7.5527 41.1398 -37.8020 120.7911
11.6766 -7.5520 41.2113 -37.8725 120.8648
11.7604 -7.5513 41.2818 -37.9424 120.9385
11.8442 -7.5503 41.3514 -38.0116 121.0120
11.9279 -7.5492 41.4200 -38.0802 121.0855
12.0117 -7.5480 41.4877 -38.1482 121.1589
12.0955 -7.5467 41.5544 -38.2155 121.2321
12.1793 -7.5452 41.6203 -38.2823 121.3052
12.2630 -7.5436 41.6852 -38.3485 121.3781
12.3468 -7.5418 41.7492 -38.4141 121.4508
12.4306 -7.5400 41.8124 -38.4791 121.5234
12.5144 -7.5380 41.8747 -38.5436 121.5957
12.5981 -7.5359 41.9362 -38.6075 121.6679
12.6819 -7.5337 41.9969 -38.6709 121.7398
12.7657 -7.5314 42.0567 -38.7337 121.8115
12.8495 -7.5290 42.1158 -38.7960 121.8829
12.9332 -7.5266 42.1740 -38.8579 121.9541
13.0170 -7.5240 42.2315 -38.9192 122.0251
13.1008 -7.5213 42.2882 -38.9800 122.0958
13.1846 -7.5185 42.3442 -39.0403 122.1662
13.2684 -7.5157 42.3994 -39.1002 122.2363
13.3521 -7.5128 42.4539 -39.1596 122.3062
13.4359 -7.5098 42.5077 -39.2185 122.3757
13.5197 -7.5067 42.5608 -39.2769 122.4450
13.6035 -7.5035 42.6132 -39.3350 122.5140
13.6872 -7.5003 42.6649 -39.3925 122.5826
13.7710 -7.4970 42.7159 -39.4497 122.6509
13.8548 -7.4936 42.7663 -39.5064 122.7190
13.9386 -7.4902 42.8160 -39.5627 122.7867
14.0223 -7.4867 42.8651 -39.6186 122.8540
14.1061 -7.4831 42.9136 -39.6741 122.9211
14.1899 -7.4795 42.9615 -39.7291 122.9878
14.2737 -7.4758 43.0087 -39.7838 123.0542
14.3574 -7.4720 43.0554 -39.8381 123.1202
14.4412 -7.4683 43.1014 -39.8921 123.1859
14.5250 -7.4644 43.1469 -39.9456 123.2512
14.6088 -7.4605 43.1918 -39.9988 123.3162
14.6925 -7.4565 43.2362 -40.0516 123.3809
14.7763 -7.4525 43.2800 -40.1041 123.4452
14.8601 -7.4485 43.3232 -40.1562 123.5092
14.9439 -7.4444 43.3660 -40.2080 123.5728
14.9858 -7.4423 43.3871 -40.2337 123.6044


==> figures/data/case2_zoomGp_hat.dat <==
f Gp_mag Gp_ph Gm_mag Gm_ph
-150.0000 -5.0910 -49.2152 -44.4620 -107.3106
-149.0000 -5.1404 -49.2675 -44.2515 -105.6631
-148.0000 -5.1911 -49.3177 -44.6711 -109.1252
-147.0000 -5.2434 -49.3555 -44.9504 -113.1149
-146.0000 -5.2954 -49.4150 -44.8156 -115.1930
-145.0000 -5.3468 -49.4750 -44.9351 -116.6267
-144.0000 -5.3996 -49.5289 -44.8386 -118.4573
-143.0000 -5.4518 -49.5910 -44.5691 -120.0587
-142.0000 -5.5067 -49.6310 -44.2674 -121.3511
-141.0000 -5.5619 -49.6787 -44.0652 -120.8378
-140.0000 -5.6165 -49.7234 -43.9248 -121.6266
-139.0000 -5.6715 -49.7604 -43.7161 -122.0993
-138.0000 -5.7281 -49.8085 -43.6387 -121.6294
-137.0000 -5.7859 -49.8376 -43.2278 -121.8370
-136.0000 -5.8439 -49.8750 -43.0893 -121.1735
-135.0000 -5.9011 -49.9328 -42.9132 -122.0134
-134.0000 -5.9594 -50.0135 -42.6409 -122.3321
-133.0000 -6.0200 -50.0594 -42.8444 -123.7222
-132.0000 -6.0808 -50.1090 -42.9000 -126.4133
-131.0000 -6.1442 -50.1546 -43.0468 -128.7627
-130.0000 -6.2083 -50.1991 -43.2982 -130.9772
-129.0000 -6.2726 -50.2503 -43.5374 -132.8587
-128.0000 -6.3395 -50.2847 -43.5226 -134.2655
-127.0000 -6.4060 -50.3236 -43.5913 -135.7704
-126.0000 -6.4717 -50.4091 -43.8355 -136.4561
-125.0000 -6.5388 -50.4657 -43.9016 -137.0224
-124.0000 -6.6087 -50.5282 -43.8014 -136.3844
-123.0000 -6.6786 -50.5897 -43.8925 -136.7411
-122.0000 -6.7499 -50.6397 -43.7884 -136.1009
-121.0000 -6.8210 -50.6922 -43.6526 -135.5736
-120.0000 -6.8933 -50.7492 -43.6068 -134.9041
-119.0000 -6.9649 -50.8168 -43.6504 -135.2614
-118.0000 -7.0395 -50.8852 -43.6226 -136.3164
-117.0000 -7.1141 -50.9500 -43.6949 -136.7055
-116.0000 -7.1899 -51.0266 -43.7145 -136.3719
-115.0000 -7.2680 -51.1003 -43.7145 -135.7236
-114.0000 -7.3497 -51.1682 -43.9125 -135.3057
-113.0000 -7.4309 -51.2317 -44.0732 -135.6846
-112.0000 -7.5144 -51.3109 -43.9032 -137.6108
-111.0000 -7.5993 -51.3729 -44.2301 -137.8822
-110.0000 -7.6837 -51.4431 -44.5282 -138.0837
-109.0000 -7.7723 -51.5199 -44.5682 -138.9223
-108.0000 -7.8622 -51.5920 -44.3216 -138.6388
-107.0000 -7.9529 -51.6794 -44.4262 -138.5171
-106.0000 -8.0478 -51.7777 -44.4202 -140.7414
-105.0000 -8.1420 -51.8554 -44.5010 -142.2512
-104.0000 -8.2393 -51.9359 -44.4942 -145.8250
-103.0000 -8.3403 -52.0178 -44.5819 -148.2898
-102.0000 -8.4400 -52.0877 -44.8401 -151.3508
-101.0000 -8.5471 -52.1133 -44.9990 -158.5423
-100.0000 -8.6536 -52.3851 -47.9862 -167.0247
-99.0000 -8.7614 -52.5448 -49.2201 -153.5460
-98.0000 -8.8730 -52.6295 -47.0046 -152.1694
-97.0000 -8.9940 -52.6679 -46.2193 -148.6719
-96.0000 -9.1145 -52.7699 -46.0117 -152.5205
-95.0000 -9.2375 -52.8663 -45.4009 -154.1602
-94.0000 -9.3654 -52.9609 -45.5362 -153.5051
-93.0000 -9.4990 -53.0569 -45.4330 -156.2645
-92.0000 -9.6352 -53.1576 -45.3530 -157.2801
-91.0000 -9.7781 -53.2481 -45.4358 -159.1948
-90.0000 -9.9238 -53.3368 -45.6531 -160.4841
-89.0000 -10.0757 -53.4195 -45.8569 -162.7163
-88.0000 -10.2312 -53.4961 -46.0645 -164.2909
-87.0000 -10.3911 -53.5612 -46.5054 -165.2899
-86.0000 -10.5568 -53.6263 -46.6864 -166.6565
-85.0000 -10.7281 -53.6819 -46.9951 -167.7842
-84.0000 -10.9053 -53.7324 -47.1442 -167.8200
-83.0000 -11.0893 -53.7856 -47.1079 -168.5950
-82.0000 -11.2786 -53.8226 -47.1791 -167.2508
-81.0000 -11.4776 -53.8361 -47.4128 -168.0256
-80.0000 -11.6803 -53.8188 -47.9329 -165.8070
-79.0000 -11.8944 -53.8222 -47.9971 -165.1600
-78.0000 -12.1170 -53.8032 -47.9363 -164.3043
-77.0000 -12.3498 -53.7443 -47.9824 -163.4174
-76.0000 -12.5914 -53.6525 -48.2654 -162.2066
-75.0000 -12.8451 -53.5244 -48.5695 -161.7255
-74.0000 -13.1095 -53.3626 -48.8562 -162.1214
-73.0000 -13.3846 -53.1531 -49.0939 -162.8719
-72.0000 -13.6716 -52.8995 -49.2297 -161.2813
-71.0000 -13.9706 -52.5812 -49.3895 -160.8690
-70.0000 -14.2834 -52.1989 -49.7443 -161.1396
-69.0000 -14.6108 -51.7395 -49.9909 -161.6561
-68.0000 -14.9517 -51.2027 -50.1602 -160.5663
-67.0000 -15.3072 -50.5618 -50.2193 -161.8126
-66.0000 -15.6813 -49.8037 -50.4105 -161.0429
-65.0000 -16.0714 -48.9108 -50.6720 -160.8209
-64.0000 -16.4787 -47.8727 -51.1259 -159.2876
-63.0000 -16.9034 -46.6494 -51.4593 -160.7307
-62.0000 -17.3446 -45.2120 -51.8295 -160.3852
-61.0000 -17.7995 -43.5380 -52.1564 -160.2536
-60.0000 -18.2678 -41.5696 -52.5205 -158.1380
-59.0000 -18.7456 -39.2851 -53.0305 -156.3218
-58.0000 -19.2315 -36.6367 -53.4036 -153.6870
-57.0000 -19.7140 -33.5843 -53.6371 -150.3370
-56.0000 -20.1853 -30.0733 -53.9113 -146.6338
-55.0000 -20.6291 -26.0731 -54.1997 -144.5015
-54.0000 -21.0321 -21.5758 -54.2322 -141.3488
-53.0000 -21.3735 -16.6073 -54.4098 -137.9025
-52.0000 -21.6331 -11.2209 -54.6267 -134.9168
-51.0000 -21.7967 -5.5271 -54.7656 -130.4262
-50.0000 -21.8511 0.3430 -54.8637 -126.9138
-49.0000 -21.7920 6.1816 -55.1752 -120.5507
-48.0000 -21.6269 11.8819 -54.9288 -116.5025
-47.0000 -21.3658 17.2687 -54.8858 -112.6457
-46.0000 -21.0253 22.2320 -54.6509 -107.4237
-45.0000 -20.6280 26.7187 -54.3053 -103.4879
-44.0000 -20.1922 30.7262 -53.8734 -99.4520
-43.0000 -19.7287 34.2609 -53.4451 -95.7506
-42.0000 -19.2529 37.3437 -52.9776 -92.5925
-41.0000 -18.7741 40.0398 -52.5926 -89.8015
-40.0000 -18.3014 42.3607 -52.1428 -87.9411
-39.0000 -17.8402 44.3557 -51.5897 -85.5342
-38.0000 -17.3879 46.0869 -51.1150 -83.6300
-37.0000 -16.9523 47.5771 -50.9518 -82.9943
-36.0000 -16.5338 48.8599 -50.4661 -81.2125
-35.0000 -16.1313 49.9677 -50.1312 -79.7266
-34.0000 -15.7455 50.9214 -49.7386 -78.4446
-33.0000 -15.3760 51.7464 -49.4242 -77.7562
-32.0000 -15.0193 52.4685 -48.9139 -77.0897
-31.0000 -14.6781 53.0833 -48.5396 -76.9711
-30.0000 -14.3524 53.6268 -48.2939 -76.7413
-29.0000 -14.0402 54.0965 -47.9836 -75.9972
-28.0000 -13.7390 54.5045 -47.5189 -75.8566
-27.0000 -13.4519 54.8622 -47.1690 -75.4216
-26.0000 -13.1767 55.1810 -46.6583 -74.6152
-25.0000 -12.9131 55.4687 -46.2705 -73.1231
-24.0000 -12.6594 55.7270 -45.8116 -71.8931
-23.0000 -12.4154 55.9654 -45.2393 -70.8783
-22.0000 -12.1810 56.1896 -44.7578 -70.0487
-21.0000 -11.9548 56.4044 -44.2326 -68.9270
-20.0000 -11.7359 56.6035 -43.5821 -69.2451
-19.0000 -11.5243 56.8122 -43.1009 -68.7753
-18.0000 -11.3187 57.0110 -42.5400 -67.8153
-17.0000 -11.1182 57.2188 -41.9892 -66.7519
-16.0000 -10.9224 57.4262 -41.3555 -65.9057
-15.0000 -10.7298 57.6702 -40.8218 -64.7468
-14.0000 -10.5405 57.9176 -40.1919 -63.4920
-13.0000 -10.3633 58.1800 -39.5024 -62.6677
-12.0000 -10.1814 58.5003 -38.6757 -61.6612
-11.0000 -9.9959 58.8624 -37.6910 -60.7196
-10.0000 -9.7990 59.2768 -36.5687 -59.6625
-9.0000 -9.5945 59.8914 -35.4096 -59.5451
-8.0000 -9.3802 60.4085 -34.0183 -59.1480
-7.0000 -9.1517 61.0919 -32.4832 -58.8258
-6.0000 -8.8872 61.9626 -30.8339 -59.0499
-5.0000 -8.5615 62.8657 -28.8600 -58.7698
-4.0000 -8.1440 63.9249 -26.5185 -59.1563
-3.0000 -7.6377 64.9518 -23.3579 -62.9123
-2.0000 -6.7819 64.9964 -19.7382 -67.7137
-1.0000 -5.8166 62.8743 -15.6342 -88.2956
0.0000 -5.4548 59.4394 -16.9328 -165.2526
1.0000 -4.7595 58.0983 -18.5631 147.5970
2.0000 -3.7773 50.8427 -21.9362 124.6811
3.0000 -3.9137 41.3334 -25.0837 122.7631
4.0000 -4.7381 34.5444 -26.7908 114.2439
5.0000 -5.7364 32.1685 -29.5042 113.0019
6.0000 -6.4622 32.5801 -31.2471 115.6645
7.0000 -6.9373 33.9610 -32.6985 117.5938
8.0000 -7.2317 35.4397 -33.7882 118.7791
9.0000 -7.4120 36.8258 -34.6758 118.6128
10.0000 -7.5092 38.0511 -35.5978 117.9180
11.0000 -7.5589 39.1207 -36.4735 118.8631
12.0000 -7.5686 40.0333 -37.4984 119.3969
13.0000 -7.5537 40.8344 -38.3482 120.1339
14.0000 -7.5257 41.5317 -39.2173 120.2311
15.0000 -7.4898 42.1341 -39.4451 121.1460
16.0000 -7.4425 42.6550 -40.0299 121.3628
17.0000 -7.3901 43.0937 -40.7777 122.2817
18.0000 -7.3374 43.4804 -41.2884 123.5722
19.0000 -7.2797 43.8252 -41.7892 124.3863
20.0000 -7.2210 44.1270 -42.2162 125.8382
21.0000 -7.1622 44.4169 -42.7269 126.0847
22.0000 -7.1037 44.6528 -43.0957 127.0348
23.0000 -7.0428 44.8913 -43.5020 127.8318
24.0000 -6.9820 45.1115 -43.9734 128.0690
25.0000 -6.9200 45.3115 -44.4672 128.7480
26.0000 -6.8579 45.5004 -45.0663 129.3983
27.0000 -6.7981 45.6405 -45.5963 128.0177
28.0000 -6.7361 45.7858 -46.0452 128.3035
29.0000 -6.6742 45.8981 -46.4089 128.2971
30.0000 -6.6110 45.9989 -46.7931 129.1124
31.0000 -6.5489 46.0784 -47.0275 129.9602
32.0000 -6.4892 46.1583 -47.3275 129.1288
33.0000 -6.4326 46.2560 -47.5659 127.2255
34.0000 -6.3736 46.3416 -48.0143 128.3113
35.0000 -6.3157 46.4103 -48.2922 129.8364
36.0000 -6.2578 46.4787 -48.4778 130.4011
37.0000 -6.1990 46.5530 -48.8364 131.5507
38.0000 -6.1401 46.6291 -49.2073 133.7302
39.0000 -6.0841 46.6942 -49.5920 135.6254
40.0000 -6.0272 46.7513 -50.1450 137.3165
41.0000 -5.9690 46.8203 -50.4643 138.7623
42.0000 -5.9128 46.8849 -51.0558 143.4494
43.0000 -5.8580 46.9550 -51.6959 146.6291
44.0000 -5.8026 47.0131 -52.4065 151.3591
45.0000 -5.7452 47.0671 -52.2469 154.3663
46.0000 -5.6905 47.1207 -52.4018 158.0985
47.0000 -5.6362 47.1445 -52.6192 162.2936
48.0000 -5.5822 47.1716 -52.7714 165.4302
49.0000 -5.5284 47.1841 -53.0326 166.7159
50.0000 -5.4785 47.2066 -53.4591 168.4649


==> figures/data/case2_zoomGp_true.dat <==
f Gp_mag Gp_ph Gm_mag Gm_ph
-149.9688 -5.1829 -48.7467 -43.2818 -114.9011
-149.6756 -5.1976 -48.7555 -43.2833 -115.0609
-149.3824 -5.2123 -48.7643 -43.2848 -115.2210
-149.0892 -5.2271 -48.7731 -43.2863 -115.3812
-148.7959 -5.2419 -48.7819 -43.2879 -115.5416
-148.5027 -5.2567 -48.7908 -43.2895 -115.7023
-148.2095 -5.2716 -48.7997 -43.2912 -115.8632
-147.9163 -5.2865 -48.8087 -43.2929 -116.0243
-147.6231 -5.3014 -48.8176 -43.2947 -116.1857
-147.3299 -5.3164 -48.8266 -43.2965 -116.3472
-147.0367 -5.3314 -48.8357 -43.2984 -116.5090
-146.7434 -5.3465 -48.8447 -43.3003 -116.6710
-146.4502 -5.3616 -48.8538 -43.3022 -116.8333
-146.1570 -5.3767 -48.8630 -43.3042 -116.9957
-145.8638 -5.3919 -48.8722 -43.3062 -117.1584
-145.5706 -5.4071 -48.8814 -43.3083 -117.3213
-145.2774 -5.4224 -48.8906 -43.3105 -117.4845
-144.9841 -5.4377 -48.8999 -43.3127 -117.6479
-144.6909 -5.4530 -48.9093 -43.3149 -117.8115
-144.3977 -5.4684 -48.9187 -43.3172 -117.9753
-144.1045 -5.4839 -48.9281 -43.3195 -118.1394
-143.8113 -5.4993 -48.9376 -43.3219 -118.3037
-143.5181 -5.5148 -48.9471 -43.3243 -118.4682
-143.2249 -5.5304 -48.9566 -43.3268 -118.6330
-142.9316 -5.5460 -48.9663 -43.3293 -118.7980
-142.6384 -5.5616 -48.9759 -43.3319 -118.9633
-142.3452 -5.5773 -48.9856 -43.3346 -119.1288
-142.0520 -5.5931 -48.9954 -43.3373 -119.2945
-141.7588 -5.6088 -49.0052 -43.3400 -119.4605
-141.4656 -5.6247 -49.0151 -43.3428 -119.6267
-141.1723 -5.6405 -49.0250 -43.3457 -119.7932
-140.8791 -5.6564 -49.0350 -43.3486 -119.9599
-140.5859 -5.6724 -49.0450 -43.3515 -120.1269
-140.2927 -5.6884 -49.0551 -43.3546 -120.2941
-139.9995 -5.7045 -49.0652 -43.3576 -120.4615
-139.7063 -5.7206 -49.0754 -43.3608 -120.6292
-139.4131 -5.7367 -49.0857 -43.3640 -120.7972
-139.1198 -5.7529 -49.0960 -43.3672 -120.9654
-138.8266 -5.7691 -49.1064 -43.3705 -121.1339
-138.5334 -5.7854 -49.1169 -43.3739 -121.3026
-138.2402 -5.8018 -49.1274 -43.3773 -121.4715
-137.9470 -5.8182 -49.1380 -43.3808 -121.6407
-137.6538 -5.8346 -49.1487 -43.3844 -121.8102
-137.3605 -5.8511 -49.1594 -43.3880 -121.9800
-137.0673 -5.8677 -49.1702 -43.3916 -122.1499
-136.7741 -5.8843 -49.1810 -43.3954 -122.3202
-136.4809 -5.9009 -49.1920 -43.3992 -122.4907
-136.1877 -5.9176 -49.2030 -43.4030 -122.6615
-135.8945 -5.9344 -49.2141 -43.4070 -122.8325
-135.6013 -5.9512 -49.2253 -43.4110 -123.0038
-135.3080 -5.9681 -49.2365 -43.4150 -123.1754
-135.0148 -5.9850 -49.2478 -43.4191 -123.3472
-134.7216 -6.0020 -49.2592 -43.4233 -123.5193
-134.4284 -6.0190 -49.2707 -43.4276 -123.6917
-134.1352 -6.0361 -49.2823 -43.4319 -123.8643
-133.8420 -6.0532 -49.2939 -43.4363 -124.0372
-133.5487 -6.0705 -49.3057 -43.4408 -124.2104
-133.2555 -6.0877 -49.3175 -43.4453 -124.3838
-132.9623 -6.1050 -49.3294 -43.4500 -124.5575
-132.6691 -6.1224 -49.3414 -43.4546 -124.7315
-132.3759 -6.1399 -49.3535 -43.4594 -124.9058
-132.0827 -6.1574 -49.3657 -43.4642 -125.0803
-131.7895 -6.1749 -49.3780 -43.4691 -125.2551
-131.4962 -6.1926 -49.3903 -43.4741 -125.4302
-131.2030 -6.2102 -49.4028 -43.4792 -125.6056
-130.9098 -6.2280 -49.4154 -43.4843 -125.7813
-130.6166 -6.2458 -49.4280 -43.4895 -125.9572
-130.3234 -6.2637 -49.4408 -43.4948 -126.1334
-130.0302 -6.2816 -49.4537 -43.5002 -126.3099
-129.7369 -6.2996 -49.4667 -43.5056 -126.4867
-129.4437 -6.3177 -49.4797 -43.5112 -126.6638
-129.1505 -6.3359 -49.4929 -43.5168 -126.8411
-128.8573 -6.3541 -49.5062 -43.5225 -127.0187
-128.5641 -6.3724 -49.5196 -43.5282 -127.1967
-128.2709 -6.3907 -49.5331 -43.5341 -127.3749
-127.9777 -6.4091 -49.5468 -43.5401 -127.5534
-127.6844 -6.4276 -49.5605 -43.5461 -127.7322
-127.3912 -6.4462 -49.5744 -43.5522 -127.9113
-127.0980 -6.4648 -49.5883 -43.5584 -128.0907
-126.8048 -6.4835 -49.6024 -43.5647 -128.2703
-126.5116 -6.5023 -49.6166 -43.5711 -128.4503
-126.2184 -6.5212 -49.6310 -43.5776 -128.6306
-125.9251 -6.5401 -49.6454 -43.5841 -128.8111
-125.6319 -6.5591 -49.6600 -43.5908 -128.9920
-125.3387 -6.5782 -49.6747 -43.5976 -129.1731
-125.0455 -6.5974 -49.6895 -43.6044 -129.3546
-124.7523 -6.6166 -49.7045 -43.6114 -129.5363
-124.4591 -6.6360 -49.7196 -43.6184 -129.7184
-124.1659 -6.6554 -49.7348 -43.6256 -129.9007
-123.8726 -6.6749 -49.7501 -43.6328 -130.0833
-123.5794 -6.6944 -49.7656 -43.6401 -130.2663
-123.2862 -6.7141 -49.7812 -43.6476 -130.4495
-122.9930 -6.7338 -49.7970 -43.6551 -130.6331
-122.6998 -6.7537 -49.8129 -43.6628 -130.8170
-122.4066 -6.7736 -49.8289 -43.6705 -131.0011
-122.1133 -6.7936 -49.8451 -43.6784 -131.1856
-121.8201 -6.8137 -49.8615 -43.6864 -131.3703
-121.5269 -6.8339 -49.8779 -43.6944 -131.5554
-121.2337 -6.8541 -49.8945 -43.7026 -131.7408
-120.9405 -6.8745 -49.9113 -43.7109 -131.9265
-120.6473 -6.8950 -49.9282 -43.7193 -132.1125
-120.3541 -6.9155 -49.9453 -43.7278 -132.2988
-120.0608 -6.9362 -49.9625 -43.7365 -132.4854
-119.7676 -6.9569 -49.9799 -43.7452 -132.6723
-119.4744 -6.9778 -49.9974 -43.7541 -132.8595
-119.1812 -6.9987 -50.0151 -43.7631 -133.0471
-118.8880 -7.0197 -50.0329 -43.7722 -133.2349
-118.5948 -7.0409 -50.0509 -43.7814 -133.4231
-118.3016 -7.0621 -50.0691 -43.7908 -133.6115
-118.0083 -7.0835 -50.0874 -43.8003 -133.8003
-117.7151 -7.1049 -50.1059 -43.8099 -133.9894
-117.4219 -7.1265 -50.1245 -43.8196 -134.1788
-117.1287 -7.1482 -50.1433 -43.8295 -134.3685
-116.8355 -7.1700 -50.1623 -43.8395 -134.5585
-116.5423 -7.1919 -50.1814 -43.8496 -134.7488
-116.2490 -7.2139 -50.2008 -43.8598 -134.9395
-115.9558 -7.2360 -50.2202 -43.8702 -135.1304
-115.6626 -7.2582 -50.2399 -43.8807 -135.3217
-115.3694 -7.2806 -50.2597 -43.8914 -135.5132
-115.0762 -7.3031 -50.2797 -43.9022 -135.7051
-114.7830 -7.3256 -50.2999 -43.9132 -135.8973
-114.4898 -7.3484 -50.3203 -43.9243 -136.0897
-114.1965 -7.3712 -50.3408 -43.9355 -136.2825
-113.9033 -7.3942 -50.3615 -43.9469 -136.4756
-113.6101 -7.4172 -50.3824 -43.9584 -136.6690
-113.3169 -7.4405 -50.4035 -43.9701 -136.8627
-113.0237 -7.4638 -50.4247 -43.9819 -137.0568
-112.7305 -7.4873 -50.4461 -43.9939 -137.2511
-112.4372 -7.5109 -50.4677 -44.0060 -137.4457
-112.1440 -7.5346 -50.4895 -44.0183 -137.6406
-111.8508 -7.5585 -50.5115 -44.0308 -137.8358
-111.5576 -7.5825 -50.5337 -44.0434 -138.0314
-111.2644 -7.6067 -50.5560 -44.0562 -138.2272
-110.9712 -7.6310 -50.5786 -44.0691 -138.4233
-110.6780 -7.6554 -50.6013 -44.0823 -138.6197
-110.3847 -7.6800 -50.6242 -44.0956 -138.8164
-110.0915 -7.7048 -50.6473 -44.1090 -139.0134
-109.7983 -7.7297 -50.6705 -44.1226 -139.2107
-109.5051 -7.7547 -50.6940 -44.1365 -139.4083
-109.2119 -7.7799 -50.7176 -44.1504 -139.6061
-108.9187 -7.8053 -50.7415 -44.1646 -139.8043
-108.6254 -7.8308 -50.7655 -44.1790 -140.0027
-108.3322 -7.8565 -50.7897 -44.1935 -140.2014
-108.0390 -7.8823 -50.8141 -44.2082 -140.4004
-107.7458 -7.9083 -50.8387 -44.2231 -140.5997
-107.4526 -7.9345 -50.8635 -44.2382 -140.7992
-107.1594 -7.9608 -50.8884 -44.2535 -140.9990
-106.8662 -7.9873 -50.9136 -44.2691 -141.1991
-106.5729 -8.0140 -50.9389 -44.2847 -141.3994
-106.2797 -8.0409 -50.9644 -44.3007 -141.6000
-105.9865 -8.0679 -50.9901 -44.3168 -141.8009
-105.6933 -8.0952 -51.0160 -44.3331 -142.0020
-105.4001 -8.1226 -51.0420 -44.3496 -142.2033
-105.1069 -8.1502 -51.0683 -44.3663 -142.4050
-104.8136 -8.1780 -51.0947 -44.3833 -142.6068
-104.5204 -8.2060 -51.1213 -44.4005 -142.8089
-104.2272 -8.2341 -51.1480 -44.4179 -143.0112
-103.9340 -8.2625 -51.1750 -44.4355 -143.2138
-103.6408 -8.2911 -51.2021 -44.4533 -143.4165
-103.3476 -8.3199 -51.2294 -44.4714 -143.6195
-103.0544 -8.3489 -51.2568 -44.4897 -143.8228
-102.7611 -8.3781 -51.2845 -44.5083 -144.0262
-102.4679 -8.4075 -51.3122 -44.5270 -144.2298
-102.1747 -8.4372 -51.3402 -44.5461 -144.4336
-101.8815 -8.4670 -51.3683 -44.5653 -144.6377
-101.5883 -8.4971 -51.3965 -44.5849 -144.8419
-101.2951 -8.5274 -51.4249 -44.6046 -145.0462
-101.0018 -8.5579 -51.4535 -44.6247 -145.2508
-100.7086 -8.5887 -51.4822 -44.6450 -145.4555
-100.4154 -8.6197 -51.5110 -44.6655 -145.6604
-100.1222 -8.6510 -51.5400 -44.6863 -145.8654
-99.8290 -8.6825 -51.5691 -44.7074 -146.0706
-99.5358 -8.7142 -51.5984 -44.7288 -146.2759
-99.2426 -8.7462 -51.6277 -44.7504 -146.4814
-98.9493 -8.7785 -51.6572 -44.7724 -146.6869
-98.6561 -8.8110 -51.6868 -44.7946 -146.8926
-98.3629 -8.8437 -51.7165 -44.8171 -147.0984
-98.0697 -8.8768 -51.7463 -44.8399 -147.3043
-97.7765 -8.9101 -51.7762 -44.8629 -147.5102
-97.4833 -8.9437 -51.8062 -44.8863 -147.7162
-97.1900 -8.9775 -51.8363 -44.9100 -147.9223
-96.8968 -9.0117 -51.8664 -44.9340 -148.1284
-96.6036 -9.0461 -51.8966 -44.9583 -148.3346
-96.3104 -9.0808 -51.9269 -44.9830 -148.5408
-96.0172 -9.1159 -51.9572 -45.0079 -148.7470
-95.7240 -9.1512 -51.9876 -45.0332 -148.9532
-95.4308 -9.1868 -52.0180 -45.0588 -149.1594
-95.1375 -9.2228 -52.0485 -45.0847 -149.3655
-94.8443 -9.2590 -52.0789 -45.1110 -149.5716
-94.5511 -9.2956 -52.1094 -45.1377 -149.7777
-94.2579 -9.3325 -52.1399 -45.1646 -149.9837
-93.9647 -9.3697 -52.1703 -45.1920 -150.1896
-93.6715 -9.4073 -52.2007 -45.2197 -150.3954
-93.3782 -9.4452 -52.2311 -45.2477 -150.6011
-93.0850 -9.4835 -52.2615 -45.2762 -150.8067
-92.7918 -9.5221 -52.2918 -45.3050 -151.0121
-92.4986 -9.5611 -52.3220 -45.3341 -151.2173
-92.2054 -9.6004 -52.3521 -45.3637 -151.4224
-91.9122 -9.6401 -52.3821 -45.3937 -151.6272
-91.6190 -9.6802 -52.4120 -45.4240 -151.8318
-91.3257 -9.7206 -52.4418 -45.4548 -152.0361
-91.0325 -9.7614 -52.4714 -45.4859 -152.2402
-90.7393 -9.8027 -52.5009 -45.5175 -152.4440
-90.4461 -9.8443 -52.5301 -45.5495 -152.6474
-90.1529 -9.8863 -52.5592 -45.5819 -152.8505
-89.8597 -9.9288 -52.5881 -45.6148 -153.0533
-89.5664 -9.9716 -52.6167 -45.6481 -153.2556
-89.2732 -10.0149 -52.6450 -45.6818 -153.4575
-88.9800 -10.0587 -52.6731 -45.7160 -153.6590
-88.6868 -10.1028 -52.7009 -45.7506 -153.8600
-88.3936 -10.1474 -52.7283 -45.7857 -154.0605
-88.1004 -10.1925 -52.7554 -45.8213 -154.2605
-87.8072 -10.2380 -52.7821 -45.8573 -154.4599
-87.5139 -10.2840 -52.8085 -45.8938 -154.6586
-87.2207 -10.3304 -52.8344 -45.9309 -154.8568
-86.9275 -10.3774 -52.8598 -45.9684 -155.0543
-86.6343 -10.4248 -52.8848 -46.0064 -155.2511
-86.3411 -10.4727 -52.9092 -46.0449 -155.4471
-86.0479 -10.5211 -52.9331 -46.0840 -155.6424
-85.7546 -10.5701 -52.9565 -46.1235 -155.8368
-85.4614 -10.6196 -52.9792 -46.1636 -156.0304
-85.1682 -10.6696 -53.0013 -46.2043 -156.2231
-84.8750 -10.7201 -53.0227 -46.2455 -156.4148
-84.5818 -10.7712 -53.0434 -46.2872 -156.6055
-84.2886 -10.8228 -53.0634 -46.3296 -156.7953
-83.9954 -10.8750 -53.0825 -46.3725 -156.9839
-83.7021 -10.9278 -53.1008 -46.4159 -157.1714
-83.4089 -10.9812 -53.1183 -46.4600 -157.3577
-83.1157 -11.0352 -53.1348 -46.5046 -157.5427
-82.8225 -11.0897 -53.1504 -46.5499 -157.7265
-82.5293 -11.1449 -53.1649 -46.5958 -157.9089
-82.2361 -11.2007 -53.1784 -46.6423 -158.0900
-81.9429 -11.2572 -53.1908 -46.6894 -158.2695
-81.6496 -11.3143 -53.2020 -46.7372 -158.4475
-81.3564 -11.3720 -53.2120 -46.7856 -158.6239
-81.0632 -11.4304 -53.2207 -46.8347 -158.7987
-80.7700 -11.4895 -53.2280 -46.8845 -158.9717
-80.4768 -11.5493 -53.2340 -46.9349 -159.1429
-80.1836 -11.6098 -53.2385 -46.9861 -159.3123
-79.8903 -11.6710 -53.2414 -47.0379 -159.4797
-79.5971 -11.7329 -53.2428 -47.0904 -159.6450
-79.3039 -11.7956 -53.2424 -47.1437 -159.8082
-79.0107 -11.8590 -53.2403 -47.1977 -159.9693
-78.7175 -11.9231 -53.2364 -47.2524 -160.1280
-78.4243 -11.9881 -53.2306 -47.3079 -160.2844
-78.1311 -12.0538 -53.2228 -47.3641 -160.4382
-77.8378 -12.1203 -53.2129 -47.4212 -160.5896
-77.5446 -12.1877 -53.2008 -47.4789 -160.7382
-77.2514 -12.2558 -53.1865 -47.5375 -160.8841
-76.9582 -12.3248 -53.1698 -47.5969 -161.0270
-76.6650 -12.3947 -53.1507 -47.6571 -161.1670
-76.3718 -12.4654 -53.1289 -47.7182 -161.3039
-76.0785 -12.5370 -53.1045 -47.7800 -161.4375
-75.7853 -12.6095 -53.0773 -47.8427 -161.5678
-75.4921 -12.6829 -53.0472 -47.9063 -161.6945
-75.1989 -12.7572 -53.0141 -47.9708 -161.8177
-74.9057 -12.8325 -52.9778 -48.0361 -161.9371
-74.6125 -12.9087 -52.9382 -48.1023 -162.0526
-74.3193 -12.9859 -52.8951 -48.1694 -162.1640
-74.0260 -13.0641 -52.8485 -48.2375 -162.2712
-73.7328 -13.1433 -52.7982 -48.3065 -162.3741
-73.4396 -13.2235 -52.7439 -48.3764 -162.4724
-73.1464 -13.3047 -52.6857 -48.4472 -162.5660
-72.8532 -13.3870 -52.6231 -48.5191 -162.6548
-72.5600 -13.4704 -52.5563 -48.5919 -162.7385
-72.2667 -13.5548 -52.4848 -48.6657 -162.8169
-71.9735 -13.6404 -52.4085 -48.7405 -162.8898
-71.6803 -13.7270 -52.3273 -48.8162 -162.9571
-71.3871 -13.8148 -52.2409 -48.8931 -163.0185
-71.0939 -13.9038 -52.1491 -48.9709 -163.0737
-70.8007 -13.9939 -52.0517 -49.0498 -163.1227
-70.5075 -14.0852 -51.9484 -49.1297 -163.1651
-70.2142 -14.1777 -51.8390 -49.2107 -163.2006
-69.9210 -14.2714 -51.7232 -49.2928 -163.2291
-69.6278 -14.3664 -51.6008 -49.3759 -163.2502
-69.3346 -14.4626 -51.4715 -49.4602 -163.2636
-69.0414 -14.5601 -51.3350 -49.5455 -163.2692
-68.7482 -14.6589 -51.1910 -49.6319 -163.2665
-68.4549 -14.7590 -51.0391 -49.7194 -163.2553
-68.1617 -14.8604 -50.8791 -49.8081 -163.2352
-67.8685 -14.9632 -50.7106 -49.8979 -163.2059
-67.5753 -15.0673 -50.5332 -49.9888 -163.1671
-67.2821 -15.1727 -50.3465 -50.0808 -163.1183
-66.9889 -15.2796 -50.1502 -50.1740 -163.0593
-66.6957 -15.3878 -49.9438 -50.2682 -162.9896
-66.4024 -15.4974 -49.7269 -50.3637 -162.9088
-66.1092 -15.6085 -49.4990 -50.4602 -162.8165
-65.8160 -15.7210 -49.2597 -50.5579 -162.7122
-65.5228 -15.8349 -49.0085 -50.6567 -162.5956
-65.2296 -15.9503 -48.7449 -50.7566 -162.4661
-64.9364 -16.0671 -48.4682 -50.8576 -162.3232
-64.6431 -16.1853 -48.1780 -50.9597 -162.1665
-64.3499 -16.3050 -47.8736 -51.0629 -161.9954
-64.0567 -16.4262 -47.5545 -51.1671 -161.8094
-63.7635 -16.5488 -47.2200 -51.2724 -161.6079
-63.4703 -16.6728 -46.8694 -51.3786 -161.3904
-63.1771 -16.7983 -46.5021 -51.4859 -161.1562
-62.8839 -16.9252 -46.1172 -51.5941 -160.9048
-62.5906 -17.0535 -45.7140 -51.7032 -160.6355
-62.2974 -17.1831 -45.2918 -51.8132 -160.3476
-62.0042 -17.3141 -44.8497 -51.9240 -160.0406
-61.7110 -17.4464 -44.3869 -52.0356 -159.7137
-61.4178 -17.5800 -43.9024 -52.1479 -159.3662
-61.1246 -17.7147 -43.3953 -52.2609 -158.9974
-60.8313 -17.8507 -42.8647 -52.3744 -158.6066
-60.5381 -17.9877 -42.3096 -52.4884 -158.1931
-60.2449 -18.1258 -41.7290 -52.6029 -157.7561
-59.9517 -18.2648 -41.1218 -52.7176 -157.2948
-59.6585 -18.4046 -40.4870 -52.8326 -156.8085
-59.3653 -18.5452 -39.8235 -52.9476 -156.2965
-59.0721 -18.6864 -39.1300 -53.0626 -155.7580
-58.7788 -18.8280 -38.4056 -53.1774 -155.1923
-58.4856 -18.9700 -37.6491 -53.2919 -154.5986
-58.1924 -19.1121 -36.8592 -53.4059 -153.9762
-57.8992 -19.2542 -36.0349 -53.5193 -153.3245
-57.6060 -19.3961 -35.1751 -53.6318 -152.6428
-57.3128 -19.5375 -34.2786 -53.7432 -151.9305
-57.0195 -19.6781 -33.3443 -53.8534 -151.1871
-56.7263 -19.8178 -32.3712 -53.9622 -150.4121
-56.4331 -19.9562 -31.3584 -54.0692 -149.6050
-56.1399 -20.0930 -30.3051 -54.1742 -148.7656
-55.8467 -20.2278 -29.2103 -54.2770 -147.8935
-55.5535 -20.3604 -28.0735 -54.3773 -146.9888
-55.2603 -20.4902 -26.8942 -54.4748 -146.0513
-54.9670 -20.6170 -25.6721 -54.5692 -145.0812
-54.6738 -20.7402 -24.4071 -54.6601 -144.0788
-54.3806 -20.8594 -23.0991 -54.7474 -143.0445
-54.0874 -20.9741 -21.7487 -54.8306 -141.9789
-53.7942 -21.0839 -20.3564 -54.9094 -140.8828
-53.5010 -21.1882 -18.9232 -54.9836 -139.7571
-53.2077 -21.2866 -17.4503 -55.0528 -138.6030
-52.9145 -21.3785 -15.9393 -55.1167 -137.4219
-52.6213 -21.4635 -14.3922 -55.1749 -136.2152
-52.3281 -21.5411 -12.8112 -55.2273 -134.9847
-52.0349 -21.6108 -11.1991 -55.2735 -133.7324
-51.7417 -21.6723 -9.5587 -55.3133 -132.4604
-51.4485 -21.7251 -7.8936 -55.3465 -131.1709
-51.1552 -21.7689 -6.2072 -55.3728 -129.8664
-50.8620 -21.8034 -4.5036 -55.3922 -128.5495
-50.5688 -21.8284 -2.7868 -55.4044 -127.2227
-50.2756 -21.8437 -1.0611 -55.4094 -125.8889
-49.9824 -21.8492 0.6690 -55.4072 -124.5508
-49.6892 -21.8449 2.3991 -55.3976 -123.2114
-49.3960 -21.8309 4.1246 -55.3807 -121.8734
-49.1027 -21.8071 5.8412 -55.3567 -120.5396
-48.8095 -21.7739 7.5445 -55.3255 -119.2129
-48.5163 -21.7314 9.2306 -55.2873 -117.8958
-48.2231 -21.6800 10.8954 -55.2422 -116.5909
-47.9299 -21.6199 12.5354 -55.1905 -115.3005
-47.6367 -21.5516 14.1473 -55.1324 -114.0271
-47.3434 -21.4755 15.7282 -55.0681 -112.7726
-47.0502 -21.3921 17.2754 -54.9978 -111.5389
-46.7570 -21.3017 18.7867 -54.9219 -110.3278
-46.4638 -21.2050 20.2602 -54.8406 -109.1408
-46.1706 -21.1024 21.6943 -54.7543 -107.9791
-45.8774 -20.9944 23.0878 -54.6633 -106.8440
-45.5842 -20.8815 24.4399 -54.5678 -105.7363
-45.2909 -20.7642 25.7499 -54.4682 -104.6569
-44.9977 -20.6429 27.0175 -54.3647 -103.6062
-44.7045 -20.5181 28.2427 -54.2578 -102.5846
-44.4113 -20.3903 29.4256 -54.1477 -101.5925
-44.1181 -20.2598 30.5665 -54.0346 -100.6299
-43.8249 -20.1270 31.6660 -53.9189 -99.6967
-43.5316 -19.9923 32.7247 -53.8008 -98.7929
-43.2384 -19.8560 33.7434 -53.6807 -97.9182
-42.9452 -19.7184 34.7230 -53.5586 -97.0722
-42.6520 -19.5799 35.6645 -53.4349 -96.2545
-42.3588 -19.4407 36.5688 -53.3097 -95.4646
-42.0656 -19.3010 37.4372 -53.1833 -94.7019
-41.7724 -19.1611 38.2706 -53.0559 -93.9658
-41.4791 -19.0212 39.0702 -52.9276 -93.2556
-41.1859 -18.8814 39.8371 -52.7986 -92.5707
-40.8927 -18.7419 40.5726 -52.6690 -91.9102
-40.5995 -18.6028 41.2777 -52.5390 -91.2736
-40.3063 -18.4644 41.9537 -52.4087 -90.6600
-40.0131 -18.3267 42.6015 -52.2782 -90.0686
-39.7198 -18.1898 43.2223 -52.1477 -89.4987
-39.4266 -18.0538 43.8172 -52.0172 -88.9495
-39.1334 -17.9189 44.3872 -51.8867 -88.4202
-38.8402 -17.7850 44.9333 -51.7565 -87.9101
-38.5470 -17.6522 45.4565 -51.6265 -87.4184
-38.2538 -17.5206 45.9578 -51.4968 -86.9444
-37.9606 -17.3903 46.4380 -51.3674 -86.4873
-37.6673 -17.2612 46.8981 -51.2385 -86.0465
-37.3741 -17.1334 47.3389 -51.1100 -85.6211
-37.0809 -17.0070 47.7613 -50.9820 -85.2106
-36.7877 -16.8819 48.1660 -50.8545 -84.8143
-36.4945 -16.7583 48.5537 -50.7275 -84.4315
-36.2013 -16.6360 48.9253 -50.6010 -84.0615
-35.9080 -16.5151 49.2814 -50.4752 -83.7038
-35.6148 -16.3956 49.6227 -50.3498 -83.3578
-35.3216 -16.2775 49.9498 -50.2251 -83.0229
-35.0284 -16.1608 50.2633 -50.1010 -82.6984
-34.7352 -16.0455 50.5639 -49.9774 -82.3840
-34.4420 -15.9316 50.8521 -49.8544 -82.0789
-34.1488 -15.8191 51.1284 -49.7320 -81.7828
-33.8555 -15.7080 51.3933 -49.6101 -81.4951
-33.5623 -15.5983 51.6474 -49.4888 -81.2153
-33.2691 -15.4899 51.8912 -49.3680 -80.9430
-32.9759 -15.3829 52.1250 -49.2477 -80.6777
-32.6827 -15.2773 52.3493 -49.1279 -80.4190
-32.3895 -15.1729 52.5645 -49.0086 -80.1664
-32.0962 -15.0699 52.7711 -48.8898 -79.9196
-31.8030 -14.9682 52.9693 -48.7714 -79.6781
-31.5098 -14.8677 53.1597 -48.6534 -79.4416
-31.2166 -14.7685 53.3425 -48.5358 -79.2097
-30.9234 -14.6706 53.5180 -48.4186 -78.9820
-30.6302 -14.5739 53.6866 -48.3016 -78.7581
-30.3370 -14.4784 53.8486 -48.1850 -78.5379
-30.0437 -14.3841 54.0044 -48.0686 -78.3208
-29.7505 -14.2910 54.1541 -47.9525 -78.1066
-29.4573 -14.1990 54.2980 -47.8365 -77.8950
-29.1641 -14.1082 54.4365 -47.7208 -77.6857
-28.8709 -14.0185 54.5697 -47.6051 -77.4783
-28.5777 -13.9299 54.6980 -47.4895 -77.2727
-28.2844 -13.8424 54.8215 -47.3740 -77.0685
-27.9912 -13.7559 54.9405 -47.2584 -76.8655
-27.6980 -13.6705 55.0552 -47.1429 -76.6634
-27.4048 -13.5862 55.1658 -47.0272 -76.4619
-27.1116 -13.5028 55.2725 -46.9114 -76.2609
-26.8184 -13.4205 55.3755 -46.7955 -76.0600
-26.5252 -13.3391 55.4750 -46.6793 -75.8591
-26.2319 -13.2587 55.5711 -46.5629 -75.6578
-25.9387 -13.1792 55.6642 -46.4462 -75.4561
-25.6455 -13.1006 55.7542 -46.3291 -75.2537
-25.3523 -13.0230 55.8414 -46.2115 -75.0503
-25.0591 -12.9462 55.9260 -46.0936 -74.8458
-24.7659 -12.8704 56.0081 -45.9750 -74.6400
-24.4726 -12.7953 56.0878 -45.8559 -74.4326
-24.1794 -12.7211 56.1654 -45.7362 -74.2235
-23.8862 -12.6478 56.2408 -45.6158 -74.0126
-23.5930 -12.5752 56.3144 -45.4946 -73.7995
-23.2998 -12.5034 56.3862 -45.3725 -73.5842
-23.0066 -12.4324 56.4563 -45.2496 -73.3665
-22.7134 -12.3621 56.5249 -45.1257 -73.1461
-22.4201 -12.2926 56.5922 -45.0008 -72.9230
-22.1269 -12.2238 56.6581 -44.8748 -72.6970
-21.8337 -12.1557 56.7230 -44.7476 -72.4679
-21.5405 -12.0883 56.7868 -44.6192 -72.2356
-21.2473 -12.0216 56.8497 -44.4894 -71.9999
-20.9541 -11.9555 56.9118 -44.3582 -71.7606
-20.6608 -11.8901 56.9732 -44.2254 -71.5177
-20.3676 -11.8252 57.0341 -44.0911 -71.2710
-20.0744 -11.7610 57.0946 -43.9551 -71.0204
-19.7812 -11.6974 57.1547 -43.8173 -70.7657
-19.4880 -11.6343 57.2146 -43.6776 -70.5068
-19.1948 -11.5719 57.2744 -43.5359 -70.2435
-18.9016 -11.5099 57.3342 -43.3921 -69.9759
-18.6083 -11.4485 57.3941 -43.2461 -69.7036
-18.3151 -11.3875 57.4543 -43.0978 -69.4268
-18.0219 -11.3271 57.5148 -42.9469 -69.1451
-17.7287 -11.2671 57.5758 -42.7935 -68.8586
-17.4355 -11.2076 57.6373 -42.6373 -68.5671
-17.1423 -11.1485 57.6995 -42.4783 -68.2706
-16.8491 -11.0898 57.7626 -42.3161 -67.9690
-16.5558 -11.0315 57.8266 -42.1508 -67.6622
-16.2626 -10.9736 57.8916 -41.9821 -67.3501
-15.9694 -10.9161 57.9579 -41.8099 -67.0327
-15.6762 -10.8589 58.0254 -41.6339 -66.7100
-15.3830 -10.8020 58.0944 -41.4539 -66.3820
-15.0898 -10.7453 58.1650 -41.2698 -66.0485
-14.7965 -10.6890 58.2373 -41.0813 -65.7097
-14.5033 -10.6329 58.3115 -40.8881 -65.3656
-14.2101 -10.5770 58.3877 -40.6901 -65.0162
-13.9169 -10.5213 58.4660 -40.4868 -64.6616
-13.6237 -10.4657 58.5468 -40.2781 -64.3020
-13.3305 -10.4103 58.6300 -40.0636 -63.9374
-13.0373 -10.3550 58.7160 -39.8430 -63.5682
-12.7440 -10.2998 58.8048 -39.6159 -63.1945
-12.4508 -10.2446 58.8967 -39.3818 -62.8167
-12.1576 -10.1894 58.9919 -39.1405 -62.4353
-11.8644 -10.1341 59.0905 -38.8913 -62.0506
-11.5712 -10.0788 59.1930 -38.6339 -61.6633
-11.2780 -10.0234 59.2994 -38.3677 -61.2741
-10.9847 -9.9677 59.4100 -38.0920 -60.8841
-10.6915 -9.9118 59.5251 -37.8063 -60.4941
-10.3983 -9.8557 59.6451 -37.5099 -60.1056
-10.1051 -9.7992 59.7701 -37.2020 -59.7202
-9.8119 -9.7423 59.9007 -36.8817 -59.3397
-9.5187 -9.6849 60.0370 -36.5483 -58.9665
-9.2255 -9.6269 60.1795 -36.2006 -58.6035
-8.9322 -9.5683 60.3287 -35.8376 -58.2539
-8.6390 -9.5089 60.4850 -35.4582 -57.9221
-8.3458 -9.4486 60.6488 -35.0610 -57.6130
-8.0526 -9.3874 60.8208 -34.6447 -57.3327
-7.7594 -9.3251 61.0015 -34.2077 -57.0887
-7.4662 -9.2615 61.1917 -33.7483 -56.8900
-7.1729 -9.1965 61.3921 -33.2650 -56.7478
-6.8797 -9.1299 61.6035 -32.7557 -56.6757
-6.5865 -9.0615 61.8270 -32.2185 -56.6901
-6.2933 -8.9910 62.0637 -31.6516 -56.8113
-6.0001 -8.9182 62.3149 -31.0530 -57.0637
-5.7069 -8.8426 62.5822 -30.4210 -57.4772
-5.4137 -8.7640 62.8676 -29.7544 -58.0873
-5.1204 -8.6818 63.1732 -29.0524 -58.9362
-4.8272 -8.5953 63.5018 -28.3156 -60.0726
-4.5340 -8.5038 63.8564 -27.5460 -61.5511
-4.2408 -8.4061 64.2409 -26.7479 -63.4291
-3.9476 -8.3008 64.6590 -25.9281 -65.7615
-3.6544 -8.1862 65.1148 -25.0968 -68.5919
-3.3611 -8.0597 65.6119 -24.2663 -71.9394
-3.0679 -7.9182 66.1533 -23.4492 -75.7856
-2.7747 -7.7576 66.7414 -22.6542 -80.0688
-2.4815 -7.5725 67.3796 -21.8801 -84.6962
-2.1883 -7.3541 68.0742 -21.1098 -89.5891
-1.8951 -7.0866 68.8295 -20.3053 -94.7731
-1.6019 -6.7381 69.6149 -19.4095 -100.5427
-1.3086 -6.2436 70.1965 -18.3678 -107.8034
-1.0154 -5.5180 69.4471 -17.2670 -118.7390
-0.7222 -4.8351 64.5752 -16.9392 -135.2618
-0.4290 -5.0512 58.8625 -18.1425 -145.8416
-0.1358 -5.4200 57.6539 -18.3112 -148.8085
0.1574 -5.6481 57.9356 -18.3738 -156.1495
0.4507 -5.5626 60.0675 -18.2582 -159.3025
0.7439 -5.0437 60.1397 -17.3293 -170.2397
1.0371 -4.7208 58.0914 -17.8791 174.7999
1.3303 -4.5116 56.2143 -19.0114 165.4211
1.6235 -4.3137 54.1779 -20.0206 159.3155
1.9167 -4.1516 51.7767 -20.8601 154.4322
2.2099 -4.0556 49.0691 -21.5963 149.9439
2.5032 -4.0435 46.2151 -22.2917 145.5971
2.7964 -4.1197 43.4075 -22.9878 141.3931
3.0896 -4.2760 40.8247 -23.7041 137.4303
3.3828 -4.4948 38.5978 -24.4433 133.8171
3.6760 -4.7549 36.7957 -25.1980 130.6281
3.9692 -5.0356 35.4298 -25.9565 127.8929
4.2625 -5.3197 34.4699 -26.7071 125.6024
4.5557 -5.5945 33.8625 -27.4401 123.7228
4.8489 -5.8521 33.5453 -28.1489 122.2072
5.1421 -6.0878 33.4577 -28.8291 121.0054
5.4353 -6.2998 33.5452 -29.4786 120.0691
5.7285 -6.4881 33.7620 -30.0967 119.3546
6.0217 -6.6537 34.0711 -30.6837 118.8240
6.3150 -6.7982 34.4433 -31.2407 118.4448
6.6082 -6.9236 34.8562 -31.7691 118.1901
6.9014 -7.0318 35.2928 -32.2705 118.0373
7.1946 -7.1248 35.7406 -32.7466 117.9679
7.4878 -7.2044 36.1904 -33.1990 117.9666
7.7810 -7.2721 36.6357 -33.6295 118.0207
8.0743 -7.3296 37.0717 -34.0395 118.1200
8.3675 -7.3779 37.4955 -34.4305 118.2557
8.6607 -7.4184 37.9050 -34.8040 118.4209
8.9539 -7.4519 38.2989 -35.1610 118.6098
9.2471 -7.4793 38.6766 -35.5029 118.8174
9.5403 -7.5015 39.0381 -35.8306 119.0399
9.8335 -7.5189 39.3833 -36.1451 119.2738
10.1268 -7.5323 39.7126 -36.4475 119.5164
10.4200 -7.5420 40.0265 -36.7383 119.7654
10.7132 -7.5486 40.3255 -37.0186 120.0188
11.0064 -7.5524 40.6103 -37.2888 120.2751
11.2996 -7.5536 40.8815 -37.5498 120.5329
11.5928 -7.5527 41.1398 -37.8020 120.7911
11.8860 -7.5498 41.3858 -38.0460 121.0488
12.1793 -7.5452 41.6203 -38.2823 121.3052
12.4725 -7.5390 41.8437 -38.5114 121.5596
12.7657 -7.5314 42.0567 -38.7337 121.8115
13.0589 -7.5227 42.2600 -38.9496 122.0605
13.3521 -7.5128 42.4539 -39.1596 122.3062
13.6453 -7.5019 42.6391 -39.3638 122.5483
13.9386 -7.4902 42.8160 -39.5627 122.7867
14.2318 -7.4776 42.9852 -39.7565 123.0210
14.5250 -7.4644 43.1469 -39.9456 123.2512
14.8182 -7.4505 43.3017 -40.1302 123.4772
15.1114 -7.4361 43.4499 -40.3105 123.6989
15.4046 -7.4211 43.5918 -40.4868 123.9162
15.6978 -7.4057 43.7279 -40.6592 124.1292
15.9911 -7.3899 43.8583 -40.8281 124.3378
16.2843 -7.3737 43.9835 -40.9935 124.5421
16.5775 -7.3572 44.1037 -41.1558 124.7420
16.8707 -7.3404 44.2191 -41.3149 124.9376
17.1639 -7.3233 44.3301 -41.4712 125.1290
17.4571 -7.3060 44.4367 -41.6247 125.3163
17.7504 -7.2884 44.5393 -41.7756 125.4995
18.0436 -7.2707 44.6380 -41.9240 125.6786
18.3368 -7.2528 44.7331 -42.0701 125.8539
18.6300 -7.2348 44.8247 -42.2140 126.0254
18.9232 -7.2166 44.9129 -42.3559 126.1932
19.2164 -7.1983 44.9980 -42.4957 126.3573
19.5096 -7.1799 45.0801 -42.6337 126.5180
19.8029 -7.1614 45.1592 -42.7700 126.6754
20.0961 -7.1428 45.2357 -42.9046 126.8295
20.3893 -7.1241 45.3095 -43.0376 126.9805
20.6825 -7.1054 45.3808 -43.1691 127.1286
20.9757 -7.0867 45.4498 -43.2993 127.2738
21.2689 -7.0679 45.5164 -43.4282 127.4163
21.5622 -7.0491 45.5809 -43.5558 127.5562
21.8554 -7.0302 45.6433 -43.6823 127.6938
22.1486 -7.0113 45.7036 -43.8078 127.8290
22.4418 -6.9924 45.7621 -43.9322 127.9622
22.7350 -6.9735 45.8187 -44.0558 128.0934
23.0282 -6.9546 45.8735 -44.1784 128.2229
23.3214 -6.9357 45.9267 -44.3003 128.3507
23.6147 -6.9168 45.9782 -44.4215 128.4770
23.9079 -6.8979 46.0282 -44.5420 128.6021
24.2011 -6.8790 46.0766 -44.6619 128.7260
24.4943 -6.8602 46.1237 -44.7812 128.8491
24.7875 -6.8413 46.1693 -44.9001 128.9713
25.0807 -6.8225 46.2136 -45.0185 129.0930
25.3740 -6.8037 46.2567 -45.1365 129.2143
25.6672 -6.7849 46.2985 -45.2542 129.3355
25.9604 -6.7661 46.3391 -45.3717 129.4566
26.2536 -6.7474 46.3786 -45.4888 129.5780
26.5468 -6.7287 46.4169 -45.6058 129.6998
26.8400 -6.7100 46.4542 -45.7227 129.8223
27.1332 -6.6914 46.4905 -45.8394 129.9457
27.4265 -6.6728 46.5258 -45.9561 130.0701
27.7197 -6.6542 46.5601 -46.0727 130.1959
28.0129 -6.6357 46.5935 -46.1894 130.3233
28.3061 -6.6172 46.6261 -46.3062 130.4525
28.5993 -6.5988 46.6577 -46.4230 130.5837
28.8925 -6.5804 46.6885 -46.5400 130.7173
29.1858 -6.5620 46.7185 -46.6572 130.8535
29.4790 -6.5437 46.7478 -46.7745 130.9926
29.7722 -6.5254 46.7763 -46.8922 131.1348
30.0654 -6.5071 46.8040 -47.0100 131.2805
30.3586 -6.4890 46.8311 -47.1282 131.4300
30.6518 -6.4708 46.8574 -47.2468 131.5835
30.9450 -6.4527 46.8831 -47.3657 131.7415
31.2383 -6.4346 46.9082 -47.4850 131.9041
31.5315 -6.4166 46.9326 -47.6047 132.0718
31.8247 -6.3986 46.9565 -47.7249 132.2450
32.1179 -6.3807 46.9797 -47.8455 132.4239
32.4111 -6.3628 47.0024 -47.9667 132.6090
32.7043 -6.3450 47.0245 -48.0883 132.8007
32.9976 -6.3272 47.0461 -48.2105 132.9993
33.2908 -6.3094 47.0672 -48.3332 133.2053
33.5840 -6.2917 47.0877 -48.4565 133.4191
33.8772 -6.2741 47.1078 -48.5804 133.6412
34.1704 -6.2565 47.1274 -48.7049 133.8719
34.4636 -6.2389 47.1465 -48.8300 134.1119
34.7568 -6.2214 47.1652 -48.9557 134.3615
35.0501 -6.2039 47.1834 -49.0820 134.6213
35.3433 -6.1865 47.2012 -49.2089 134.8919
35.6365 -6.1691 47.2186 -49.3365 135.1737
35.9297 -6.1518 47.2356 -49.4646 135.4673
36.2229 -6.1345 47.2521 -49.5934 135.7733
36.5161 -6.1173 47.2683 -49.7227 136.0922
36.8094 -6.1001 47.2841 -49.8526 136.4248
37.1026 -6.0829 47.2996 -49.9831 136.7716
37.3958 -6.0658 47.3147 -50.1141 137.1332
37.6890 -6.0487 47.3294 -50.2456 137.5104
37.9822 -6.0317 47.3438 -50.3776 137.9038
38.2754 -6.0148 47.3579 -50.5099 138.3141
38.5686 -5.9978 47.3716 -50.6427 138.7419
38.8619 -5.9810 47.3851 -50.7758 139.1882
39.1551 -5.9641 47.3982 -50.9091 139.6535
39.4483 -5.9473 47.4110 -51.0427 140.1386
39.7415 -5.9306 47.4235 -51.1763 140.6443
40.0347 -5.9139 47.4358 -51.3100 141.1714
40.3279 -5.8972 47.4477 -51.4436 141.7205
40.6212 -5.8806 47.4594 -51.5770 142.2925
40.9144 -5.8640 47.4708 -51.7101 142.8882
41.2076 -5.8475 47.4819 -51.8428 143.5082
41.5008 -5.8310 47.4928 -51.9750 144.1533
41.7940 -5.8145 47.5034 -52.1064 144.8243
42.0872 -5.7981 47.5138 -52.2370 145.5218
42.3804 -5.7818 47.5240 -52.3665 146.2464
42.6737 -5.7655 47.5339 -52.4947 146.9988
42.9669 -5.7492 47.5435 -52.6216 147.7795
43.2601 -5.7329 47.5530 -52.7467 148.5891
43.5533 -5.7168 47.5622 -52.8700 149.4279
43.8465 -5.7006 47.5712 -52.9911 150.2963
44.1397 -5.6845 47.5799 -53.1099 151.1945
44.4329 -5.6684 47.5885 -53.2260 152.1227
44.7262 -5.6524 47.5969 -53.3391 153.0808
45.0194 -5.6364 47.6050 -53.4490 154.0689
45.3126 -5.6204 47.6130 -53.5554 155.0865
45.6058 -5.6045 47.6207 -53.6580 156.1332
45.8990 -5.5887 47.6283 -53.7564 157.2086
46.1922 -5.5728 47.6356 -53.8504 158.3118
46.4855 -5.5570 47.6428 -53.9396 159.4418
46.7787 -5.5413 47.6498 -54.0237 160.5976
47.0719 -5.5256 47.6567 -54.1024 161.7778
47.3651 -5.5099 47.6633 -54.1755 162.9808
47.6583 -5.4943 47.6698 -54.2426 164.2049
47.9515 -5.4787 47.6761 -54.3035 165.4482
48.2447 -5.4631 47.6822 -54.3579 166.7086
48.5380 -5.4476 47.6882 -54.4057 167.9839
48.8312 -5.4321 47.6940 -54.4466 169.2715
49.1244 -5.4166 47.6996 -54.4805 170.5689
49.4176 -5.4012 47.7051 -54.5072 171.8735
49.7108 -5.3859 47.7104 -54.5267 173.1825
49.9622 -5.3727 47.7149 -54.5376 174.3059


==> figures/data/case2_zoomM50_hat.dat <==
f Gp_mag Gp_ph Gm_mag Gm_ph
-90.0000 -9.9238 -53.3368 -45.6531 -160.4841
-89.0000 -10.0757 -53.4195 -45.8569 -162.7163
-88.0000 -10.2312 -53.4961 -46.0645 -164.2909
-87.0000 -10.3911 -53.5612 -46.5054 -165.2899
-86.0000 -10.5568 -53.6263 -46.6864 -166.6565
-85.0000 -10.7281 -53.6819 -46.9951 -167.7842
-84.0000 -10.9053 -53.7324 -47.1442 -167.8200
-83.0000 -11.0893 -53.7856 -47.1079 -168.5950
-82.0000 -11.2786 -53.8226 -47.1791 -167.2508
-81.0000 -11.4776 -53.8361 -47.4128 -168.0256
-80.0000 -11.6803 -53.8188 -47.9329 -165.8070
-79.0000 -11.8944 -53.8222 -47.9971 -165.1600
-78.0000 -12.1170 -53.8032 -47.9363 -164.3043
-77.0000 -12.3498 -53.7443 -47.9824 -163.4174
-76.0000 -12.5914 -53.6525 -48.2654 -162.2066
-75.0000 -12.8451 -53.5244 -48.5695 -161.7255
-74.0000 -13.1095 -53.3626 -48.8562 -162.1214
-73.0000 -13.3846 -53.1531 -49.0939 -162.8719
-72.0000 -13.6716 -52.8995 -49.2297 -161.2813
-71.0000 -13.9706 -52.5812 -49.3895 -160.8690
-70.0000 -14.2834 -52.1989 -49.7443 -161.1396
-69.0000 -14.6108 -51.7395 -49.9909 -161.6561
-68.0000 -14.9517 -51.2027 -50.1602 -160.5663
-67.0000 -15.3072 -50.5618 -50.2193 -161.8126
-66.0000 -15.6813 -49.8037 -50.4105 -161.0429
-65.0000 -16.0714 -48.9108 -50.6720 -160.8209
-64.0000 -16.4787 -47.8727 -51.1259 -159.2876
-63.0000 -16.9034 -46.6494 -51.4593 -160.7307
-62.0000 -17.3446 -45.2120 -51.8295 -160.3852
-61.0000 -17.7995 -43.5380 -52.1564 -160.2536
-60.0000 -18.2678 -41.5696 -52.5205 -158.1380
-59.0000 -18.7456 -39.2851 -53.0305 -156.3218
-58.0000 -19.2315 -36.6367 -53.4036 -153.6870
-57.0000 -19.7140 -33.5843 -53.6371 -150.3370
-56.0000 -20.1853 -30.0733 -53.9113 -146.6338
-55.0000 -20.6291 -26.0731 -54.1997 -144.5015
-54.0000 -21.0321 -21.5758 -54.2322 -141.3488
-53.0000 -21.3735 -16.6073 -54.4098 -137.9025
-52.0000 -21.6331 -11.2209 -54.6267 -134.9168
-51.0000 -21.7967 -5.5271 -54.7656 -130.4262
-50.0000 -21.8511 0.3430 -54.8637 -126.9138
-49.0000 -21.7920 6.1816 -55.1752 -120.5507
-48.0000 -21.6269 11.8819 -54.9288 -116.5025
-47.0000 -21.3658 17.2687 -54.8858 -112.6457
-46.0000 -21.0253 22.2320 -54.6509 -107.4237
-45.0000 -20.6280 26.7187 -54.3053 -103.4879
-44.0000 -20.1922 30.7262 -53.8734 -99.4520
-43.0000 -19.7287 34.2609 -53.4451 -95.7506
-42.0000 -19.2529 37.3437 -52.9776 -92.5925
-41.0000 -18.7741 40.0398 -52.5926 -89.8015
-40.0000 -18.3014 42.3607 -52.1428 -87.9411
-39.0000 -17.8402 44.3557 -51.5897 -85.5342
-38.0000 -17.3879 46.0869 -51.1150 -83.6300
-37.0000 -16.9523 47.5771 -50.9518 -82.9943
-36.0000 -16.5338 48.8599 -50.4661 -81.2125
-35.0000 -16.1313 49.9677 -50.1312 -79.7266
-34.0000 -15.7455 50.9214 -49.7386 -78.4446
-33.0000 -15.3760 51.7464 -49.4242 -77.7562
-32.0000 -15.0193 52.4685 -48.9139 -77.0897
-31.0000 -14.6781 53.0833 -48.5396 -76.9711
-30.0000 -14.3524 53.6268 -48.2939 -76.7413
-29.0000 -14.0402 54.0965 -47.9836 -75.9972
-28.0000 -13.7390 54.5045 -47.5189 -75.8566
-27.0000 -13.4519 54.8622 -47.1690 -75.4216
-26.0000 -13.1767 55.1810 -46.6583 -74.6152
-25.0000 -12.9131 55.4687 -46.2705 -73.1231
-24.0000 -12.6594 55.7270 -45.8116 -71.8931
-23.0000 -12.4154 55.9654 -45.2393 -70.8783
-22.0000 -12.1810 56.1896 -44.7578 -70.0487
-21.0000 -11.9548 56.4044 -44.2326 -68.9270
-20.0000 -11.7359 56.6035 -43.5821 -69.2451
-19.0000 -11.5243 56.8122 -43.1009 -68.7753
-18.0000 -11.3187 57.0110 -42.5400 -67.8153
-17.0000 -11.1182 57.2188 -41.9892 -66.7519
-16.0000 -10.9224 57.4262 -41.3555 -65.9057
-15.0000 -10.7298 57.6702 -40.8218 -64.7468


==> figures/data/case2_zoomM50_true.dat <==
f Gp_mag Gp_ph Gm_mag Gm_ph
-89.9853 -9.9105 -52.5757 -45.6006 -152.9664
-89.8178 -9.9349 -52.5922 -45.6195 -153.0822
-89.6502 -9.9594 -52.6085 -45.6385 -153.1979
-89.4827 -9.9840 -52.6248 -45.6576 -153.3134
-89.3151 -10.0087 -52.6410 -45.6769 -153.4287
-89.1476 -10.0336 -52.6571 -45.6964 -153.5439
-88.9800 -10.0587 -52.6731 -45.7160 -153.6590
-88.8125 -10.0838 -52.6890 -45.7357 -153.7739
-88.6449 -10.1092 -52.7048 -45.7556 -153.8887
-88.4774 -10.1346 -52.7205 -45.7756 -154.0033
-88.3098 -10.1602 -52.7361 -45.7958 -154.1177
-88.1423 -10.1860 -52.7516 -45.8162 -154.2319
-87.9747 -10.2119 -52.7669 -45.8367 -154.3460
-87.8072 -10.2380 -52.7821 -45.8573 -154.4599
-87.6396 -10.2642 -52.7972 -45.8781 -154.5735
-87.4721 -10.2906 -52.8122 -45.8991 -154.6870
-87.3045 -10.3171 -52.8270 -45.9202 -154.8002
-87.1370 -10.3438 -52.8417 -45.9415 -154.9133
-86.9694 -10.3706 -52.8562 -45.9630 -155.0261
-86.8018 -10.3976 -52.8706 -45.9846 -155.1387
-86.6343 -10.4248 -52.8848 -46.0064 -155.2511
-86.4667 -10.4521 -52.8988 -46.0283 -155.3632
-86.2992 -10.4796 -52.9127 -46.0505 -155.4750
-86.1316 -10.5072 -52.9264 -46.0728 -155.5867
-85.9641 -10.5351 -52.9399 -46.0952 -155.6980
-85.7965 -10.5631 -52.9532 -46.1179 -155.8091
-85.6290 -10.5912 -52.9663 -46.1407 -155.9199
-85.4614 -10.6196 -52.9792 -46.1636 -156.0304
-85.2939 -10.6481 -52.9919 -46.1868 -156.1406
-85.1263 -10.6767 -53.0044 -46.2101 -156.2505
-84.9588 -10.7056 -53.0167 -46.2337 -156.3601
-84.7912 -10.7346 -53.0287 -46.2574 -156.4694
-84.6237 -10.7638 -53.0405 -46.2812 -156.5784
-84.4561 -10.7932 -53.0521 -46.3053 -156.6870
-84.2886 -10.8228 -53.0634 -46.3296 -156.7953
-84.1210 -10.8526 -53.0744 -46.3540 -156.9032
-83.9535 -10.8825 -53.0852 -46.3786 -157.0107
-83.7859 -10.9127 -53.0957 -46.4034 -157.1179
-83.6184 -10.9430 -53.1059 -46.4285 -157.2247
-83.4508 -10.9735 -53.1159 -46.4537 -157.3311
-83.2833 -11.0043 -53.1255 -46.4791 -157.4371
-83.1157 -11.0352 -53.1348 -46.5046 -157.5427
-82.9482 -11.0663 -53.1438 -46.5304 -157.6479
-82.7806 -11.0976 -53.1525 -46.5564 -157.7527
-82.6131 -11.1291 -53.1609 -46.5826 -157.8570
-82.4455 -11.1608 -53.1689 -46.6090 -157.9608
-82.2780 -11.1927 -53.1766 -46.6356 -158.0642
-82.1104 -11.2248 -53.1839 -46.6624 -158.1671
-81.9429 -11.2572 -53.1908 -46.6894 -158.2695
-81.7753 -11.2897 -53.1974 -46.7167 -158.3714
-81.6077 -11.3225 -53.2035 -46.7441 -158.4728
-81.4402 -11.3555 -53.2093 -46.7717 -158.5737
-81.2726 -11.3886 -53.2146 -46.7996 -158.6740
-81.1051 -11.4221 -53.2195 -46.8277 -158.7738
-80.9375 -11.4557 -53.2240 -46.8560 -158.8731
-80.7700 -11.4895 -53.2280 -46.8845 -158.9717
-80.6024 -11.5236 -53.2316 -46.9132 -159.0698
-80.4349 -11.5579 -53.2347 -46.9422 -159.1672
-80.2673 -11.5924 -53.2373 -46.9714 -159.2641
-80.0998 -11.6272 -53.2395 -47.0008 -159.3603
-79.9322 -11.6622 -53.2411 -47.0305 -159.4559
-79.7647 -11.6974 -53.2422 -47.0603 -159.5508
-79.5971 -11.7329 -53.2428 -47.0904 -159.6450
-79.4296 -11.7686 -53.2428 -47.1208 -159.7385
-79.2620 -11.8046 -53.2422 -47.1514 -159.8314
-79.0945 -11.8408 -53.2411 -47.1822 -159.9235
-78.9269 -11.8772 -53.2394 -47.2133 -160.0149
-78.7594 -11.9139 -53.2371 -47.2446 -160.1055
-78.5918 -11.9509 -53.2342 -47.2761 -160.1953
-78.4243 -11.9881 -53.2306 -47.3079 -160.2844
-78.2567 -12.0255 -53.2264 -47.3399 -160.3726
-78.0892 -12.0633 -53.2215 -47.3722 -160.4600
-77.9216 -12.1012 -53.2160 -47.4048 -160.5466
-77.7541 -12.1395 -53.2097 -47.4376 -160.6323
-77.5865 -12.1780 -53.2027 -47.4706 -160.7171
-77.4190 -12.2168 -53.1950 -47.5040 -160.8010
-77.2514 -12.2558 -53.1865 -47.5375 -160.8841
-77.0839 -12.2951 -53.1773 -47.5714 -160.9661
-76.9163 -12.3347 -53.1672 -47.6055 -161.0472
-76.7488 -12.3746 -53.1564 -47.6398 -161.1273
-76.5812 -12.4148 -53.1447 -47.6745 -161.2064
-76.4136 -12.4552 -53.1322 -47.7094 -161.2845
-76.2461 -12.4960 -53.1188 -47.7446 -161.3615
-76.0785 -12.5370 -53.1045 -47.7800 -161.4375
-75.9110 -12.5783 -53.0893 -47.8158 -161.5123
-75.7434 -12.6199 -53.0732 -47.8518 -161.5861
-75.5759 -12.6618 -53.0561 -47.8881 -161.6587
-75.4083 -12.7040 -53.0381 -47.9246 -161.7301
-75.2408 -12.7465 -53.0190 -47.9615 -161.8003
-75.0732 -12.7893 -52.9989 -47.9987 -161.8693
-74.9057 -12.8325 -52.9778 -48.0361 -161.9371
-74.7381 -12.8759 -52.9556 -48.0738 -162.0036
-74.5706 -12.9197 -52.9322 -48.1118 -162.0687
-74.4030 -12.9637 -52.9078 -48.1502 -162.1326
-74.2355 -13.0081 -52.8822 -48.1888 -162.1951
-74.0679 -13.0529 -52.8554 -48.2277 -162.2562
-73.9004 -13.0979 -52.8274 -48.2669 -162.3159
-73.7328 -13.1433 -52.7982 -48.3065 -162.3741
-73.5653 -13.1890 -52.7677 -48.3463 -162.4309
-73.3977 -13.2350 -52.7359 -48.3864 -162.4861
-73.2302 -13.2814 -52.7027 -48.4269 -162.5398
-73.0626 -13.3281 -52.6682 -48.4677 -162.5919
-72.8951 -13.3752 -52.6323 -48.5088 -162.6424
-72.7275 -13.4226 -52.5950 -48.5502 -162.6913
-72.5600 -13.4704 -52.5563 -48.5919 -162.7385
-72.3924 -13.5185 -52.5160 -48.6339 -162.7839
-72.2249 -13.5670 -52.4742 -48.6763 -162.8276
-72.0573 -13.6158 -52.4308 -48.7190 -162.8695
-71.8898 -13.6650 -52.3858 -48.7620 -162.9096
-71.7222 -13.7146 -52.3392 -48.8054 -162.9478
-71.5547 -13.7645 -52.2909 -48.8490 -162.9841
-71.3871 -13.8148 -52.2409 -48.8931 -163.0185
-71.2195 -13.8655 -52.1891 -48.9374 -163.0508
-71.0520 -13.9166 -52.1355 -48.9821 -163.0811
-70.8844 -13.9680 -52.0801 -49.0271 -163.1094
-70.7169 -14.0198 -52.0228 -49.0725 -163.1355
-70.5493 -14.0721 -51.9635 -49.1182 -163.1594
-70.3818 -14.1247 -51.9023 -49.1643 -163.1811
-70.2142 -14.1777 -51.8390 -49.2107 -163.2006
-70.0467 -14.2311 -51.7736 -49.2575 -163.2177
-69.8791 -14.2849 -51.7062 -49.3046 -163.2325
-69.7116 -14.3391 -51.6365 -49.3521 -163.2449
-69.5440 -14.3938 -51.5646 -49.3999 -163.2548
-69.3765 -14.4488 -51.4904 -49.4481 -163.2622
-69.2089 -14.5043 -51.4139 -49.4966 -163.2670
-69.0414 -14.5601 -51.3350 -49.5455 -163.2692
-68.8738 -14.6164 -51.2537 -49.5947 -163.2687
-68.7063 -14.6731 -51.1698 -49.6443 -163.2654
-68.5387 -14.7303 -51.0834 -49.6943 -163.2594
-68.3712 -14.7878 -50.9943 -49.7447 -163.2504
-68.2036 -14.8458 -50.9025 -49.7954 -163.2386
-68.0361 -14.9043 -50.8080 -49.8464 -163.2238
-67.8685 -14.9632 -50.7106 -49.8979 -163.2059
-67.7010 -15.0225 -50.6103 -49.9497 -163.1849
-67.5334 -15.0822 -50.5071 -50.0018 -163.1607
-67.3659 -15.1424 -50.4008 -50.0544 -163.1333
-67.1983 -15.2031 -50.2914 -50.1073 -163.1025
-67.0308 -15.2642 -50.1788 -50.1606 -163.0684
-66.8632 -15.3258 -50.0630 -50.2142 -163.0307
-66.6957 -15.3878 -49.9438 -50.2682 -162.9896
-66.5281 -15.4503 -49.8212 -50.3226 -162.9448
-66.3606 -15.5132 -49.6950 -50.3774 -162.8963
-66.1930 -15.5766 -49.5653 -50.4325 -162.8441
-66.0254 -15.6405 -49.4318 -50.4880 -162.7879
-65.8579 -15.7048 -49.2946 -50.5439 -162.7279
-65.6903 -15.7696 -49.1536 -50.6001 -162.6638
-65.5228 -15.8349 -49.0085 -50.6567 -162.5956
-65.3552 -15.9006 -48.8594 -50.7136 -162.5232
-65.1877 -15.9669 -48.7061 -50.7709 -162.4465
-65.0201 -16.0335 -48.5486 -50.8286 -162.3654
-64.8526 -16.1007 -48.3867 -50.8867 -162.2799
-64.6850 -16.1683 -48.2203 -50.9450 -162.1898
-64.5175 -16.2364 -48.0493 -51.0038 -162.0950
-64.3499 -16.3050 -47.8736 -51.0629 -161.9954
-64.1824 -16.3741 -47.6932 -51.1223 -161.8910
-64.0148 -16.4436 -47.5077 -51.1821 -161.7816
-63.8473 -16.5136 -47.3172 -51.2422 -161.6671
-63.6797 -16.5841 -47.1215 -51.3026 -161.5474
-63.5122 -16.6550 -46.9205 -51.3634 -161.4225
-63.3446 -16.7264 -46.7141 -51.4245 -161.2921
-63.1771 -16.7983 -46.5021 -51.4859 -161.1562
-63.0095 -16.8706 -46.2843 -51.5476 -161.0147
-62.8420 -16.9434 -46.0607 -51.6096 -160.8674
-62.6744 -17.0167 -45.8311 -51.6720 -160.7143
-62.5069 -17.0904 -45.5954 -51.7346 -160.5552
-62.3393 -17.1645 -45.3533 -51.7975 -160.3899
-62.1718 -17.2391 -45.1048 -51.8606 -160.2184
-62.0042 -17.3141 -44.8497 -51.9240 -160.0406
-61.8367 -17.3895 -44.5878 -51.9877 -159.8563
-61.6691 -17.4654 -44.3190 -52.0516 -159.6653
-61.5016 -17.5417 -44.0430 -52.1158 -159.4676
-61.3340 -17.6183 -43.7598 -52.1801 -159.2630
-61.1665 -17.6954 -43.4691 -52.2447 -159.0514
-60.9989 -17.7729 -43.1708 -52.3095 -158.8327
-60.8313 -17.8507 -42.8647 -52.3744 -158.6066
-60.6638 -17.9289 -42.5506 -52.4395 -158.3731
-60.4962 -18.0074 -42.2283 -52.5048 -158.1321
-60.3287 -18.0862 -41.8976 -52.5701 -157.8834
-60.1611 -18.1654 -41.5583 -52.6356 -157.6268
-59.9936 -18.2449 -41.2102 -52.7012 -157.3622
-59.8260 -18.3246 -40.8532 -52.7669 -157.0895
-59.6585 -18.4046 -40.4870 -52.8326 -156.8085
-59.4909 -18.4849 -40.1114 -52.8983 -156.5192
-59.3234 -18.5653 -39.7262 -52.9640 -156.2212
-59.1558 -18.6460 -39.3313 -53.0297 -155.9146
-58.9883 -18.7268 -38.9263 -53.0954 -155.5992
-58.8207 -18.8078 -38.5110 -53.1610 -155.2748
-58.6532 -18.8888 -38.0854 -53.2265 -154.9413
-58.4856 -18.9700 -37.6491 -53.2919 -154.5986
-58.3181 -19.0512 -37.2019 -53.3571 -154.2465
-58.1505 -19.1324 -36.7436 -53.4221 -153.8849
-57.9830 -19.2136 -36.2740 -53.4869 -153.5138
-57.8154 -19.2948 -35.7929 -53.5515 -153.1328
-57.6479 -19.3758 -35.3001 -53.6157 -152.7421
-57.4803 -19.4567 -34.7954 -53.6797 -152.3413
-57.3128 -19.5375 -34.2786 -53.7432 -151.9305
-57.1452 -19.6179 -33.7494 -53.8064 -151.5096
-56.9777 -19.6981 -33.2077 -53.8691 -151.0783
-56.8101 -19.7780 -32.6533 -53.9313 -150.6368
-56.6426 -19.8575 -32.0860 -53.9929 -150.1848
-56.4750 -19.9365 -31.5056 -54.0540 -149.7223
-56.3075 -20.0150 -30.9120 -54.1144 -149.2492
-56.1399 -20.0930 -30.3051 -54.1742 -148.7656
-55.9724 -20.1703 -29.6846 -54.2332 -148.2713
-55.8048 -20.2469 -29.0505 -54.2915 -147.7663
-55.6372 -20.3228 -28.4026 -54.3489 -147.2506
-55.4697 -20.3978 -27.7409 -54.4054 -146.7243
-55.3021 -20.4719 -27.0653 -54.4610 -146.1872
-55.1346 -20.5450 -26.3757 -54.5156 -145.6395
-54.9670 -20.6170 -25.6721 -54.5692 -145.0812
-54.7995 -20.6879 -24.9545 -54.6216 -144.5124
-54.6319 -20.7575 -24.2228 -54.6728 -143.9330
-54.4644 -20.8258 -23.4772 -54.7228 -143.3433
-54.2968 -20.8926 -22.7176 -54.7716 -142.7432
-54.1293 -20.9580 -21.9442 -54.8190 -142.1330
-53.9617 -21.0218 -21.1571 -54.8649 -141.5128
-53.7942 -21.0839 -20.3564 -54.9094 -140.8828
-53.6266 -21.1442 -19.5424 -54.9524 -140.2431
-53.4591 -21.2026 -18.7152 -54.9938 -139.5940
-53.2915 -21.2591 -17.8751 -55.0335 -138.9356
-53.1240 -21.3135 -17.0224 -55.0716 -138.2682
-52.9564 -21.3658 -16.1574 -55.1079 -137.5922
-52.7889 -21.4158 -15.2805 -55.1423 -136.9077
-52.6213 -21.4635 -14.3922 -55.1749 -136.2152
-52.4538 -21.5088 -13.4927 -55.2056 -135.5149
-52.2862 -21.5516 -12.5827 -55.2343 -134.8071
-52.1187 -21.5917 -11.6627 -55.2609 -134.0924
-51.9511 -21.6293 -10.7331 -55.2855 -133.3709
-51.7836 -21.6640 -9.7947 -55.3080 -132.6433
-51.6160 -21.6960 -8.8479 -55.3283 -131.9098
-51.4485 -21.7251 -7.8936 -55.3465 -131.1709
-51.2809 -21.7512 -6.9323 -55.3624 -130.4272
-51.1134 -21.7744 -5.9648 -55.3760 -129.6790
-50.9458 -21.7945 -4.9919 -55.3874 -128.9268
-50.7783 -21.8115 -4.0142 -55.3964 -128.1713
-50.6107 -21.8254 -3.0327 -55.4031 -127.4127
-50.4431 -21.8361 -2.0480 -55.4074 -126.6517
-50.2756 -21.8437 -1.0611 -55.4094 -125.8889
-50.1080 -21.8481 -0.0727 -55.4090 -125.1246
-49.9405 -21.8492 0.9163 -55.4062 -124.3595
-49.7729 -21.8472 1.9050 -55.4011 -123.5941
-49.6054 -21.8419 2.8927 -55.3935 -122.8288
-49.4378 -21.8335 3.8785 -55.3836 -122.0643
-49.2703 -21.8219 4.8616 -55.3713 -121.3011
-49.1027 -21.8071 5.8412 -55.3567 -120.5396
-48.9352 -21.7893 6.8164 -55.3397 -119.7805
-48.7676 -21.7684 7.7866 -55.3204 -119.0241
-48.6001 -21.7445 8.7508 -55.2989 -118.2710
-48.4325 -21.7176 9.7086 -55.2751 -117.5216
-48.2650 -21.6879 10.6590 -55.2491 -116.7764
-48.0974 -21.6553 11.6015 -55.2209 -116.0359
-47.9299 -21.6199 12.5354 -55.1905 -115.3005
-47.7623 -21.5819 13.4602 -55.1581 -114.5707
-47.5948 -21.5412 14.3752 -55.1236 -113.8467
-47.4272 -21.4980 15.2799 -55.0871 -113.1290
-47.2597 -21.4524 16.1738 -55.0486 -112.4179
-47.0921 -21.4044 17.0566 -55.0082 -111.7138
-46.9246 -21.3542 17.9276 -54.9659 -111.0170
-46.7570 -21.3017 18.7867 -54.9219 -110.3278
-46.5895 -21.2472 19.6334 -54.8761 -109.6465
-46.4219 -21.1907 20.4675 -54.8286 -108.9732
-46.2544 -21.1323 21.2886 -54.7795 -108.3084
-46.0868 -21.0721 22.0966 -54.7288 -107.6521
-45.9193 -21.0101 22.8913 -54.6765 -107.0045
-45.7517 -20.9466 23.6724 -54.6229 -106.3659
-45.5842 -20.8815 24.4399 -54.5678 -105.7363
-45.4166 -20.8150 25.1937 -54.5113 -105.1160
-45.2490 -20.7471 25.9336 -54.4536 -104.5050
-45.0815 -20.6779 26.6597 -54.3947 -103.9034
-44.9139 -20.6076 27.3719 -54.3345 -103.3113
-44.7464 -20.5361 28.0703 -54.2733 -102.7288
-44.5788 -20.4637 28.7548 -54.2110 -102.1558
-44.4113 -20.3903 29.4256 -54.1477 -101.5925
-44.2437 -20.3160 30.0827 -54.0834 -101.0388
-44.0762 -20.2409 30.7261 -54.0182 -100.4948
-43.9086 -20.1651 31.3561 -53.9522 -99.9603
-43.7411 -20.0887 31.9726 -53.8854 -99.4355
-43.5735 -20.0116 32.5759 -53.8179 -98.9203
-43.4060 -19.9340 33.1661 -53.7496 -98.4145
-43.2384 -19.8560 33.7434 -53.6807 -97.9182
-43.0709 -19.7775 34.3079 -53.6111 -97.4313
-42.9033 -19.6987 34.8598 -53.5410 -96.9537
-42.7358 -19.6196 35.3993 -53.4704 -96.4853
-42.5682 -19.5402 35.9266 -53.3992 -96.0260
-42.4007 -19.4606 36.4419 -53.3277 -95.5757
-42.2331 -19.3809 36.9453 -53.2557 -95.1344
-42.0656 -19.3010 37.4372 -53.1833 -94.7019
-41.8980 -19.2211 37.9176 -53.1106 -94.2780
-41.7305 -19.1411 38.3868 -53.0376 -93.8627
-41.5629 -19.0611 38.8451 -52.9643 -93.4559
-41.3954 -18.9812 39.2926 -52.8908 -93.0573
-41.2278 -18.9013 39.7295 -52.8170 -92.6670
-41.0603 -18.8215 40.1561 -52.7431 -92.2847
-40.8927 -18.7419 40.5726 -52.6690 -91.9102
-40.7252 -18.6624 40.9792 -52.5948 -91.5436
-40.5576 -18.5830 41.3761 -52.5204 -91.1845
-40.3901 -18.5039 41.7635 -52.4460 -90.8330
-40.2225 -18.4250 42.1416 -52.3715 -90.4888
-40.0549 -18.3463 42.5106 -52.2969 -90.1517
-39.8874 -18.2679 42.8708 -52.2223 -89.8217
-39.7198 -18.1898 43.2223 -52.1477 -89.4987
-39.5523 -18.1120 43.5653 -52.0731 -89.1823
-39.3847 -18.0345 43.9001 -51.9985 -88.8726
-39.2172 -17.9573 44.2268 -51.9240 -88.5694
-39.0496 -17.8805 44.5456 -51.8495 -88.2725
-38.8821 -17.8040 44.8567 -51.7751 -87.9818
-38.7145 -17.7279 45.1603 -51.7007 -87.6971
-38.5470 -17.6522 45.4565 -51.6265 -87.4184
-38.3794 -17.5769 45.7456 -51.5523 -87.1454
-38.2119 -17.5019 46.0276 -51.4783 -86.8781
-38.0443 -17.4274 46.3029 -51.4043 -86.6162
-37.8768 -17.3533 46.5715 -51.3305 -86.3597
-37.7092 -17.2796 46.8336 -51.2569 -86.1085
-37.5417 -17.2063 47.0893 -51.1834 -85.8623
-37.3741 -17.1334 47.3389 -51.1100 -85.6211
-37.2066 -17.0610 47.5825 -51.0368 -85.3848
-37.0390 -16.9891 47.8202 -50.9637 -85.1532
-36.8715 -16.9175 48.0521 -50.8908 -84.9261
-36.7039 -16.8465 48.2784 -50.8181 -84.7036
-36.5364 -16.7758 48.4993 -50.7456 -84.4854
-36.3688 -16.7057 48.7149 -50.6732 -84.2714
-36.2013 -16.6360 48.9253 -50.6010 -84.0615
-36.0337 -16.5667 49.1307 -50.5290 -83.8557
-35.8662 -16.4979 49.3311 -50.4572 -83.6537
-35.6986 -16.4295 49.5267 -50.3856 -83.4555
-35.5311 -16.3617 49.7176 -50.3141 -83.2610
-35.3635 -16.2942 49.9039 -50.2429 -83.0701
-35.1960 -16.2273 50.0858 -50.1718 -82.8826
-35.0284 -16.1608 50.2633 -50.1010 -82.6984
-34.8608 -16.0947 50.4366 -50.0303 -82.5175
-34.6933 -16.0291 50.6058 -49.9598 -82.3398
-34.5257 -15.9640 50.7710 -49.8895 -82.1651
-34.3582 -15.8993 50.9322 -49.8193 -81.9934
-34.1906 -15.8351 51.0896 -49.7494 -81.8246
-34.0231 -15.7713 51.2433 -49.6797 -81.6585
-33.8555 -15.7080 51.3933 -49.6101 -81.4951
-33.6880 -15.6451 51.5398 -49.5407 -81.3343
-33.5204 -15.5827 51.6829 -49.4715 -81.1759
-33.3529 -15.5208 51.8226 -49.4024 -81.0200
-33.1853 -15.4592 51.9590 -49.3336 -80.8665
-33.0178 -15.3981 52.0921 -49.2649 -80.7152
-32.8502 -15.3375 52.2222 -49.1963 -80.5660
-32.6827 -15.2773 52.3493 -49.1279 -80.4190
-32.5151 -15.2175 52.4733 -49.0597 -80.2739
-32.3476 -15.1581 52.5945 -48.9916 -80.1308
-32.1800 -15.0992 52.7129 -48.9237 -79.9895
-32.0125 -15.0407 52.8285 -48.8559 -79.8501
-31.8449 -14.9826 52.9415 -48.7883 -79.7123
-31.6774 -14.9250 53.0519 -48.7208 -79.5762
-31.5098 -14.8677 53.1597 -48.6534 -79.4416
-31.3423 -14.8109 53.2650 -48.5862 -79.3085
-31.1747 -14.7545 53.3680 -48.5190 -79.1769
-31.0072 -14.6985 53.4686 -48.4520 -79.0466
-30.8396 -14.6428 53.5669 -48.3851 -78.9176
-30.6721 -14.5876 53.6629 -48.3183 -78.7899
-30.5045 -14.5328 53.7568 -48.2516 -78.6633
-30.3370 -14.4784 53.8486 -48.1850 -78.5379
-30.1694 -14.4244 53.9384 -48.1185 -78.4134
-30.0019 -14.3707 54.0261 -48.0520 -78.2900
-29.8343 -14.3175 54.1119 -47.9856 -78.1675
-29.6667 -14.2646 54.1958 -47.9193 -78.0459
-29.4992 -14.2121 54.2778 -47.8531 -77.9251
-29.3316 -14.1600 54.3580 -47.7869 -77.8050
-29.1641 -14.1082 54.4365 -47.7208 -77.6857
-28.9965 -14.0568 54.5132 -47.6546 -77.5670
-28.8290 -14.0058 54.5883 -47.5886 -77.4489
-28.6614 -13.9551 54.6618 -47.5225 -77.3313
-28.4939 -13.9048 54.7337 -47.4565 -77.2142
-28.3263 -13.8548 54.8041 -47.3905 -77.0976
-28.1588 -13.8052 54.8730 -47.3245 -76.9814
-27.9912 -13.7559 54.9405 -47.2584 -76.8655
-27.8237 -13.7070 55.0065 -47.1924 -76.7499
-27.6561 -13.6584 55.0712 -47.1264 -76.6346
-27.4886 -13.6102 55.1346 -47.0603 -76.5194
-27.3210 -13.5623 55.1966 -46.9942 -76.4044
-27.1535 -13.5147 55.2575 -46.9280 -76.2896
-26.9859 -13.4674 55.3170 -46.8618 -76.1748
-26.8184 -13.4205 55.3755 -46.7955 -76.0600
-26.6508 -13.3739 55.4327 -46.7292 -75.9452
-26.4833 -13.3275 55.4889 -46.6627 -75.8303
-26.3157 -13.2816 55.5440 -46.5962 -75.7154
-26.1482 -13.2359 55.5980 -46.5296 -75.6003
-25.9806 -13.1905 55.6510 -46.4629 -75.4850
-25.8131 -13.1454 55.7031 -46.3960 -75.3695
-25.6455 -13.1006 55.7542 -46.3291 -75.2537
-25.4780 -13.0562 55.8044 -46.2620 -75.1376
-25.3104 -13.0120 55.8537 -46.1947 -75.0212
-25.1429 -12.9681 55.9021 -46.1273 -74.9044
-24.9753 -12.9245 55.9497 -46.0598 -74.7871
-24.8078 -12.8811 55.9965 -45.9920 -74.6695
-24.6402 -12.8381 56.0425 -45.9241 -74.5513
-24.4726 -12.7953 56.0878 -45.8559 -74.4326
-24.3051 -12.7528 56.1324 -45.7876 -74.3134
-24.1375 -12.7106 56.1763 -45.7190 -74.1935
-23.9700 -12.6686 56.2195 -45.6503 -74.0730
-23.8024 -12.6269 56.2620 -45.5812 -73.9519
-23.6349 -12.5855 56.3040 -45.5119 -73.8301
-23.4673 -12.5443 56.3454 -45.4424 -73.7075
-23.2998 -12.5034 56.3862 -45.3725 -73.5842
-23.1322 -12.4627 56.4265 -45.3024 -73.4601
-22.9647 -12.4223 56.4662 -45.2320 -73.3351
-22.7971 -12.3821 56.5055 -45.1612 -73.2093
-22.6296 -12.3422 56.5443 -45.0901 -73.0827
-22.4620 -12.3025 56.5827 -45.0187 -72.9551
-22.2945 -12.2630 56.6206 -44.9469 -72.8265
-22.1269 -12.2238 56.6581 -44.8748 -72.6970
-21.9594 -12.1848 56.6953 -44.8023 -72.5665
-21.7918 -12.1461 56.7321 -44.7293 -72.4349
-21.6243 -12.1075 56.7686 -44.6560 -72.3023
-21.4567 -12.0692 56.8048 -44.5822 -72.1686
-21.2892 -12.0311 56.8407 -44.5080 -72.0338
-21.1216 -11.9932 56.8764 -44.4333 -71.8978
-20.9541 -11.9555 56.9118 -44.3582 -71.7606
-20.7865 -11.9180 56.9470 -44.2825 -71.6223
-20.6190 -11.8808 56.9820 -44.2063 -71.4827
-20.4514 -11.8437 57.0168 -44.1297 -71.3419
-20.2839 -11.8068 57.0514 -44.0524 -71.1998
-20.1163 -11.7702 57.0860 -43.9746 -71.0564
-19.9488 -11.7337 57.1204 -43.8963 -70.9117
-19.7812 -11.6974 57.1547 -43.8173 -70.7657
-19.6137 -11.6613 57.1889 -43.7377 -70.6183
-19.4461 -11.6254 57.2231 -43.6575 -70.4694
-19.2785 -11.5897 57.2573 -43.5766 -70.3192
-19.1110 -11.5541 57.2915 -43.4951 -70.1675
-18.9434 -11.5187 57.3257 -43.4128 -70.0144
-18.7759 -11.4835 57.3599 -43.3298 -69.8598
-18.6083 -11.4485 57.3941 -43.2461 -69.7036
-18.4408 -11.4136 57.4285 -43.1616 -69.5460
-18.2732 -11.3789 57.4629 -43.0764 -69.3868
-18.1057 -11.3443 57.4975 -42.9903 -69.2261
-17.9381 -11.3099 57.5322 -42.9034 -69.0638
-17.7706 -11.2757 57.5670 -42.8156 -68.8998
-17.6030 -11.2415 57.6021 -42.7269 -68.7343
-17.4355 -11.2076 57.6373 -42.6373 -68.5671
-17.2679 -11.1738 57.6728 -42.5468 -68.3983
-17.1004 -11.1401 57.7085 -42.4553 -68.2278
-16.9328 -11.1065 57.7445 -42.3628 -68.0557
-16.7653 -11.0731 57.7808 -42.2692 -67.8819
-16.5977 -11.0398 57.8174 -42.1746 -67.7063
-16.4302 -11.0067 57.8543 -42.0790 -67.5291
-16.2626 -10.9736 57.8916 -41.9821 -67.3501
-16.0951 -10.9407 57.9293 -41.8842 -67.1694
-15.9275 -10.9079 57.9674 -41.7850 -66.9870
-15.7600 -10.8752 58.0060 -41.6846 -66.8028
-15.5924 -10.8426 58.0450 -41.5829 -66.6168
-15.4249 -10.8101 58.0845 -41.4799 -66.4292
-15.2573 -10.7777 58.1245 -41.3755 -66.2397
-15.0898 -10.7453 58.1650 -41.2698 -66.0485
-15.0060 -10.7292 58.1855 -41.2164 -65.9523

